Age of Information in Slotted ALOHA With Energy Harvesting

We examine the age of information (AoI) of a status update system that incorporates energy harvesting and uses the slotted ALOHA protocol. We derive analytically the average AoI and the probability that the AoI exceeds a given threshold. Via numerical results, we investigate two strategies to minimize the age of information (AoI): transmitting a new update whenever possible to exploit every chance to reduce the AoI, and transmitting only when sufficient energy is available to increase the chance of successful delivery. The two strategies are beneficial for low and high update generation rates, respectively. However, an optimized approach that balances the two strategies outperforms them significantly in terms of both AoI and throughput.

==> fig/dist_AoI_capture_samples.csv <==
2,3.5964e-06,3.5968e-06
33,1.1703e-05,1.1555e-05
66,2.2862e-05,2.2853e-05
100,3.4137e-05,3.4222e-05
200,6.5891e-05,6.5453e-05
300,9.37e-05,9.3427e-05
400,0.00011776,0.00011813
500,0.00013908,0.0001396
600,0.00015725,0.00015792
700,0.00017244,0.00017329
800,0.00018501,0.00018597
900,0.00019512,0.00019625
1000,0.00020324,0.00020438
1100,0.00020939,0.00021063
1200,0.00021391,0.00021524
1300,0.00021716,0.00021841
1400,0.00021926,0.00022032
1500,0.00022011,0.00022113
1600,0.00021995,0.00022099
1700,0.00021892,0.00022002
1800,0.0002174,0.00021833
1900,0.00021505,0.00021602
2000,0.00021212,0.00021319
2100,0.00020897,0.00020991
2200,0.00020548,0.00020625
2300,0.00020147,0.00020229
2400,0.00019725,0.00019807
2500,0.00019291,0.00019364
2600,0.00018839,0.00018906
2700,0.00018375,0.00018435
2800,0.00017907,0.00017955
2900,0.00017441,0.0001747
3000,0.00016953,0.00016981
3100,0.00016464,0.00016491
3200,0.00015971,0.00016003
3300,0.00015481,0.00015517
3400,0.00014996,0.00015036
3500,0.00014535,0.0001456
3600,0.00014059,0.00014091
3700,0.00013596,0.0001363
3800,0.00013156,0.00013177
3900,0.00012724,0.00012733
4000,0.00012288,0.00012298
4100,0.00011869,0.00011874
4200,0.00011458,0.0001146
4300,0.00011065,0.00011056
4400,0.00010663,0.00010663
4500,0.00010292,0.00010281
4600,9.9199e-05,9.9096e-05
4700,9.5619e-05,9.5491e-05
4800,9.2191e-05,9.1994e-05
4900,8.8794e-05,8.8603e-05
5000,8.5541e-05,8.5319e-05
5100,8.248e-05,8.214e-05
5200,7.943e-05,7.9064e-05
5300,7.6477e-05,7.6089e-05
5400,7.3494e-05,7.3213e-05
5500,7.0803e-05,7.0435e-05
5600,6.8137e-05,6.7752e-05
5700,6.5587e-05,6.5163e-05
5800,6.2988e-05,6.2664e-05
5900,6.0604e-05,6.0253e-05
6000,5.8295e-05,5.7928e-05
6100,5.6086e-05,5.5687e-05
6200,5.3916e-05,5.3527e-05
6300,5.1851e-05,5.1446e-05
6400,4.9904e-05,4.9441e-05
6500,4.802e-05,4.7511e-05
6600,4.6175e-05,4.5652e-05
6700,4.4464e-05,4.3862e-05
6800,4.2833e-05,4.214e-05
6900,4.1167e-05,4.0483e-05
7000,3.9562e-05,3.8888e-05
7100,3.8038e-05,3.7354e-05
7200,3.6514e-05,3.5878e-05
7300,3.5079e-05,3.4459e-05
7400,3.3668e-05,3.3095e-05
7500,3.2322e-05,3.1783e-05
7600,3.1048e-05,3.0522e-05
7700,2.9804e-05,2.9309e-05
7800,2.8662e-05,2.8144e-05
7900,2.7533e-05,2.7024e-05
8000,2.6427e-05,2.5947e-05
8100,2.5345e-05,2.4913e-05
8200,2.437e-05,2.3919e-05
8300,2.3424e-05,2.2964e-05
8400,2.2489e-05,2.2047e-05
8500,2.166e-05,2.1166e-05
8600,2.082e-05,2.0319e-05
8700,1.9936e-05,1.9506e-05
8800,1.9145e-05,1.8726e-05
8900,1.8406e-05,1.7975e-05
9000,1.7653e-05,1.7255e-05
9100,1.6925e-05,1.6563e-05
9200,1.6268e-05,1.5899e-05
9300,1.5647e-05,1.5261e-05
9400,1.5028e-05,1.4649e-05
9500,1.4377e-05,1.4061e-05
9600,1.3757e-05,1.3496e-05
9700,1.3183e-05,1.2954e-05
9800,1.2632e-05,1.2433e-05
9900,1.2168e-05,1.1934e-05
10000,1.1649e-05,1.1454e-05


==> fig/dist_YZ.csv <==
1,0,0,0.012537,0.012543
2,0,0,0.00012595,0.00012643
3,0,0,0.00023673,0.00023997
4,0,0,0.00034155,0.00034194
5,0,2.5443e-13,0.00043011,0.00043349
6,0,1.3134e-12,0.00051409,0.00051567
7,0,4.058e-12,0.00058715,0.00058944
8,0,9.7298e-12,0.00065655,0.00065564
9,0,1.9956e-11,0.00072331,0.00071503
10,0,3.677e-11,0.00077078,0.00076831
11,0,6.2627e-11,0.0008231,0.00081608
12,0,1.0042e-10,0.00086285,0.00085891
13,0,1.5349e-10,0.0008924,0.00089729
14,0,2.2562e-10,0.00092447,0.00093167
15,0,3.2107e-10,0.00095641,0.00096246
16,0,4.4455e-10,0.00099454,0.00099002
17,0,6.0123e-10,0.0010242,0.0010147
18,0,7.9675e-10,0.001033,0.0010367
19,0,1.0372e-09,0.0010666,0.0010564
20,0,1.3292e-09,0.0010702,0.001074
21,0,1.6796e-09,0.0010935,0.0010897
22,0,2.096e-09,0.0011034,0.0011037
23,0,2.5862e-09,0.0011158,0.0011161
24,0,3.1586e-09,0.0011285,0.0011272
25,0,3.8218e-09,0.0011416,0.001137
26,3.5211e-08,4.5852e-09,0.0011447,0.0011457
27,3.5211e-08,5.4581e-09,0.0011575,0.0011534
28,0,6.4507e-09,0.0011522,0.0011602
29,0,7.5732e-09,0.0011651,0.0011662
30,0,8.8363e-09,0.0011718,0.0011715
31,3.5211e-08,1.0251e-08,0.0011731,0.0011761
32,0,1.1829e-08,0.0011773,0.0011801
33,0,1.3583e-08,0.0011895,0.0011836
34,0,1.5523e-08,0.0011798,0.0011866
35,3.5211e-08,1.7663e-08,0.001197,0.0011892
36,3.5211e-08,2.0015e-08,0.0011926,0.0011914
37,3.5211e-08,2.2593e-08,0.0011981,0.0011933
38,0,2.541e-08,0.0011946,0.0011948
39,3.5211e-08,2.8479e-08,0.0011879,0.0011961
40,3.5211e-08,3.1814e-08,0.0012069,0.0011971
41,7.0423e-08,3.543e-08,0.0012019,0.0011979
42,3.5211e-08,3.9341e-08,0.0011881,0.0011985
43,1.4085e-07,4.3562e-08,0.0011999,0.001199
44,0,4.8107e-08,0.0012035,0.0011992
45,7.0423e-08,5.2992e-08,0.0011984,0.0011993
46,7.0423e-08,5.8232e-08,0.0012052,0.0011993
47,7.0423e-08,6.3842e-08,0.001196,0.0011991
48,1.0563e-07,6.9838e-08,0.0011971,0.0011989
49,2.4648e-07,7.6236e-08,0.0012041,0.0011985
50,7.0423e-08,8.3053e-08,0.0011979,0.0011981
51,3.5211e-08,9.0304e-08,0.0012073,0.0011976
52,7.0423e-08,9.8005e-08,0.0012011,0.001197
53,1.4085e-07,1.0617e-07,0.0012053,0.0011964
54,3.5211e-08,1.1483e-07,0.001198,0.0011957
55,1.4085e-07,1.2398e-07,0.0012033,0.0011949
56,7.0423e-08,1.3365e-07,0.0011965,0.0011941
57,7.0423e-08,1.4385e-07,0.0011873,0.0011933
58,2.1127e-07,1.5461e-07,0.0012008,0.0011924
59,7.0423e-08,1.6593e-07,0.0012043,0.0011915
60,1.0563e-07,1.7784e-07,0.0011862,0.0011906
61,1.7606e-07,1.9035e-07,0.001187,0.0011897
62,2.4648e-07,2.0348e-07,0.0011827,0.0011887
63,1.4085e-07,2.1725e-07,0.0011921,0.0011877
64,2.4648e-07,2.3168e-07,0.001185,0.0011867
65,1.7606e-07,2.4678e-07,0.0011763,0.0011856
66,2.4648e-07,2.6256e-07,0.0011849,0.0011846
67,2.4648e-07,2.7906e-07,0.0011875,0.0011835
68,4.9296e-07,2.9628e-07,0.0011918,0.0011825
69,2.8169e-07,3.1424e-07,0.0011701,0.0011814
70,4.5775e-07,3.3296e-07,0.0011799,0.0011803
71,3.5211e-07,3.5246e-07,0.0011784,0.0011792
72,3.169e-07,3.7276e-07,0.0011826,0.0011781
73,3.5211e-07,3.9387e-07,0.0011715,0.0011769
74,4.2254e-07,4.1581e-07,0.0011704,0.0011758
75,3.169e-07,4.3859e-07,0.0011817,0.0011747
76,3.8732e-07,4.6225e-07,0.0011817,0.0011736
77,4.9296e-07,4.8678e-07,0.0011839,0.0011724
78,5.2817e-07,5.1222e-07,0.0011636,0.0011713
79,3.8732e-07,5.3857e-07,0.0011646,0.0011701
80,5.6338e-07,5.6585e-07,0.0011709,0.001169
81,7.3944e-07,5.9409e-07,0.0011788,0.0011679
82,1.0211e-06,6.233e-07,0.0011601,0.0011667
83,8.0986e-07,6.5349e-07,0.0011512,0.0011655
84,5.6338e-07,6.8469e-07,0.0011548,0.0011644
85,7.7465e-07,7.1691e-07,0.0011627,0.0011632
86,5.6338e-07,7.5016e-07,0.0011646,0.0011621
87,8.0986e-07,7.8446e-07,0.0011601,0.0011609
88,6.6902e-07,8.1984e-07,0.0011602,0.0011598
89,1.2324e-06,8.563e-07,0.0011607,0.0011586
90,7.7465e-07,8.9387e-07,0.0011629,0.0011575
91,8.8028e-07,9.3255e-07,0.0011583,0.0011563
92,8.0986e-07,9.7237e-07,0.0011524,0.0011551
93,1.162e-06,1.0133e-06,0.0011616,0.001154
94,8.0986e-07,1.0555e-06,0.0011586,0.0011528
95,1.3732e-06,1.0988e-06,0.0011532,0.0011517
96,1.2676e-06,1.1433e-06,0.0011526,0.0011505
97,1.1972e-06,1.1891e-06,0.00115,0.0011494
98,1.162e-06,1.236e-06,0.0011444,0.0011482
99,9.5071e-07,1.2842e-06,0.0011439,0.001147
100,1.338e-06,1.3337e-06,0.0011387,0.0011459
101,1.4437e-06,1.3845e-06,0.0011441,0.0011447
102,1.4789e-06,1.4365e-06,0.0011402,0.0011436
103,1.0563e-06,1.4899e-06,0.0011505,0.0011424
104,2.007e-06,1.5445e-06,0.0011452,0.0011413
105,1.0916e-06,1.6005e-06,0.0011508,0.0011401
106,1.831e-06,1.6579e-06,0.0011387,0.0011389
107,1.6197e-06,1.7166e-06,0.0011373,0.0011378
108,1.7254e-06,1.7767e-06,0.0011351,0.0011366
109,1.7958e-06,1.8381e-06,0.001141,0.0011355
110,1.4085e-06,1.901e-06,0.0011377,0.0011343
111,1.8662e-06,1.9653e-06,0.0011322,0.0011332
112,1.9718e-06,2.0311e-06,0.0011312,0.001132
113,2.5352e-06,2.0982e-06,0.0011207,0.0011309
114,2.4296e-06,2.1669e-06,0.0011242,0.0011297
115,2.007e-06,2.237e-06,0.0011221,0.0011286
116,2.0775e-06,2.3086e-06,0.0011335,0.0011274
117,2.3944e-06,2.3817e-06,0.0011285,0.0011263
118,2.5e-06,2.4562e-06,0.0011217,0.0011251
119,2.993e-06,2.5324e-06,0.0011198,0.001124
120,2.6761e-06,2.61e-06,0.0011219,0.0011228
121,3.0986e-06,2.6892e-06,0.0011204,0.0011217
122,2.1479e-06,2.7699e-06,0.0011226,0.0011205
123,2.8169e-06,2.8522e-06,0.0011237,0.0011194
124,3.5211e-06,2.9361e-06,0.0011214,0.0011183
125,3.0634e-06,3.0216e-06,0.0011155,0.0011171
126,2.7817e-06,3.1087e-06,0.0011206,0.001116
127,3.0634e-06,3.1974e-06,0.0011133,0.0011148
128,3.169e-06,3.2877e-06,0.0011047,0.0011137
129,3.3451e-06,3.3796e-06,0.0011159,0.0011125
130,3.9789e-06,3.4732e-06,0.001106,0.0011114
131,3.9437e-06,3.5684e-06,0.0011122,0.0011103
132,3.8732e-06,3.6653e-06,0.0011037,0.0011091
133,3.8028e-06,3.7638e-06,0.0011122,0.001108
134,4.1197e-06,3.8641e-06,0.0011033,0.0011068
135,4.5071e-06,3.966e-06,0.0011105,0.0011057
136,4.7887e-06,4.0696e-06,0.0011052,0.0011046
137,4.2254e-06,4.1749e-06,0.0011025,0.0011034
138,4.7183e-06,4.282e-06,0.0011045,0.0011023
139,4.2958e-06,4.3907e-06,0.0011048,0.0011011
140,4.824e-06,4.5012e-06,0.0011088,0.0011
141,5.2817e-06,4.6134e-06,0.0011027,0.0010989
142,5.0352e-06,4.7274e-06,0.0010882,0.0010977
143,4.8592e-06,4.8431e-06,0.0010905,0.0010966
144,4.3662e-06,4.9606e-06,0.0011046,0.0010955
145,5.7042e-06,5.0799e-06,0.0010917,0.0010943
146,5.3521e-06,5.2009e-06,0.0010781,0.0010932
147,4.5423e-06,5.3237e-06,0.0010926,0.0010921
148,7.2183e-06,5.4483e-06,0.0010864,0.0010909
149,5.7042e-06,5.5747e-06,0.0010945,0.0010898
150,5.7395e-06,5.7029e-06,0.001081,0.0010887
151,5.493e-06,5.8329e-06,0.0010951,0.0010875
152,5.8451e-06,5.9647e-06,0.0010853,0.0010864
153,6.162e-06,6.0983e-06,0.0010926,0.0010853
154,5.9155e-06,6.2338e-06,0.0010889,0.0010841
155,6.4085e-06,6.3711e-06,0.0010802,0.001083
156,6.0564e-06,6.5102e-06,0.0010797,0.0010819
157,7.3592e-06,6.6511e-06,0.0010829,0.0010808
158,6.4085e-06,6.7939e-06,0.0010813,0.0010796
159,7.4648e-06,6.9385e-06,0.0010816,0.0010785
160,7.2535e-06,7.085e-06,0.0010819,0.0010774
161,7.6057e-06,7.2333e-06,0.001068,0.0010762
162,7.2887e-06,7.3835e-06,0.0010817,0.0010751
163,8.0634e-06,7.5356e-06,0.0010838,0.001074
164,8.0282e-06,7.6895e-06,0.0010707,0.0010729
165,7.2535e-06,7.8453e-06,0.0010748,0.0010717
166,7.8521e-06,8.003e-06,0.0010781,0.0010706
167,8.5211e-06,8.1625e-06,0.0010646,0.0010695
168,8.0634e-06,8.3239e-06,0.0010617,0.0010684
169,7.8169e-06,8.4872e-06,0.0010608,0.0010672
170,8.3451e-06,8.6524e-06,0.0010719,0.0010661
171,9.0845e-06,8.8194e-06,0.0010628,0.001065
172,8.6268e-06,8.9883e-06,0.0010578,0.0010639
173,9.9296e-06,9.1592e-06,0.0010645,0.0010627
174,8.3803e-06,9.3319e-06,0.0010776,0.0010616
175,9.7888e-06,9.5065e-06,0.0010783,0.0010605
176,8.9789e-06,9.683e-06,0.0010573,0.0010594
177,1.0669e-05,9.8613e-06,0.0010503,0.0010582
178,1.007e-05,1.0042e-05,0.0010606,0.0010571
179,1.0211e-05,1.0224e-05,0.0010594,0.001056
180,1.0458e-05,1.0408e-05,0.0010584,0.0010549
181,1.0106e-05,1.0594e-05,0.0010536,0.0010538
182,9.6479e-06,1.0782e-05,0.0010476,0.0010526
183,1.0986e-05,1.0971e-05,0.0010603,0.0010515
184,1.1127e-05,1.1163e-05,0.0010511,0.0010504
185,1.0916e-05,1.1356e-05,0.0010561,0.0010493
186,1.243e-05,1.1552e-05,0.0010567,0.0010482
187,1.1514e-05,1.1749e-05,0.0010473,0.001047
188,1.169e-05,1.1948e-05,0.0010416,0.0010459
189,1.3556e-05,1.2149e-05,0.0010454,0.0010448
190,1.2359e-05,1.2352e-05,0.0010441,0.0010437
191,1.2148e-05,1.2557e-05,0.001045,0.0010426
192,1.2852e-05,1.2764e-05,0.0010399,0.0010415
193,1.3239e-05,1.2973e-05,0.0010387,0.0010403
194,1.2676e-05,1.3183e-05,0.0010437,0.0010392
195,1.338e-05,1.3395e-05,0.0010345,0.0010381
196,1.3134e-05,1.361e-05,0.0010339,0.001037
197,1.3944e-05,1.3826e-05,0.0010398,0.0010359
198,1.3662e-05,1.4044e-05,0.0010394,0.0010348
199,1.5317e-05,1.4264e-05,0.001036,0.0010337
200,1.4754e-05,1.4485e-05,0.001027,0.0010325
201,1.4472e-05,1.4709e-05,0.001027,0.0010314
202,1.5634e-05,1.4934e-05,0.001033,0.0010303
203,1.6514e-05,1.5162e-05,0.0010257,0.0010292
204,1.5387e-05,1.5391e-05,0.0010227,0.0010281
205,1.5141e-05,1.5622e-05,0.0010238,0.001027
206,1.5458e-05,1.5855e-05,0.0010303,0.0010259
207,1.507e-05,1.6089e-05,0.0010242,0.0010247
208,1.6373e-05,1.6326e-05,0.0010219,0.0010236
209,1.6514e-05,1.6564e-05,0.0010255,0.0010225
210,1.7218e-05,1.6804e-05,0.0010362,0.0010214
211,1.7359e-05,1.7046e-05,0.0010285,0.0010203
212,1.4577e-05,1.729e-05,0.0010223,0.0010192
213,1.7324e-05,1.7536e-05,0.001025,0.0010181
214,1.7676e-05,1.7783e-05,0.0010146,0.001017
215,1.743e-05,1.8032e-05,0.00101,0.0010159
216,1.8944e-05,1.8283e-05,0.0010102,0.0010147
217,1.8063e-05,1.8536e-05,0.0010138,0.0010136
218,1.9472e-05,1.8791e-05,0.0010177,0.0010125
219,1.912e-05,1.9047e-05,0.0010132,0.0010114
220,1.9613e-05,1.9305e-05,0.0010135,0.0010103
221,1.9648e-05,1.9565e-05,0.0010127,0.0010092
222,1.9401e-05,1.9827e-05,0.001003,0.0010081
223,2.0423e-05,2.009e-05,0.0010047,0.001007
224,1.9789e-05,2.0356e-05,0.0010042,0.0010059
225,2.0493e-05,2.0623e-05,0.00101,0.0010048
226,2.2148e-05,2.0891e-05,0.00099247,0.0010037
227,2.3239e-05,2.1162e-05,0.0009993,0.0010025
228,2.1796e-05,2.1434e-05,0.00099321,0.0010014
229,2.2993e-05,2.1708e-05,0.0010076,0.0010003
230,2.1373e-05,2.1983e-05,0.0010031,0.00099923
231,2.2887e-05,2.226e-05,0.00099518,0.00099812
232,2.3063e-05,2.2539e-05,0.00099437,0.00099702
233,2.1549e-05,2.282e-05,0.0010006,0.00099591
234,2.2887e-05,2.3102e-05,0.0009931,0.0009948
235,2.25e-05,2.3386e-05,0.0010015,0.0009937
236,2.3768e-05,2.3672e-05,0.00097768,0.00099259
237,2.3803e-05,2.3959e-05,0.00098877,0.00099149
238,2.2993e-05,2.4248e-05,0.00099525,0.00099039
239,2.4401e-05,2.4539e-05,0.00098965,0.00098928
240,2.4296e-05,2.4831e-05,0.00099458,0.00098818
241,2.75e-05,2.5125e-05,0.0009774,0.00098707
242,2.4331e-05,2.542e-05,0.00098208,0.00098597
243,2.5634e-05,2.5717e-05,0.00098764,0.00098487
244,2.7852e-05,2.6016e-05,0.00098039,0.00098377
245,2.6268e-05,2.6316e-05,0.00098937,0.00098266
246,2.5352e-05,2.6618e-05,0.00098363,0.00098156
247,2.6796e-05,2.6922e-05,0.00098028,0.00098046
248,2.7606e-05,2.7227e-05,0.00097902,0.00097936
249,2.8169e-05,2.7533e-05,0.00099032,0.00097826
250,2.7606e-05,2.7841e-05,0.0009774,0.00097716
251,2.7958e-05,2.8151e-05,0.00097648,0.00097606
252,3.088e-05,2.8462e-05,0.00097976,0.00097496
253,2.8873e-05,2.8775e-05,0.00096173,0.00097386
254,3.0775e-05,2.9089e-05,0.00096715,0.00097276
255,3.1056e-05,2.9405e-05,0.0009812,0.00097166
256,2.7993e-05,2.9722e-05,0.00097377,0.00097056
257,3.1127e-05,3.0041e-05,0.00096666,0.00096946
258,2.9296e-05,3.0361e-05,0.00096219,0.00096836
259,3.0035e-05,3.0682e-05,0.00097197,0.00096726
260,3.0211e-05,3.1006e-05,0.0009644,0.00096616
261,3.2394e-05,3.133e-05,0.00096669,0.00096506
262,3e-05,3.1656e-05,0.00097398,0.00096397
263,2.8838e-05,3.1983e-05,0.00097074,0.00096287
264,3.5e-05,3.2312e-05,0.00095638,0.00096177
265,3.2641e-05,3.2642e-05,0.00095775,0.00096068
266,3.412e-05,3.2974e-05,0.00096088,0.00095958
267,3.1549e-05,3.3307e-05,0.00096687,0.00095848
268,3.4261e-05,3.3641e-05,0.00096599,0.00095739
269,3.3451e-05,3.3977e-05,0.000948,0.00095629
270,3.5634e-05,3.4314e-05,0.00095278,0.0009552
271,3.4225e-05,3.4652e-05,0.00095599,0.0009541
272,3.5951e-05,3.4992e-05,0.00095335,0.00095301
273,3.6409e-05,3.5333e-05,0.00094835,0.00095191
274,3.6127e-05,3.5676e-05,0.00095673,0.00095082
275,3.7993e-05,3.6019e-05,0.00095328,0.00094972
276,3.7148e-05,3.6364e-05,0.00094895,0.00094863
277,3.8838e-05,3.671e-05,0.00094507,0.00094754
278,3.7641e-05,3.7058e-05,0.0009537,0.00094644
279,3.8556e-05,3.7407e-05,0.00094423,0.00094535
280,3.8556e-05,3.7757e-05,0.00094849,0.00094426
281,4.0141e-05,3.8108e-05,0.0009412,0.00094317
282,3.9225e-05,3.846e-05,0.00092951,0.00094208
283,3.8028e-05,3.8814e-05,0.000933,0.00094099
284,3.9014e-05,3.9169e-05,0.00093627,0.00093989
285,4.1338e-05,3.9525e-05,0.000938,0.0009388
286,4.0071e-05,3.9882e-05,0.00094092,0.00093771
287,4.0704e-05,4.0241e-05,0.00093704,0.00093662
288,4.0528e-05,4.06e-05,0.00093817,0.00093553
289,3.993e-05,4.0961e-05,0.0009275,0.00093445
290,4.1585e-05,4.1323e-05,0.00093479,0.00093336
291,4.2289e-05,4.1686e-05,0.000928,0.00093227
292,4.3873e-05,4.205e-05,0.00092951,0.00093118
293,4.3838e-05,4.2415e-05,0.0009275,0.00093009
294,4.1725e-05,4.2781e-05,0.00092585,0.000929
295,4.4155e-05,4.3148e-05,0.00093381,0.00092792
296,4.2078e-05,4.3517e-05,0.00092616,0.00092683
297,4.2641e-05,4.3886e-05,0.00091447,0.00092574
298,4.662e-05,4.4257e-05,0.00092518,0.00092466
299,4.5035e-05,4.4628e-05,0.00093426,0.00092357
300,4.412e-05,4.5001e-05,0.00091606,0.00092249
301,4.5352e-05,4.5375e-05,0.0009274,0.0009214
302,4.5317e-05,4.5749e-05,0.00091697,0.00092032
303,4.5634e-05,4.6125e-05,0.00091409,0.00091923
304,4.419e-05,4.6501e-05,0.0009131,0.00091815
305,4.5599e-05,4.6879e-05,0.00092838,0.00091706
306,4.7394e-05,4.7257e-05,0.00091574,0.00091598
307,4.831e-05,4.7636e-05,0.00092518,0.0009149
308,4.919e-05,4.8017e-05,0.00091,0.00091382
309,4.7148e-05,4.8398e-05,0.00091521,0.00091273
310,4.6373e-05,4.878e-05,0.00091775,0.00091165
311,5.0106e-05,4.9163e-05,0.00090451,0.00091057
312,4.8099e-05,4.9547e-05,0.00091021,0.00090949
313,5.0951e-05,4.9932e-05,0.00090905,0.00090841
314,5.0106e-05,5.0317e-05,0.00090342,0.00090733
315,5.0282e-05,5.0704e-05,0.00090384,0.00090625
316,5.081e-05,5.1091e-05,0.00090042,0.00090517
317,5.3944e-05,5.1479e-05,0.00090873,0.00090409
318,5.2289e-05,5.1868e-05,0.00090264,0.00090301
319,5.3275e-05,5.2258e-05,0.0009055,0.00090193
320,5.081e-05,5.2648e-05,0.0009018,0.00090085
321,5.3803e-05,5.304e-05,0.00090599,0.00089978
322,5.3733e-05,5.3432e-05,0.00090641,0.0008987
323,5.4789e-05,5.3825e-05,0.00089993,0.00089762
324,5.2817e-05,5.4218e-05,0.00089247,0.00089655
325,5.7465e-05,5.4612e-05,0.00088796,0.00089547
326,5.3204e-05,5.5007e-05,0.00090236,0.0008944
327,5.6127e-05,5.5403e-05,0.00089627,0.00089332
328,5.6937e-05,5.5799e-05,0.00088958,0.00089225
329,5.75e-05,5.6196e-05,0.00089778,0.00089117
330,5.574e-05,5.6594e-05,0.00088683,0.0008901
331,5.581e-05,5.6993e-05,0.00087997,0.00088903
332,5.7113e-05,5.7392e-05,0.00088088,0.00088795
333,5.7782e-05,5.7791e-05,0.00088845,0.00088688
334,5.7923e-05,5.8192e-05,0.0008938,0.00088581
335,5.9049e-05,5.8592e-05,0.00088993,0.00088474
336,5.4613e-05,5.8994e-05,0.00088261,0.00088367
337,6.1127e-05,5.9396e-05,0.00087905,0.0008826
338,5.8979e-05,5.9799e-05,0.00088405,0.00088153
339,6.1514e-05,6.0202e-05,0.00089602,0.00088046
340,6.0387e-05,6.0606e-05,0.00087412,0.00087939
341,6.0669e-05,6.101e-05,0.00088078,0.00087832
342,6.1444e-05,6.1415e-05,0.00088261,0.00087725
343,6.1796e-05,6.182e-05,0.00087314,0.00087618
344,6.1796e-05,6.2226e-05,0.00088057,0.00087511
345,6.3486e-05,6.2632e-05,0.00087398,0.00087405
346,6.6056e-05,6.3039e-05,0.00086778,0.00087298
347,6.6021e-05,6.3446e-05,0.00086328,0.00087191
348,6.3944e-05,6.3854e-05,0.00086676,0.00087085
349,6.7148e-05,6.4262e-05,0.00086768,0.00086978
350,6.8627e-05,6.4671e-05,0.00086264,0.00086872
351,6.3979e-05,6.508e-05,0.00085785,0.00086766
352,6.5458e-05,6.549e-05,0.00086574,0.00086659
353,6.3944e-05,6.59e-05,0.00086296,0.00086553
354,6.9155e-05,6.631e-05,0.00085711,0.00086447
355,6.7465e-05,6.6721e-05,0.00086546,0.0008634
356,6.6972e-05,6.7132e-05,0.00085493,0.00086234
357,6.8979e-05,6.7543e-05,0.00086884,0.00086128
358,6.2465e-05,6.7955e-05,0.00085824,0.00086022
359,6.7042e-05,6.8367e-05,0.00086574,0.00085916
360,6.6972e-05,6.8779e-05,0.00084902,0.0008581
361,6.9789e-05,6.9192e-05,0.00085627,0.00085704
362,7e-05,6.9605e-05,0.00085285,0.00085598
363,6.7711e-05,7.0018e-05,0.00085789,0.00085493
364,6.8099e-05,7.0432e-05,0.00085409,0.00085387
365,6.9718e-05,7.0846e-05,0.00084947,0.00085281
366,7.0916e-05,7.126e-05,0.00085564,0.00085176
367,7.4331e-05,7.1674e-05,0.000855,0.0008507
368,7.2676e-05,7.2089e-05,0.00085715,0.00084965
369,7.3064e-05,7.2504e-05,0.00083873,0.00084859
370,7.3627e-05,7.2919e-05,0.00085159,0.00084754
371,7.5916e-05,7.3334e-05,0.00085866,0.00084648
372,7.162e-05,7.3749e-05,0.00083852,0.00084543
373,7.2641e-05,7.4165e-05,0.00085229,0.00084438
374,7.2958e-05,7.4581e-05,0.00084402,0.00084333
375,7.6937e-05,7.4997e-05,0.00083599,0.00084227
376,7.4507e-05,7.5413e-05,0.00084328,0.00084122
377,7.4402e-05,7.5829e-05,0.00084423,0.00084017
378,7.831e-05,7.6245e-05,0.0008356,0.00083912
379,7.4402e-05,7.6662e-05,0.00083976,0.00083807
380,7.7289e-05,7.7078e-05,0.00083638,0.00083703
381,7.7606e-05,7.7495e-05,0.00083824,0.00083598
382,8.0669e-05,7.7912e-05,0.00083233,0.00083493
383,7.662e-05,7.8329e-05,0.00083613,0.00083388
384,8.1268e-05,7.8746e-05,0.00082849,0.00083284
385,7.9437e-05,7.9163e-05,0.00082655,0.00083179
386,7.8592e-05,7.958e-05,0.00082891,0.00083075
387,7.7641e-05,7.9997e-05,0.00082736,0.0008297
388,8.2535e-05,8.0414e-05,0.00082366,0.00082866
389,8.1092e-05,8.0831e-05,0.00082648,0.00082761
390,8.2535e-05,8.1248e-05,0.00082546,0.00082657
391,8.1197e-05,8.1665e-05,0.0008256,0.00082553
392,8.1057e-05,8.2082e-05,0.00082352,0.00082449
393,8.1338e-05,8.2499e-05,0.00082976,0.00082345
394,8.3134e-05,8.2916e-05,0.00081187,0.00082241
395,8.2078e-05,8.3333e-05,0.00081933,0.00082137
396,8.4542e-05,8.375e-05,0.00082574,0.00082033
397,8.4507e-05,8.4167e-05,0.00081152,0.00081929
398,8.081e-05,8.4584e-05,0.00082338,0.00081825
399,8.7324e-05,8.5001e-05,0.00080768,0.00081721
400,8.7324e-05,8.5417e-05,0.00081789,0.00081618
401,8.4366e-05,8.5834e-05,0.00081719,0.00081514
402,8.6373e-05,8.625e-05,0.00081877,0.00081411
403,8.9155e-05,8.6667e-05,0.00081366,0.00081307
404,8.6761e-05,8.7083e-05,0.00081285,0.00081204
405,8.7641e-05,8.7499e-05,0.0008062,0.00081101
406,8.8486e-05,8.7915e-05,0.00081416,0.00080997
407,8.6902e-05,8.8331e-05,0.00080821,0.00080894
408,9.3662e-05,8.8746e-05,0.00080933,0.00080791
409,9.2465e-05,8.9162e-05,0.00080701,0.00080688
410,8.9895e-05,8.9577e-05,0.00081204,0.00080585
411,9.3768e-05,8.9992e-05,0.00081134,0.00080482
412,8.9472e-05,9.0407e-05,0.00079789,0.00080379
413,9.074e-05,9.0821e-05,0.00079567,0.00080276
414,8.8627e-05,9.1236e-05,0.00080747,0.00080173
415,8.9895e-05,9.165e-05,0.00080141,0.00080071
416,9.2958e-05,9.2064e-05,0.0008112,0.00079968
417,9.3768e-05,9.2477e-05,0.00080032,0.00079866
418,9.3416e-05,9.2891e-05,0.00080278,0.00079763
419,8.905e-05,9.3304e-05,0.00079444,0.00079661
420,9.4366e-05,9.3717e-05,0.00079733,0.00079558
421,9.2747e-05,9.413e-05,0.00078983,0.00079456
422,9.4683e-05,9.4542e-05,0.00078905,0.00079354
423,9.6902e-05,9.4954e-05,0.00079049,0.00079252
424,9.5881e-05,9.5366e-05,0.00079035,0.0007915
425,9.7535e-05,9.5777e-05,0.00079092,0.00079048
426,9.669e-05,9.6188e-05,0.00078877,0.00078946
427,9.4965e-05,9.6599e-05,0.00079071,0.00078844
428,9.6444e-05,9.7009e-05,0.00077366,0.00078742
429,9.8662e-05,9.7419e-05,0.00078504,0.00078641
430,9.4402e-05,9.7829e-05,0.00078877,0.00078539
431,9.9507e-05,9.8239e-05,0.00078648,0.00078437
432,9.8557e-05,9.8648e-05,0.00078289,0.00078336
433,9.8381e-05,9.9056e-05,0.00078275,0.00078235
434,0.00010137,9.9464e-05,0.00077483,0.00078133
435,9.743e-05,9.9872e-05,0.00078645,0.00078032
436,9.75e-05,0.00010028,0.00077328,0.00077931
437,0.00010021,0.00010069,0.00077729,0.0007783
438,0.0001032,0.00010109,0.00077821,0.00077729
439,0.00010257,0.0001015,0.00077947,0.00077628
440,9.9261e-05,0.00010191,0.00077588,0.00077527
441,0.00010465,0.00010231,0.00077454,0.00077426
442,0.00010056,0.00010272,0.0007719,0.00077325
443,0.00010398,0.00010312,0.00077095,0.00077224
444,0.00010173,0.00010352,0.00076782,0.00077124
445,0.00010303,0.00010393,0.00077278,0.00077023
446,0.00010092,0.00010433,0.0007713,0.00076923
447,0.00010669,0.00010473,0.00076676,0.00076822
448,0.00010648,0.00010514,0.00076662,0.00076722
449,0.00010546,0.00010554,0.00076736,0.00076622
450,0.00010708,0.00010594,0.0007575,0.00076522
451,0.00010454,0.00010634,0.00077468,0.00076422
452,0.0001044,0.00010674,0.00075902,0.00076322
453,0.00010736,0.00010714,0.00076518,0.00076222
454,0.00010986,0.00010754,0.00076771,0.00076122
455,0.00010662,0.00010794,0.00076345,0.00076022
456,0.00010894,0.00010833,0.000765,0.00075922
457,0.00010497,0.00010873,0.00075486,0.00075823
458,0.00010718,0.00010913,0.00075997,0.00075723
459,0.00011197,0.00010952,0.00075194,0.00075624
460,0.00010711,0.00010992,0.00075842,0.00075524
461,0.0001118,0.00011031,0.00075458,0.00075425
462,0.00011278,0.00011071,0.00075486,0.00075326
463,0.00010718,0.0001111,0.00074888,0.00075227
464,0.00011173,0.0001115,0.00074567,0.00075128
465,0.00011215,0.00011189,0.00074909,0.00075029
466,0.00011349,0.00011228,0.00074451,0.0007493
467,0.00011201,0.00011267,0.00074701,0.00074831
468,0.00011616,0.00011306,0.00074986,0.00074732
469,0.00011585,0.00011345,0.00073747,0.00074634
470,0.00011271,0.00011384,0.00074032,0.00074535
471,0.00011141,0.00011423,0.0007449,0.00074437
472,0.00011444,0.00011462,0.00074201,0.00074338
473,0.00011507,0.00011501,0.00074042,0.0007424
474,0.00011873,0.0001154,0.00074447,0.00074142
475,0.00011588,0.00011578,0.00075384,0.00074043
476,0.00011838,0.00011617,0.00075095,0.00073945
477,0.00011602,0.00011655,0.00073694,0.00073847
478,0.0001132,0.00011694,0.00073863,0.00073749
479,0.00011982,0.00011732,0.00073222,0.00073652
480,0.0001143,0.0001177,0.00073965,0.00073554
481,0.00011965,0.00011809,0.00074215,0.00073456
482,0.00011898,0.00011847,0.00072539,0.00073359
483,0.00012158,0.00011885,0.00072807,0.00073261
484,0.00011898,0.00011923,0.00073525,0.00073164
485,0.00012166,0.00011961,0.00073722,0.00073066
486,0.00012194,0.00011999,0.00073303,0.00072969
487,0.00012014,0.00012037,0.00073145,0.00072872
488,0.00012032,0.00012074,0.00072743,0.00072775
489,0.00011898,0.00012112,0.00072264,0.00072678
490,0.00012447,0.0001215,0.00073166,0.00072581
491,0.00011778,0.00012187,0.00072299,0.00072484
492,0.00011912,0.00012225,0.0007313,0.00072387
493,0.00012599,0.00012262,0.00072377,0.00072291
494,0.00012391,0.00012299,0.00072342,0.00072194
495,0.00012232,0.00012337,0.00071898,0.00072098
496,0.00012303,0.00012374,0.00071486,0.00072001
497,0.00012528,0.00012411,0.00071321,0.00071905
498,0.00012655,0.00012448,0.0007187,0.00071809
499,0.0001257,0.00012485,0.00071926,0.00071713
500,0.00012644,0.00012522,0.00071599,0.00071617
501,0.000125,0.00012558,0.00071539,0.00071521
502,0.00012754,0.00012595,0.0007168,0.00071425
503,0.00012901,0.00012632,0.0007193,0.00071329
504,0.0001269,0.00012668,0.00071123,0.00071233
505,0.00012894,0.00012705,0.00071352,0.00071138
506,0.0001275,0.00012741,0.00070983,0.00071042
507,0.00013194,0.00012777,0.00070578,0.00070947
508,0.00012518,0.00012814,0.00071088,0.00070851
509,0.00013056,0.0001285,0.0007137,0.00070756
510,0.00013014,0.00012886,0.00071116,0.00070661
511,0.00013261,0.00012922,0.00070961,0.00070566
512,0.00012933,0.00012958,0.00070849,0.00070471
513,0.0001344,0.00012993,0.00071064,0.00070376
514,0.00012806,0.00013029,0.00070518,0.00070281
515,0.0001306,0.00013065,0.00070211,0.00070186
516,0.0001293,0.000131,0.00070722,0.00070092
517,0.0001338,0.00013136,0.00070476,0.00069997
518,0.00013236,0.00013171,0.00069437,0.00069903
519,0.00013046,0.00013206,0.000695,0.00069809
520,0.00013342,0.00013242,0.00068884,0.00069714
521,0.00013264,0.00013277,0.00069366,0.0006962
522,0.00013049,0.00013312,0.00069423,0.00069526
523,0.00013609,0.00013347,0.00068592,0.00069432
524,0.00013028,0.00013382,0.00068916,0.00069338
525,0.00013359,0.00013416,0.00069159,0.00069244
526,0.00013338,0.00013451,0.00068197,0.00069151
527,0.00013482,0.00013486,0.00068849,0.00069057
528,0.00013419,0.0001352,0.00069088,0.00068963
529,0.00013729,0.00013555,0.00068645,0.0006887
530,0.00013408,0.00013589,0.00068775,0.00068777
531,0.00013813,0.00013623,0.00069229,0.00068683
532,0.00013162,0.00013658,0.00069099,0.0006859
533,0.00013553,0.00013692,0.00068137,0.00068497
534,0.00013585,0.00013726,0.00067979,0.00068404
535,0.00014007,0.0001376,0.0006888,0.00068311
536,0.00014176,0.00013793,0.00068926,0.00068218
537,0.00013827,0.00013827,0.00068514,0.00068126
538,0.00013771,0.00013861,0.00068328,0.00068033
539,0.00013768,0.00013894,0.00068338,0.00067941
540,0.0001437,0.00013928,0.00068349,0.00067848
541,0.00014106,0.00013961,0.000675,0.00067756
542,0.00014148,0.00013994,0.00067609,0.00067664
543,0.00014162,0.00014028,0.00068134,0.00067571
544,0.0001457,0.00014061,0.00068669,0.00067479
545,0.00014373,0.00014094,0.00067049,0.00067387
546,0.00014225,0.00014127,0.00067317,0.00067296
547,0.00014711,0.0001416,0.00067053,0.00067204
548,0.00014416,0.00014192,0.00066345,0.00067112
549,0.00014208,0.00014225,0.00067152,0.00067021
550,0.00014451,0.00014257,0.00066803,0.00066929
551,0.0001457,0.0001429,0.00066873,0.00066838
552,0.00013997,0.00014322,0.00066641,0.00066746
553,0.00014553,0.00014355,0.0006656,0.00066655
554,0.00014408,0.00014387,0.00066398,0.00066564
555,0.00014447,0.00014419,0.00066021,0.00066473
556,0.00013887,0.00014451,0.00065916,0.00066382
557,0.0001469,0.00014483,0.00065726,0.00066291
558,0.00014398,0.00014515,0.00066169,0.00066201
559,0.0001469,0.00014546,0.00066064,0.0006611
560,0.0001468,0.00014578,0.00065958,0.00066019
561,0.00014609,0.0001461,0.00065437,0.00065929
562,0.00014799,0.00014641,0.00065715,0.00065839
563,0.00014535,0.00014672,0.00065979,0.00065748
564,0.00014824,0.00014704,0.00065733,0.00065658
565,0.00014704,0.00014735,0.00065673,0.00065568
566,0.0001468,0.00014766,0.00065525,0.00065478
567,0.00014627,0.00014797,0.0006487,0.00065388
568,0.00014658,0.00014828,0.00065743,0.00065299
569,0.00014863,0.00014859,0.00064821,0.00065209
570,0.0001488,0.00014889,0.00065211,0.00065119
571,0.00014683,0.0001492,0.00064778,0.0006503
572,0.00015236,0.0001495,0.00064726,0.00064941
573,0.00015303,0.00014981,0.00064909,0.00064851
574,0.00015578,0.00015011,0.00064711,0.00064762
575,0.00015173,0.00015041,0.00064472,0.00064673
576,0.00015004,0.00015071,0.00064637,0.00064584
577,0.00015479,0.00015101,0.00064426,0.00064495
578,0.00015109,0.00015131,0.00064342,0.00064406
579,0.0001513,0.00015161,0.00064278,0.00064318
580,0.00015313,0.00015191,0.0006412,0.00064229
581,0.00015387,0.00015221,0.00064997,0.00064141
582,0.00015007,0.0001525,0.00064208,0.00064052
583,0.00015243,0.0001528,0.00063736,0.00063964
584,0.00014975,0.00015309,0.00063222,0.00063876
585,0.0001475,0.00015338,0.00064064,0.00063788
586,0.00015257,0.00015368,0.00063137,0.000637
587,0.00015838,0.00015397,0.00063018,0.00063612
588,0.00015384,0.00015426,0.00063947,0.00063524
589,0.00015683,0.00015455,0.00063641,0.00063436
590,0.00015394,0.00015483,0.00062902,0.00063349
591,0.00015546,0.00015512,0.00063444,0.00063261
592,0.0001543,0.00015541,0.00062817,0.00063174
593,0.00015658,0.00015569,0.00062497,0.00063086
594,0.00015549,0.00015598,0.0006263,0.00062999
595,0.00015852,0.00015626,0.00062838,0.00062912
596,0.00015637,0.00015654,0.00061775,0.00062825
597,0.00015567,0.00015682,0.00063018,0.00062738
598,0.00015535,0.0001571,0.00062102,0.00062651
599,0.00015377,0.00015738,0.00062324,0.00062565
600,0.0001618,0.00015766,0.00062254,0.00062478
601,0.0001556,0.00015794,0.00062384,0.00062391
602,0.00015676,0.00015822,0.00061951,0.00062305
603,0.00015539,0.00015849,0.0006194,0.00062219
604,0.00015708,0.00015877,0.00062215,0.00062132
605,0.00016222,0.00015904,0.0006163,0.00062046
606,0.00016014,0.00015931,0.00061835,0.0006196
607,0.00016116,0.00015958,0.00062264,0.00061874
608,0.00016169,0.00015986,0.00061514,0.00061788
609,0.0001632,0.00016013,0.00061497,0.00061703
610,0.00016187,0.00016039,0.00061828,0.00061617
611,0.0001625,0.00016066,0.00061785,0.00061532
612,0.00016549,0.00016093,0.00061201,0.00061446
613,0.00015852,0.0001612,0.00061042,0.00061361
614,0.0001644,0.00016146,0.00061602,0.00061276
615,0.00016662,0.00016173,0.00061426,0.0006119
616,0.00016289,0.00016199,0.00060814,0.00061105
617,0.00016218,0.00016225,0.00061053,0.0006102
618,0.00015898,0.00016251,0.00060926,0.00060936
619,0.00016208,0.00016277,0.00060866,0.00060851
620,0.00016225,0.00016303,0.00060465,0.00060766
621,0.00015813,0.00016329,0.00060113,0.00060682
622,0.00016247,0.00016355,0.00061247,0.00060597
623,0.00016313,0.00016381,0.00059937,0.00060513
624,0.00016585,0.00016406,0.00060634,0.00060429
625,0.00016021,0.00016432,0.0005999,0.00060345
626,0.00016419,0.00016457,0.00059725,0.00060261
627,0.00016278,0.00016482,0.00061208,0.00060177
628,0.00016384,0.00016508,0.00059733,0.00060093
629,0.00016514,0.00016533,0.00059821,0.00060009
630,0.00016658,0.00016558,0.00060416,0.00059925
631,0.0001638,0.00016583,0.00060342,0.00059842
632,0.00016891,0.00016608,0.00060567,0.00059758
633,0.00016602,0.00016632,0.00060056,0.00059675
634,0.00016673,0.00016657,0.00058578,0.00059592
635,0.00016919,0.00016682,0.00060416,0.00059509
636,0.00017116,0.00016706,0.00058983,0.00059426
637,0.00016264,0.0001673,0.00059173,0.00059343
638,0.00016694,0.00016755,0.00060264,0.0005926
639,0.00016919,0.00016779,0.00059321,0.00059177
640,0.00016845,0.00016803,0.00059028,0.00059095
641,0.00016405,0.00016827,0.00059211,0.00059012
642,0.00016965,0.00016851,0.00059602,0.0005893
643,0.00016937,0.00016875,0.00059035,0.00058847
644,0.00016546,0.00016899,0.00058958,0.00058765
645,0.00016908,0.00016922,0.00058535,0.00058683
646,0.00017454,0.00016946,0.00057694,0.00058601
647,0.00017134,0.00016969,0.0005793,0.00058519
648,0.00017085,0.00016993,0.00058257,0.00058437
649,0.00016373,0.00017016,0.00058176,0.00058356
650,0.00017144,0.00017039,0.0005893,0.00058274
651,0.00016641,0.00017062,0.00058391,0.00058192
652,0.00017254,0.00017085,0.00057789,0.00058111
653,0.00017306,0.00017108,0.00057461,0.0005803
654,0.00016599,0.00017131,0.00057877,0.00057948
655,0.00017447,0.00017154,0.00056898,0.00057867
656,0.00016778,0.00017176,0.00057733,0.00057786
657,0.00017018,0.00017199,0.00057926,0.00057705
658,0.00017211,0.00017221,0.00057271,0.00057625
659,0.00017356,0.00017244,0.00057056,0.00057544
660,0.00017447,0.00017266,0.00057715,0.00057463
661,0.00017282,0.00017288,0.00057898,0.00057383
662,0.00017356,0.0001731,0.00056588,0.00057302
663,0.00017454,0.00017333,0.00057535,0.00057222
664,0.00016997,0.00017354,0.00056782,0.00057142
665,0.0001719,0.00017376,0.00057335,0.00057062
666,0.00017655,0.00017398,0.00057,0.00056982
667,0.00017042,0.0001742,0.00056669,0.00056902
668,0.00017454,0.00017441,0.00056398,0.00056822
669,0.00017134,0.00017463,0.00057042,0.00056742
670,0.00017606,0.00017484,0.00057518,0.00056663
671,0.00017549,0.00017506,0.00056363,0.00056583
672,0.00017747,0.00017527,0.00056465,0.00056504
673,0.00017535,0.00017548,0.00056306,0.00056424
674,0.00017542,0.00017569,0.00056451,0.00056345
675,0.00017458,0.0001759,0.00056243,0.00056266
676,0.00017852,0.00017611,0.00056056,0.00056187
677,0.00018032,0.00017632,0.0005587,0.00056108
678,0.00017423,0.00017653,0.00055757,0.00056029
679,0.00018,0.00017673,0.00055796,0.00055951
680,0.00017655,0.00017694,0.00055363,0.00055872
681,0.00017789,0.00017714,0.00055609,0.00055794
682,0.00018141,0.00017735,0.0005612,0.00055715
683,0.00017852,0.00017755,0.00055673,0.00055637
684,0.00017592,0.00017775,0.00055599,0.00055559
685,0.00017701,0.00017795,0.00054965,0.00055481
686,0.00018095,0.00017815,0.00055243,0.00055403
687,0.00018356,0.00017835,0.00055155,0.00055325
688,0.00017412,0.00017855,0.00055426,0.00055247
689,0.00017757,0.00017875,0.00056148,0.00055169
690,0.00018032,0.00017895,0.00055518,0.00055091
691,0.0001788,0.00017915,0.00055233,0.00055014
692,0.00018243,0.00017934,0.00054328,0.00054937
693,0.00017979,0.00017954,0.00055176,0.00054859
694,0.00017458,0.00017973,0.00054905,0.00054782
695,0.00018,0.00017992,0.00054694,0.00054705
696,0.00018408,0.00018012,0.00054049,0.00054628
697,0.00018261,0.00018031,0.00054556,0.00054551
698,0.00017961,0.0001805,0.00054842,0.00054474
699,0.00017933,0.00018069,0.00054088,0.00054398
700,0.00018092,0.00018088,0.00054585,0.00054321
701,0.00018592,0.00018106,0.00054556,0.00054244
702,0.00018099,0.00018125,0.00054518,0.00054168
703,0.00017637,0.00018144,0.00054116,0.00054092
704,0.00017831,0.00018162,0.00053768,0.00054016
705,0.00017507,0.00018181,0.00054268,0.00053939
706,0.00018148,0.00018199,0.00053208,0.00053863
707,0.00018324,0.00018218,0.00054673,0.00053787
708,0.00018021,0.00018236,0.00054254,0.00053712
709,0.00018296,0.00018254,0.00054669,0.00053636
710,0.00018739,0.00018272,0.00053666,0.0005356
711,0.00018254,0.0001829,0.00053349,0.00053485
712,0.00018644,0.00018308,0.00053387,0.00053409
713,0.00018433,0.00018326,0.00053345,0.00053334
714,0.00018475,0.00018344,0.00053278,0.00053259
715,0.00018521,0.00018362,0.00052983,0.00053184
716,0.00018546,0.00018379,0.00053458,0.00053109
717,0.00018669,0.00018397,0.00052292,0.00053034
718,0.00018845,0.00018414,0.00053613,0.00052959
719,0.00018085,0.00018432,0.00052729,0.00052884
720,0.00017901,0.00018449,0.00053148,0.0005281
721,0.00018229,0.00018467,0.00053109,0.00052735
722,0.000185,0.00018484,0.00053018,0.00052661
723,0.00018539,0.00018501,0.00053201,0.00052586
724,0.00018908,0.00018518,0.00052412,0.00052512
725,0.00018532,0.00018535,0.00052873,0.00052438
726,0.00018641,0.00018552,0.00052257,0.00052364
727,0.00018444,0.00018569,0.00052201,0.0005229
728,0.00018718,0.00018585,0.00051975,0.00052216
729,0.00018451,0.00018602,0.0005212,0.00052143
730,0.00018873,0.00018619,0.00052356,0.00052069
731,0.00018676,0.00018635,0.00052335,0.00051995
732,0.00018806,0.00018652,0.00051606,0.00051922
733,0.00018585,0.00018668,0.00051106,0.00051849
734,0.00018694,0.00018684,0.00051567,0.00051775
735,0.00018275,0.000187,0.00051444,0.00051702
736,0.00018933,0.00018717,0.00051986,0.00051629
737,0.0001832,0.00018733,0.00052285,0.00051556
738,0.00018704,0.00018749,0.00052461,0.00051483
739,0.00018711,0.00018765,0.0005131,0.00051411
740,0.00018651,0.00018781,0.00051497,0.00051338
741,0.00019437,0.00018796,0.00051152,0.00051265
742,0.00019155,0.00018812,0.00051299,0.00051193
743,0.00019035,0.00018828,0.00050472,0.00051121
744,0.00019215,0.00018843,0.00050873,0.00051048
745,0.00019074,0.00018859,0.00051046,0.00050976
746,0.00018556,0.00018874,0.00050542,0.00050904
747,0.00018796,0.0001889,0.00050736,0.00050832
748,0.00019088,0.00018905,0.00051493,0.0005076
749,0.00019197,0.0001892,0.00050768,0.00050688
750,0.0001888,0.00018935,0.00050704,0.00050617
751,0.0001888,0.00018951,0.00050204,0.00050545
752,0.00019236,0.00018966,0.00050056,0.00050474
753,0.00019285,0.00018981,0.00050328,0.00050402
754,0.00019011,0.00018995,0.00050444,0.00050331
755,0.00019025,0.0001901,0.00051071,0.0005026
756,0.00018739,0.00019025,0.00049409,0.00050189
757,0.00019423,0.0001904,0.00049384,0.00050118
758,0.00019225,0.00019054,0.00050137,0.00050047
759,0.00019049,0.00019069,0.0005062,0.00049976
760,0.00018993,0.00019084,0.00050299,0.00049905
761,0.00018627,0.00019098,0.00049856,0.00049835
762,0.0001913,0.00019112,0.00049806,0.00049764
763,0.00019127,0.00019127,0.00049845,0.00049694
764,0.00019148,0.00019141,0.00049215,0.00049623
765,0.00019328,0.00019155,0.00049697,0.00049553
766,0.00019454,0.00019169,0.0004913,0.00049483
767,0.00019391,0.00019183,0.00049331,0.00049413
768,0.00019345,0.00019197,0.00050007,0.00049343
769,0.00018852,0.00019211,0.00049338,0.00049273
770,0.0001913,0.00019225,0.00049894,0.00049203
771,0.00019232,0.00019239,0.00049556,0.00049134
772,0.00018891,0.00019253,0.00049282,0.00049064
773,0.00019475,0.00019266,0.00048588,0.00048995
774,0.00019419,0.0001928,0.00048447,0.00048925
775,0.00019387,0.00019293,0.00049609,0.00048856
776,0.00019257,0.00019307,0.00048873,0.00048787
777,0.0001887,0.0001932,0.00049102,0.00048718
778,0.00019116,0.00019334,0.00048514,0.00048649
779,0.00019137,0.00019347,0.00048359,0.0004858
780,0.00019366,0.0001936,0.00048394,0.00048511
781,0.0001981,0.00019373,0.00048021,0.00048442
782,0.0001957,0.00019386,0.00047828,0.00048374
783,0.00019342,0.000194,0.00048468,0.00048305
784,0.00019785,0.00019413,0.00047951,0.00048237
785,0.0001931,0.00019425,0.00048264,0.00048168
786,0.00019739,0.00019438,0.00048384,0.000481
787,0.00018958,0.00019451,0.00047761,0.00048032
788,0.0001988,0.00019464,0.00047637,0.00047964
789,0.00019408,0.00019477,0.0004875,0.00047896
790,0.00019007,0.00019489,0.00048666,0.00047828
791,0.00019556,0.00019502,0.00047166,0.0004776
792,0.00019806,0.00019514,0.00047933,0.00047693
793,0.00019637,0.00019527,0.0004856,0.00047625
794,0.00019627,0.00019539,0.00047542,0.00047558
795,0.00019296,0.00019552,0.00047644,0.0004749
796,0.00019398,0.00019564,0.00047775,0.00047423
797,0.00019497,0.00019576,0.00047983,0.00047356
798,0.00019771,0.00019588,0.00047468,0.00047289
799,0.00020088,0.000196,0.00046736,0.00047222
800,0.00019306,0.00019613,0.00047757,0.00047155
801,0.00019641,0.00019625,0.00047391,0.00047088
802,0.00019401,0.00019637,0.00046905,0.00047021
803,0.00019359,0.00019648,0.00047141,0.00046955
804,0.00019176,0.0001966,0.00046761,0.00046888
805,0.00019352,0.00019672,0.00047328,0.00046822
806,0.00019408,0.00019684,0.00046831,0.00046755
807,0.0001969,0.00019696,0.00047071,0.00046689
808,0.00019296,0.00019707,0.00047152,0.00046623
809,0.00019799,0.00019719,0.00046521,0.00046557
810,0.00019419,0.0001973,0.0004643,0.00046491
811,0.0001968,0.00019742,0.00046613,0.00046425
812,0.00019951,0.00019753,0.0004738,0.00046359
813,0.00019898,0.00019765,0.00046828,0.00046293
814,0.00019891,0.00019776,0.00046532,0.00046228
815,0.00019986,0.00019787,0.00045891,0.00046162
816,0.0001956,0.00019798,0.00045187,0.00046097
817,0.00019877,0.00019809,0.00045659,0.00046031
818,0.00020095,0.00019821,0.0004631,0.00045966
819,0.00020363,0.00019832,0.00046627,0.00045901
820,0.00020116,0.00019843,0.00045725,0.00045836
821,0.00020247,0.00019854,0.0004644,0.00045771
822,0.0002,0.00019865,0.00045926,0.00045706
823,0.0001982,0.00019875,0.00045472,0.00045641
824,0.00019578,0.00019886,0.00045398,0.00045576
825,0.00019891,0.00019897,0.00045208,0.00045512
826,0.00019849,0.00019908,0.00045641,0.00045447
827,0.0001968,0.00019918,0.00045539,0.00045383
828,0.00019718,0.00019929,0.00045173,0.00045318
829,0.00019877,0.00019939,0.0004588,0.00045254
830,0.00020039,0.0001995,0.0004544,0.0004519
831,0.00019891,0.0001996,0.00044796,0.00045126
832,0.00020254,0.00019971,0.00045278,0.00045062
833,0.00019567,0.00019981,0.00045028,0.00044998
834,0.00019799,0.00019992,0.00044856,0.00044934
835,0.00019472,0.00020002,0.00045102,0.0004487
836,0.00020021,0.00020012,0.00045409,0.00044807
837,0.00019711,0.00020022,0.00044782,0.00044743
838,0.00020542,0.00020032,0.00044884,0.0004468
839,0.00020204,0.00020042,0.00044919,0.00044616
840,0.00020081,0.00020052,0.00044176,0.00044553
841,0.00020028,0.00020062,0.00044285,0.0004449
842,0.00020275,0.00020072,0.00044736,0.00044427
843,0.00020433,0.00020082,0.0004493,0.00044364
844,0.0001975,0.00020092,0.00044902,0.00044301
845,0.00019912,0.00020102,0.00044912,0.00044238
846,0.00020215,0.00020112,0.00043954,0.00044175
847,0.00020095,0.00020121,0.00044208,0.00044113
848,0.00019606,0.00020131,0.00044197,0.0004405
849,0.00019764,0.00020141,0.00044972,0.00043988
850,0.0002006,0.0002015,0.00044233,0.00043925
851,0.00020947,0.0002016,0.00044039,0.00043863
852,0.00019947,0.00020169,0.00043894,0.00043801
853,0.0002081,0.00020179,0.00043891,0.00043739
854,0.00020877,0.00020188,0.00043599,0.00043677
855,0.00020162,0.00020198,0.00043539,0.00043615
856,0.00020243,0.00020207,0.0004393,0.00043553
857,0.00019887,0.00020216,0.00043838,0.00043491
858,0.00020116,0.00020225,0.00043574,0.00043429
859,0.00020113,0.00020235,0.00043497,0.00043368
860,0.00020363,0.00020244,0.00042796,0.00043306
861,0.00020437,0.00020253,0.0004281,0.00043245
862,0.00020257,0.00020262,0.00043113,0.00043183
863,0.00020416,0.00020271,0.00042835,0.00043122
864,0.00020335,0.0002028,0.0004338,0.00043061
865,0.00020472,0.00020289,0.00042627,0.00043
866,0.00020412,0.00020298,0.00042821,0.00042939
867,0.00019884,0.00020307,0.00042581,0.00042878
868,0.00020236,0.00020316,0.0004244,0.00042817
869,0.00020127,0.00020324,0.00042933,0.00042756
870,0.00020285,0.00020333,0.00042961,0.00042696
871,0.0002069,0.00020342,0.00042627,0.00042635
872,0.00020637,0.00020351,0.0004237,0.00042575
873,0.00020204,0.00020359,0.0004138,0.00042514
874,0.00020444,0.00020368,0.00042394,0.00042454
875,0.00020694,0.00020376,0.00042028,0.00042394
876,0.00020489,0.00020385,0.00042313,0.00042334
877,0.00020704,0.00020393,0.00042331,0.00042274
878,0.00020479,0.00020402,0.00042204,0.00042214
879,0.00020683,0.0002041,0.00041954,0.00042154
880,0.0002068,0.00020419,0.00041806,0.00042094
881,0.00020581,0.00020427,0.00042285,0.00042034
882,0.0002031,0.00020435,0.00041965,0.00041975
883,0.00019845,0.00020443,0.00041556,0.00041915
884,0.00020711,0.00020452,0.00042299,0.00041856
885,0.00020398,0.0002046,0.00041954,0.00041796
886,0.0002025,0.00020468,0.00041623,0.00041737
887,0.00020521,0.00020476,0.00041609,0.00041678
888,0.00020423,0.00020484,0.00042285,0.00041619
889,0.00020715,0.00020492,0.0004169,0.0004156
890,0.00020454,0.000205,0.00041328,0.00041501
891,0.00020655,0.00020508,0.00041694,0.00041442
892,0.00020426,0.00020516,0.00041729,0.00041383
893,0.00020313,0.00020524,0.00040919,0.00041325
894,0.00020856,0.00020532,0.00041081,0.00041266
895,0.00020754,0.0002054,0.0004168,0.00041207
896,0.00021042,0.00020547,0.00041144,0.00041149
897,0.00020356,0.00020555,0.00041,0.00041091
898,0.00020556,0.00020563,0.00040789,0.00041032
899,0.00020683,0.00020571,0.00041514,0.00040974
900,0.00020479,0.00020578,0.00041201,0.00040916
901,0.00020739,0.00020586,0.00041056,0.00040858
902,0.00020849,0.00020593,0.00040912,0.000408
903,0.00020877,0.00020601,0.00040514,0.00040742
904,0.00020493,0.00020609,0.00040461,0.00040685
905,0.00020507,0.00020616,0.00040338,0.00040627
906,0.00020732,0.00020624,0.00040799,0.00040569
907,0.0002012,0.00020631,0.00040539,0.00040512
908,0.00020539,0.00020638,0.00040528,0.00040454
909,0.00020782,0.00020646,0.00040218,0.00040397
910,0.00021166,0.00020653,0.00040264,0.0004034
911,0.00020817,0.0002066,0.00040423,0.00040282
912,0.00020937,0.00020668,0.00039898,0.00040225
913,0.00021176,0.00020675,0.00039951,0.00040168
914,0.0002069,0.00020682,0.00040465,0.00040111
915,0.00020331,0.00020689,0.00039845,0.00040054
916,0.00020416,0.00020696,0.00039965,0.00039998
917,0.00020736,0.00020703,0.00040324,0.00039941
918,0.00020595,0.00020711,0.00039208,0.00039884
919,0.0002112,0.00020718,0.00040412,0.00039828
920,0.0002143,0.00020725,0.00040271,0.00039771
921,0.00020715,0.00020732,0.00040409,0.00039715
922,0.00020609,0.00020739,0.00039581,0.00039659
923,0.00020482,0.00020745,0.0003981,0.00039602
924,0.00020669,0.00020752,0.00039148,0.00039546
925,0.00020701,0.00020759,0.00039835,0.0003949
926,0.00021014,0.00020766,0.00039599,0.00039434
927,0.00021021,0.00020773,0.00039222,0.00039378
928,0.00020739,0.0002078,0.00038602,0.00039323
929,0.00020729,0.00020786,0.00039011,0.00039267
930,0.00020683,0.00020793,0.00038821,0.00039211
931,0.00020732,0.000208,0.00039479,0.00039156
932,0.00020458,0.00020807,0.00039049,0.000391
933,0.00020602,0.00020813,0.0003938,0.00039045
934,0.00020856,0.0002082,0.00039278,0.00038989
935,0.00020391,0.00020826,0.00038835,0.00038934
936,0.00021155,0.00020833,0.00038891,0.00038879
937,0.00020708,0.00020839,0.00038697,0.00038824
938,0.00020979,0.00020846,0.00038947,0.00038769
939,0.00020852,0.00020852,0.00039063,0.00038714
940,0.00020578,0.00020859,0.0003843,0.00038659
941,0.00021166,0.00020865,0.00038634,0.00038604
942,0.00020489,0.00020872,0.00037965,0.00038549
943,0.00021342,0.00020878,0.00038821,0.00038495
944,0.00020655,0.00020884,0.00038232,0.0003844
945,0.00020965,0.00020891,0.00038644,0.00038386
946,0.00021007,0.00020897,0.00038768,0.00038331
947,0.00020944,0.00020903,0.00038324,0.00038277
948,0.0002087,0.0002091,0.00037909,0.00038223
949,0.00020901,0.00020916,0.00038518,0.00038169
950,0.00021039,0.00020922,0.00037768,0.00038115
951,0.00020729,0.00020928,0.00037803,0.00038061
952,0.00020951,0.00020934,0.00037835,0.00038007
953,0.00020405,0.0002094,0.00039007,0.00037953
954,0.00020887,0.00020947,0.00037954,0.00037899
955,0.00020704,0.00020953,0.00037961,0.00037845
956,0.00021317,0.00020959,0.00038338,0.00037792
957,0.00021095,0.00020965,0.00038331,0.00037738
958,0.00020961,0.00020971,0.00037387,0.00037685
959,0.00021004,0.00020977,0.00037662,0.00037631
960,0.00020486,0.00020983,0.0003774,0.00037578
961,0.00020813,0.00020988,0.00037493,0.00037525
962,0.00020866,0.00020994,0.00037384,0.00037472
963,0.00021222,0.00021,0.00037282,0.00037419
964,0.00020775,0.00021006,0.00038113,0.00037366
965,0.00021306,0.00021012,0.00037071,0.00037313
966,0.00021211,0.00021018,0.00037447,0.0003726
967,0.00020954,0.00021024,0.00036873,0.00037207
968,0.00021004,0.00021029,0.00037792,0.00037154
969,0.00021039,0.00021035,0.00037493,0.00037102
970,0.00021387,0.00021041,0.00036363,0.00037049
971,0.00020916,0.00021046,0.00037194,0.00036997
972,0.00021183,0.00021052,0.00036303,0.00036944
973,0.00021021,0.00021058,0.00036352,0.00036892
974,0.00021497,0.00021063,0.00036975,0.0003684
975,0.00021606,0.00021069,0.00037412,0.00036788
976,0.00020873,0.00021075,0.00036782,0.00036736
977,0.00020486,0.0002108,0.0003687,0.00036683
978,0.00020933,0.00021086,0.00036229,0.00036632
979,0.00020937,0.00021091,0.00036123,0.0003658
980,0.00021349,0.00021097,0.0003606,0.00036528
981,0.0002137,0.00021102,0.00036743,0.00036476
982,0.00021504,0.00021108,0.00036007,0.00036425
983,0.00020778,0.00021113,0.00036215,0.00036373
984,0.00021405,0.00021118,0.00036306,0.00036321
985,0.0002112,0.00021124,0.00036039,0.0003627
986,0.00021137,0.00021129,0.00036324,0.00036219
987,0.00021063,0.00021135,0.00035968,0.00036167
988,0.00021342,0.0002114,0.00036116,0.00036116
989,0.0002056,0.00021145,0.00036166,0.00036065
990,0.00021275,0.00021151,0.00036201,0.00036014
991,0.00020863,0.00021156,0.00036296,0.00035963
992,0.00021588,0.00021161,0.00036254,0.00035912
993,0.00021299,0.00021166,0.00036211,0.00035861
994,0.00021176,0.00021171,0.00036444,0.00035811
995,0.00021134,0.00021177,0.00035891,0.0003576
996,0.00020697,0.00021182,0.00035359,0.00035709
997,0.0002181,0.00021187,0.00035542,0.00035659
998,0.00020968,0.00021192,0.00035732,0.00035608
999,0.00021493,0.00021197,0.00035919,0.00035558
1000,0.00021225,0.00021202,0.00035007,0.00035507
1001,0.00020919,0.00021207,0.00035018,0.00035457
1002,0.00021863,0.00021212,0.00035511,0.00035407
1003,0.00021289,0.00021217,0.00035504,0.00035357
1004,0.00021155,0.00021223,0.00035063,0.00035307
1005,0.0002131,0.00021228,0.00035303,0.00035257
1006,0.00021085,0.00021232,0.00035025,0.00035207
1007,0.00021729,0.00021237,0.00035574,0.00035157
1008,0.00021078,0.00021242,0.00035088,0.00035107
1009,0.0002163,0.00021247,0.00034958,0.00035058
1010,0.00021264,0.00021252,0.00034497,0.00035008
1011,0.00021109,0.00021257,0.00034338,0.00034959
1012,0.00020909,0.00021262,0.00035042,0.00034909
1013,0.00021377,0.00021267,0.0003419,0.0003486
1014,0.00021232,0.00021272,0.00035176,0.0003481
1015,0.00021215,0.00021277,0.00034349,0.00034761
1016,0.00021099,0.00021281,0.00035574,0.00034712
1017,0.00021046,0.00021286,0.00034651,0.00034663
1018,0.00021162,0.00021291,0.00033887,0.00034614
1019,0.00021173,0.00021296,0.00035296,0.00034565
1020,0.00021754,0.000213,0.00034669,0.00034516
1021,0.00021715,0.00021305,0.0003469,0.00034467
1022,0.00021549,0.0002131,0.00034384,0.00034418
1023,0.00021278,0.00021315,0.0003469,0.0003437
1024,0.00021116,0.00021319,0.00034328,0.00034321
1025,0.00021289,0.00021324,0.00033845,0.00034273
1026,0.00021243,0.00021328,0.00034028,0.00034224
1027,0.00021222,0.00021333,0.00034271,0.00034176
1028,0.00021521,0.00021338,0.00034528,0.00034127
1029,0.00021609,0.00021342,0.00034641,0.00034079
1030,0.00021278,0.00021347,0.00033556,0.00034031
1031,0.00022102,0.00021351,0.00034356,0.00033983
1032,0.0002113,0.00021356,0.00034014,0.00033935
1033,0.00021092,0.0002136,0.00033433,0.00033887
1034,0.00021232,0.00021365,0.00034236,0.00033839
1035,0.00021507,0.00021369,0.00034078,0.00033791
1036,0.00021187,0.00021374,0.0003374,0.00033743
1037,0.00021229,0.00021378,0.0003394,0.00033695
1038,0.0002162,0.00021383,0.00033282,0.00033648
1039,0.00020687,0.00021387,0.00033007,0.000336
1040,0.00021137,0.00021392,0.00033715,0.00033553
1041,0.00021835,0.00021396,0.00033761,0.00033505
1042,0.00021817,0.00021401,0.0003318,0.00033458
1043,0.0002131,0.00021405,0.000335,0.00033411
1044,0.00021497,0.00021409,0.00033585,0.00033363
1045,0.00020708,0.00021414,0.00033222,0.00033316
1046,0.00021169,0.00021418,0.00033349,0.00033269
1047,0.00021356,0.00021422,0.0003387,0.00033222
1048,0.00020817,0.00021427,0.00033254,0.00033175
1049,0.00021324,0.00021431,0.00032947,0.00033128
1050,0.00021444,0.00021435,0.00032507,0.00033081
1051,0.00020694,0.00021439,0.00032775,0.00033035
1052,0.00021546,0.00021444,0.00032951,0.00032988
1053,0.0002168,0.00021448,0.00033451,0.00032941
1054,0.00021303,0.00021452,0.00032958,0.00032895
1055,0.0002157,0.00021456,0.00033366,0.00032848
1056,0.00021532,0.0002146,0.000325,0.00032802
1057,0.0002213,0.00021465,0.00032729,0.00032755
1058,0.00021377,0.00021469,0.00032243,0.00032709
1059,0.00021282,0.00021473,0.00032873,0.00032663
1060,0.00021859,0.00021477,0.00032183,0.00032617
1061,0.00021757,0.00021481,0.0003231,0.00032571
1062,0.00021718,0.00021485,0.00032447,0.00032525
1063,0.00021447,0.00021489,0.00031842,0.00032479
1064,0.00021694,0.00021493,0.00032574,0.00032433
1065,0.00021409,0.00021497,0.0003194,0.00032387
1066,0.00021289,0.00021501,0.00032461,0.00032341
1067,0.00021299,0.00021506,0.00032504,0.00032296
1068,0.00021468,0.0002151,0.00032504,0.0003225
1069,0.00021363,0.00021514,0.00032729,0.00032204
1070,0.00021504,0.00021518,0.00032725,0.00032159
1071,0.00021933,0.00021522,0.00031979,0.00032113
1072,0.00021525,0.00021525,0.00031775,0.00032068
1073,0.00021387,0.00021529,0.00032187,0.00032023
1074,0.00021271,0.00021533,0.00031581,0.00031977
1075,0.00021782,0.00021537,0.00031838,0.00031932
1076,0.00021595,0.00021541,0.00032373,0.00031887
1077,0.00021687,0.00021545,0.0003182,0.00031842
1078,0.0002193,0.00021549,0.00032078,0.00031797
1079,0.00021475,0.00021553,0.00031933,0.00031752
1080,0.00021222,0.00021557,0.00031444,0.00031707
1081,0.0002119,0.00021561,0.00031905,0.00031663
1082,0.0002118,0.00021564,0.00031891,0.00031618
1083,0.00021813,0.00021568,0.00031863,0.00031573
1084,0.00021211,0.00021572,0.00031479,0.00031529
1085,0.00021919,0.00021576,0.00031887,0.00031484
1086,0.00021651,0.0002158,0.00031768,0.0003144
1087,0.00021447,0.00021584,0.0003162,0.00031395
1088,0.0002143,0.00021587,0.0003163,0.00031351
1089,0.00021666,0.00021591,0.0003138,0.00031307
1090,0.00021641,0.00021595,0.00031257,0.00031262
1091,0.00021993,0.00021599,0.00031247,0.00031218
1092,0.00021595,0.00021602,0.00031197,0.00031174
1093,0.00021813,0.00021606,0.00031215,0.0003113
1094,0.0002163,0.0002161,0.00030616,0.00031086
1095,0.00021909,0.00021613,0.00030722,0.00031042
1096,0.00021859,0.00021617,0.00030578,0.00030998
1097,0.00022074,0.00021621,0.00030722,0.00030955
1098,0.00021391,0.00021624,0.0003125,0.00030911
1099,0.00021518,0.00021628,0.00030416,0.00030867
1100,0.00021229,0.00021632,0.00030828,0.00030824
1101,0.00021919,0.00021635,0.00030859,0.0003078
1102,0.00022088,0.00021639,0.00030845,0.00030737
1103,0.00021458,0.00021642,0.00030306,0.00030693
1104,0.00021659,0.00021646,0.00030655,0.0003065
1105,0.00021313,0.0002165,0.00030799,0.00030607
1106,0.00021331,0.00021653,0.00030676,0.00030564
1107,0.00021454,0.00021657,0.00031127,0.0003052
1108,0.00021243,0.0002166,0.00031134,0.00030477
1109,0.00021507,0.00021664,0.00030159,0.00030434
1110,0.00022317,0.00021667,0.00030511,0.00030391
1111,0.00021197,0.00021671,0.00030669,0.00030348
1112,0.00021828,0.00021674,0.00029838,0.00030306
1113,0.00021556,0.00021678,0.00030342,0.00030263
1114,0.00021662,0.00021681,0.00030306,0.0003022
1115,0.00021426,0.00021685,0.00029317,0.00030177
1116,0.00021567,0.00021688,0.000295,0.00030135
1117,0.00021468,0.00021692,0.00030208,0.00030092
1118,0.00021528,0.00021695,0.00030324,0.0003005
1119,0.00021711,0.00021699,0.00029549,0.00030007
1120,0.00021137,0.00021702,0.00030134,0.00029965
1121,0.00021775,0.00021705,0.00030197,0.00029923
1122,0.00022232,0.00021709,0.00029901,0.00029881
1123,0.00021349,0.00021712,0.00029799,0.00029838
1124,0.00021261,0.00021716,0.00029785,0.00029796
1125,0.0002193,0.00021719,0.00029965,0.00029754
1126,0.00021813,0.00021722,0.00029785,0.00029712
1127,0.00021845,0.00021726,0.00029461,0.0002967
1128,0.00021511,0.00021729,0.00029444,0.00029629
1129,0.00021894,0.00021732,0.00029729,0.00029587
1130,0.00021873,0.00021736,0.00029785,0.00029545
1131,0.00022095,0.00021739,0.0002919,0.00029503
1132,0.00021863,0.00021742,0.00029028,0.00029462
1133,0.00021659,0.00021745,0.00029155,0.0002942
1134,0.00022151,0.00021749,0.00029768,0.00029379
1135,0.00021602,0.00021752,0.0002925,0.00029337
1136,0.00021856,0.00021755,0.00029514,0.00029296
1137,0.00021581,0.00021758,0.00029222,0.00029254
1138,0.00021451,0.00021762,0.00029004,0.00029213
1139,0.00021659,0.00021765,0.00029032,0.00029172
1140,0.00022451,0.00021768,0.00029715,0.00029131
1141,0.00021451,0.00021771,0.00028771,0.0002909
1142,0.00021676,0.00021774,0.00028894,0.00029049
1143,0.00021521,0.00021778,0.00029183,0.00029008
1144,0.0002169,0.00021781,0.00028574,0.00028967
1145,0.00021461,0.00021784,0.00029257,0.00028926
1146,0.00021461,0.00021787,0.00028778,0.00028885
1147,0.00022201,0.0002179,0.00028975,0.00028844
1148,0.00022391,0.00021793,0.0002843,0.00028804
1149,0.000215,0.00021797,0.00028599,0.00028763
1150,0.00021662,0.000218,0.00028342,0.00028722
1151,0.00021947,0.00021803,0.00028673,0.00028682
1152,0.00022025,0.00021806,0.00028606,0.00028642
1153,0.0002175,0.00021809,0.00028683,0.00028601
1154,0.00022377,0.00021812,0.00028708,0.00028561
1155,0.00021761,0.00021815,0.00029106,0.00028521
1156,0.00021989,0.00021818,0.00028412,0.0002848
1157,0.00022151,0.00021821,0.00028761,0.0002844
1158,0.00021961,0.00021824,0.00028454,0.000284
1159,0.00021901,0.00021827,0.0002787,0.0002836
1160,0.00021644,0.0002183,0.00028609,0.0002832
1161,0.00021912,0.00021833,0.00027972,0.0002828
1162,0.00021894,0.00021836,0.0002794,0.0002824
1163,0.00022049,0.00021839,0.00028053,0.000282
1164,0.00022317,0.00021842,0.00028046,0.00028161
1165,0.00021535,0.00021845,0.00027771,0.00028121
1166,0.00022014,0.00021848,0.00027968,0.00028081
1167,0.00021669,0.00021851,0.00028606,0.00028042
1168,0.00022074,0.00021854,0.00027866,0.00028002
1169,0.0002156,0.00021857,0.0002838,0.00027963
1170,0.00022349,0.0002186,0.00028225,0.00027923
1171,0.00021563,0.00021863,0.00028377,0.00027884
1172,0.00022042,0.00021866,0.00027975,0.00027845
1173,0.00022155,0.00021869,0.00028088,0.00027805
1174,0.00021754,0.00021872,0.00027606,0.00027766
1175,0.00021979,0.00021875,0.00027549,0.00027727
1176,0.00021926,0.00021877,0.00027373,0.00027688
1177,0.00021648,0.0002188,0.00028056,0.00027649
1178,0.0002156,0.00021883,0.00027546,0.0002761
1179,0.00022137,0.00021886,0.00027775,0.00027571
1180,0.00021933,0.00021889,0.00026919,0.00027532
1181,0.00022092,0.00021892,0.00027243,0.00027493
1182,0.0002206,0.00021894,0.00027764,0.00027454
1183,0.00022113,0.00021897,0.00027113,0.00027416
1184,0.00021683,0.000219,0.00027433,0.00027377
1185,0.00022155,0.00021903,0.00027345,0.00027339
1186,0.00022063,0.00021906,0.00027447,0.000273
1187,0.00021806,0.00021908,0.0002757,0.00027262
1188,0.00022021,0.00021911,0.00027349,0.00027223
1189,0.00021863,0.00021914,0.00027123,0.00027185
1190,0.00021747,0.00021917,0.0002724,0.00027146
1191,0.00022232,0.00021919,0.00027123,0.00027108
1192,0.00021711,0.00021922,0.00027063,0.0002707
1193,0.00022141,0.00021925,0.00026606,0.00027032
1194,0.00021757,0.00021928,0.00026887,0.00026994
1195,0.00021704,0.0002193,0.0002681,0.00026956
1196,0.00021951,0.00021933,0.00026778,0.00026918
1197,0.00021493,0.00021936,0.00027095,0.0002688
1198,0.00022081,0.00021938,0.00026592,0.00026842
1199,0.00021824,0.00021941,0.0002688,0.00026804
1200,0.00022102,0.00021944,0.00026856,0.00026766
1201,0.00022331,0.00021946,0.00026482,0.00026729
1202,0.00021926,0.00021949,0.0002682,0.00026691
1203,0.00021648,0.00021952,0.00027106,0.00026653
1204,0.00022349,0.00021954,0.00026729,0.00026616
1205,0.00022247,0.00021957,0.00026789,0.00026578
1206,0.0002181,0.0002196,0.00026866,0.00026541
1207,0.00021701,0.00021962,0.00026356,0.00026503
1208,0.00021771,0.00021965,0.0002644,0.00026466
1209,0.00021828,0.00021967,0.00026088,0.00026429
1210,0.00021894,0.0002197,0.00026377,0.00026392
1211,0.00021729,0.00021973,0.00026303,0.00026354
1212,0.00022173,0.00021975,0.00026599,0.00026317
1213,0.00022197,0.00021978,0.00026141,0.0002628
1214,0.00022113,0.0002198,0.00025905,0.00026243
1215,0.00021989,0.00021983,0.0002632,0.00026206
1216,0.00021835,0.00021985,0.00026225,0.00026169
1217,0.00022539,0.00021988,0.00026986,0.00026132
1218,0.00021697,0.0002199,0.00025563,0.00026096
1219,0.00021687,0.00021993,0.00025782,0.00026059
1220,0.00022,0.00021995,0.0002588,0.00026022
1221,0.00021704,0.00021998,0.00026056,0.00025985
1222,0.00021912,0.00022,0.00025982,0.00025949
1223,0.00022155,0.00022003,0.00026352,0.00025912
1224,0.00022032,0.00022005,0.00025268,0.00025876
1225,0.00022014,0.00022008,0.0002612,0.00025839
1226,0.0002194,0.0002201,0.00025567,0.00025803
1227,0.00022085,0.00022013,0.00025662,0.00025767
1228,0.00021898,0.00022015,0.00025423,0.0002573
1229,0.00021975,0.00022017,0.00025778,0.00025694
1230,0.00022095,0.0002202,0.00026067,0.00025658
1231,0.00022356,0.00022022,0.00026151,0.00025622
1232,0.00021866,0.00022025,0.00025637,0.00025586
1233,0.00022166,0.00022027,0.00026035,0.0002555
1234,0.00021926,0.00022029,0.0002612,0.00025514
1235,0.00022299,0.00022032,0.0002543,0.00025478
1236,0.00021866,0.00022034,0.00025011,0.00025442
1237,0.00022099,0.00022037,0.00025211,0.00025406
1238,0.00022497,0.00022039,0.00025764,0.0002537
1239,0.00022278,0.00022041,0.00025366,0.00025334
1240,0.00022035,0.00022044,0.0002507,0.00025299
1241,0.00021771,0.00022046,0.00025306,0.00025263
1242,0.0002194,0.00022048,0.00025472,0.00025228
1243,0.00022328,0.00022051,0.00024863,0.00025192
1244,0.00021961,0.00022053,0.0002513,0.00025157
1245,0.00022088,0.00022055,0.00025039,0.00025121
1246,0.00022222,0.00022057,0.00025106,0.00025086
1247,0.00022229,0.0002206,0.00025257,0.0002505
1248,0.00022088,0.00022062,0.00025423,0.00025015
1249,0.00022518,0.00022064,0.0002525,0.0002498
1250,0.00021937,0.00022067,0.00024901,0.00024945
1251,0.00021771,0.00022069,0.00025166,0.0002491
1252,0.00021979,0.00022071,0.00023817,0.00024875
1253,0.00022447,0.00022073,0.0002494,0.00024839
1254,0.00022588,0.00022075,0.00024606,0.00024805
1255,0.00022021,0.00022078,0.00024292,0.0002477
1256,0.00022416,0.0002208,0.00024472,0.00024735
1257,0.00021634,0.00022082,0.00024609,0.000247
1258,0.00021887,0.00022084,0.00024715,0.00024665
1259,0.00022285,0.00022086,0.0002481,0.0002463
1260,0.00022236,0.00022089,0.00024563,0.00024596
1261,0.00022173,0.00022091,0.0002444,0.00024561
1262,0.0002231,0.00022093,0.00024782,0.00024526
1263,0.0002268,0.00022095,0.00024416,0.00024492
1264,0.00022247,0.00022097,0.00024264,0.00024457
1265,0.00021493,0.00022099,0.00023975,0.00024423
1266,0.00022183,0.00022101,0.00024099,0.00024389
1267,0.00022419,0.00022104,0.00024613,0.00024354
1268,0.00022141,0.00022106,0.0002475,0.0002432
1269,0.00022387,0.00022108,0.00024106,0.00024286
1270,0.00022113,0.0002211,0.00024187,0.00024252
1271,0.00022268,0.00022112,0.00023866,0.00024217
1272,0.0002193,0.00022114,0.00023715,0.00024183
1273,0.00022567,0.00022116,0.00023609,0.00024149
1274,0.00021887,0.00022118,0.0002331,0.00024115
1275,0.0002212,0.0002212,0.00023838,0.00024081
1276,0.00022303,0.00022122,0.00024134,0.00024047
1277,0.00022081,0.00022124,0.00023521,0.00024014
1278,0.00021687,0.00022126,0.00024018,0.0002398
1279,0.00022285,0.00022128,0.00023909,0.00023946
1280,0.00022095,0.0002213,0.00023856,0.00023912
1281,0.00022085,0.00022132,0.00024028,0.00023879
1282,0.00022627,0.00022134,0.00023673,0.00023845
1283,0.00021923,0.00022136,0.00023718,0.00023812
1284,0.00022208,0.00022138,0.00023919,0.00023778
1285,0.00022021,0.0002214,0.00023718,0.00023745
1286,0.00021982,0.00022142,0.00023817,0.00023711
1287,0.00022225,0.00022144,0.00023673,0.00023678
1288,0.00022218,0.00022146,0.00023257,0.00023644
1289,0.00021725,0.00022148,0.00023475,0.00023611
1290,0.0002168,0.0002215,0.00023986,0.00023578
1291,0.00022732,0.00022152,0.00023335,0.00023545
1292,0.00022497,0.00022154,0.00023423,0.00023512
1293,0.00021958,0.00022156,0.00023592,0.00023478
1294,0.00022697,0.00022158,0.00023275,0.00023445
1295,0.0002156,0.0002216,0.00023768,0.00023412
1296,0.00022359,0.00022161,0.00023683,0.00023379
1297,0.00021926,0.00022163,0.00023384,0.00023347
1298,0.00022155,0.00022165,0.00023426,0.00023314
1299,0.00022387,0.00022167,0.00023687,0.00023281
1300,0.00022229,0.00022169,0.0002331,0.00023248
1301,0.00021926,0.00022171,0.00022842,0.00023215
1302,0.00022391,0.00022173,0.00023211,0.00023183
1303,0.00022204,0.00022174,0.0002275,0.0002315
1304,0.00022409,0.00022176,0.00023225,0.00023118
1305,0.0002206,0.00022178,0.00022243,0.00023085
1306,0.00022222,0.0002218,0.00022845,0.00023052
1307,0.00021718,0.00022182,0.00022796,0.0002302
1308,0.00021828,0.00022183,0.00023106,0.00022988
1309,0.00021916,0.00022185,0.00022958,0.00022955
1310,0.00021982,0.00022187,0.00022757,0.00022923
1311,0.00021909,0.00022189,0.00022595,0.00022891
1312,0.00022236,0.00022191,0.00022789,0.00022859
1313,0.00022229,0.00022192,0.00022923,0.00022826
1314,0.00022465,0.00022194,0.00022856,0.00022794
1315,0.00022278,0.00022196,0.00022835,0.00022762
1316,0.00022239,0.00022197,0.00022711,0.0002273
1317,0.00021909,0.00022199,0.0002306,0.00022698
1318,0.00022387,0.00022201,0.00022771,0.00022666
1319,0.00022373,0.00022203,0.00022764,0.00022634
1320,0.00022349,0.00022204,0.00022335,0.00022602
1321,0.00022257,0.00022206,0.00022806,0.00022571
1322,0.00022592,0.00022208,0.00021739,0.00022539
1323,0.00022116,0.00022209,0.00022486,0.00022507
1324,0.00022461,0.00022211,0.00022479,0.00022476
1325,0.00022416,0.00022213,0.00022725,0.00022444
1326,0.00022011,0.00022214,0.00022239,0.00022412
1327,0.00021856,0.00022216,0.00021965,0.00022381
1328,0.00022303,0.00022217,0.00022292,0.00022349
1329,0.00022102,0.00022219,0.00022493,0.00022318
1330,0.00021894,0.00022221,0.00022204,0.00022286
1331,0.00022074,0.00022222,0.00022676,0.00022255
1332,0.00022007,0.00022224,0.00022095,0.00022224
1333,0.00022148,0.00022225,0.00022141,0.00022192
1334,0.00022335,0.00022227,0.0002231,0.00022161
1335,0.00021982,0.00022229,0.00022166,0.0002213
1336,0.00022511,0.0002223,0.00022197,0.00022099
1337,0.00022078,0.00022232,0.00022085,0.00022068
1338,0.0002231,0.00022233,0.00021799,0.00022037
1339,0.00022412,0.00022235,0.00021877,0.00022006
1340,0.00022194,0.00022236,0.00022254,0.00021975
1341,0.00022644,0.00022238,0.00021711,0.00021944
1342,0.0002193,0.00022239,0.00021947,0.00021913
1343,0.0002218,0.00022241,0.00022299,0.00021882
1344,0.00022275,0.00022242,0.00021894,0.00021851
1345,0.00022535,0.00022244,0.00021634,0.00021821
1346,0.0002244,0.00022245,0.00021482,0.0002179
1347,0.00022507,0.00022247,0.00021602,0.00021759
1348,0.00022845,0.00022248,0.00021676,0.00021729
1349,0.00022711,0.0002225,0.00021655,0.00021698
1350,0.00022782,0.00022251,0.00021317,0.00021668
1351,0.00021849,0.00022253,0.00021317,0.00021637
1352,0.00022169,0.00022254,0.00021581,0.00021607
1353,0.00022032,0.00022256,0.00021669,0.00021576
1354,0.00022194,0.00022257,0.00021313,0.00021546
1355,0.00022497,0.00022258,0.00020898,0.00021516
1356,0.00022173,0.0002226,0.00021518,0.00021485
1357,0.00022035,0.00022261,0.0002156,0.00021455
1358,0.00021926,0.00022263,0.00021046,0.00021425
1359,0.00022387,0.00022264,0.00021574,0.00021395
1360,0.00022176,0.00022265,0.00020866,0.00021365
1361,0.00022194,0.00022267,0.00021757,0.00021335
1362,0.00022669,0.00022268,0.00020972,0.00021305
1363,0.00022264,0.00022269,0.00021345,0.00021275
1364,0.00022838,0.00022271,0.00021166,0.00021245
1365,0.00022166,0.00022272,0.00020659,0.00021215
1366,0.00022349,0.00022273,0.00021349,0.00021185
1367,0.00022363,0.00022275,0.00021176,0.00021155
1368,0.00022366,0.00022276,0.00021345,0.00021125
1369,0.00022479,0.00022277,0.00020838,0.00021096
1370,0.0002232,0.00022278,0.00020884,0.00021066
1371,0.00022236,0.0002228,0.00020873,0.00021036
1372,0.00022176,0.00022281,0.00021239,0.00021007
1373,0.00022933,0.00022282,0.00021169,0.00020977
1374,0.00022278,0.00022284,0.00021042,0.00020948
1375,0.00021729,0.00022285,0.00020972,0.00020918
1376,0.00022437,0.00022286,0.00021099,0.00020889
1377,0.00022616,0.00022287,0.00020764,0.00020859
1378,0.00022335,0.00022288,0.00021116,0.0002083
1379,0.00022377,0.0002229,0.00020313,0.00020801
1380,0.00022356,0.00022291,0.00020373,0.00020772
1381,0.00022409,0.00022292,0.00020525,0.00020742
1382,0.00022289,0.00022293,0.00021081,0.00020713
1383,0.00022511,0.00022294,0.00020342,0.00020684
1384,0.00022405,0.00022296,0.00021025,0.00020655
1385,0.00022201,0.00022297,0.0002082,0.00020626
1386,0.00022039,0.00022298,0.00020602,0.00020597
1387,0.00022155,0.00022299,0.00020588,0.00020568
1388,0.00022482,0.000223,0.00020595,0.00020539
1389,0.00022384,0.00022301,0.00020254,0.0002051
1390,0.00022363,0.00022302,0.00020549,0.00020481
1391,0.00022634,0.00022304,0.00020211,0.00020452
1392,0.00022676,0.00022305,0.00019866,0.00020424
1393,0.00022169,0.00022306,0.00020539,0.00020395
1394,0.00022159,0.00022307,0.00020535,0.00020366
1395,0.00022247,0.00022308,0.00020377,0.00020338
1396,0.00022285,0.00022309,0.00020356,0.00020309
1397,0.00022155,0.0002231,0.00020349,0.0002028
1398,0.0002213,0.00022311,0.00020405,0.00020252
1399,0.00022278,0.00022312,0.0002043,0.00020223
1400,0.00022247,0.00022313,0.00020113,0.00020195
1401,0.00022715,0.00022314,0.00020099,0.00020167
1402,0.00022398,0.00022315,0.00020352,0.00020138
1403,0.00022239,0.00022316,0.00020035,0.0002011
1404,0.00022176,0.00022317,0.00020014,0.00020082
1405,0.00022412,0.00022318,0.00020655,0.00020053
1406,0.00022296,0.00022319,0.0001968,0.00020025
1407,0.00022461,0.0002232,0.00020173,0.00019997
1408,0.00022613,0.00022321,0.00020701,0.00019969
1409,0.00022468,0.00022322,0.00019806,0.00019941
1410,0.00022475,0.00022323,0.00019711,0.00019913
1411,0.00022236,0.00022324,0.00019687,0.00019885
1412,0.00022849,0.00022325,0.00019345,0.00019857
1413,0.00022095,0.00022326,0.0002,0.00019829
1414,0.00022166,0.00022327,0.00019958,0.00019801
1415,0.00022261,0.00022328,0.00019891,0.00019773
1416,0.00022144,0.00022329,0.00020123,0.00019745
1417,0.00022634,0.0002233,0.00019581,0.00019717
1418,0.00022032,0.00022331,0.00019757,0.0001969
1419,0.00022419,0.00022331,0.00019187,0.00019662
1420,0.00022958,0.00022332,0.00019718,0.00019634
1421,0.00022074,0.00022333,0.00019546,0.00019607
1422,0.00022271,0.00022334,0.00019444,0.00019579
1423,0.00022518,0.00022335,0.0001968,0.00019552
1424,0.00022271,0.00022336,0.00019405,0.00019524
1425,0.0002269,0.00022337,0.00019271,0.00019497
1426,0.00022423,0.00022337,0.00019567,0.00019469
1427,0.00022313,0.00022338,0.00019243,0.00019442
1428,0.00022563,0.00022339,0.00019792,0.00019415
1429,0.00022479,0.0002234,0.0001988,0.00019387
1430,0.00022933,0.00022341,0.00019169,0.0001936
1431,0.00022063,0.00022341,0.00019398,0.00019333
1432,0.00022687,0.00022342,0.00019416,0.00019306
1433,0.00022085,0.00022343,0.0001937,0.00019278
1434,0.00022792,0.00022344,0.00019261,0.00019251
1435,0.0002237,0.00022344,0.00018838,0.00019224
1436,0.00022623,0.00022345,0.00018747,0.00019197
1437,0.00022004,0.00022346,0.00019423,0.0001917
1438,0.00022542,0.00022347,0.00019078,0.00019143
1439,0.00022472,0.00022347,0.00019437,0.00019116
1440,0.00022011,0.00022348,0.0001868,0.00019089
1441,0.00022377,0.00022349,0.00019602,0.00019063
1442,0.0002262,0.00022349,0.00018908,0.00019036
1443,0.00022409,0.0002235,0.00018947,0.00019009
1444,0.00022148,0.00022351,0.00018975,0.00018982
1445,0.00021782,0.00022351,0.00018539,0.00018956
1446,0.00023092,0.00022352,0.00018792,0.00018929
1447,0.00022479,0.00022353,0.00019166,0.00018902
1448,0.00022173,0.00022353,0.0001868,0.00018876
1449,0.00022708,0.00022354,0.00019127,0.00018849
1450,0.00022215,0.00022355,0.00018423,0.00018823
1451,0.00021799,0.00022355,0.00019039,0.00018796
1452,0.00022405,0.00022356,0.00018616,0.0001877
1453,0.00022926,0.00022357,0.00018669,0.00018743
1454,0.00022623,0.00022357,0.00019053,0.00018717
1455,0.000225,0.00022358,0.00018447,0.00018691
1456,0.00022056,0.00022358,0.00018511,0.00018664
1457,0.00022405,0.00022359,0.00019042,0.00018638
1458,0.00022328,0.00022359,0.00018704,0.00018612
1459,0.00022296,0.0002236,0.00018986,0.00018586
1460,0.00022211,0.0002236,0.00018546,0.0001856
1461,0.00022458,0.00022361,0.00018148,0.00018534
1462,0.00022514,0.00022362,0.00018387,0.00018507
1463,0.00021782,0.00022362,0.0001812,0.00018481
1464,0.00022236,0.00022363,0.00018398,0.00018455
1465,0.00022637,0.00022363,0.00018813,0.00018429
1466,0.00022201,0.00022364,0.00018127,0.00018404
1467,0.00022247,0.00022364,0.00018697,0.00018378
1468,0.00022169,0.00022365,0.00018049,0.00018352
1469,0.00021778,0.00022365,0.00018296,0.00018326
1470,0.00022109,0.00022365,0.00018394,0.000183
1471,0.00022789,0.00022366,0.00017986,0.00018275
1472,0.00022634,0.00022366,0.00017472,0.00018249
1473,0.00022391,0.00022367,0.00018123,0.00018223
1474,0.00021982,0.00022367,0.00018423,0.00018198
1475,0.00022007,0.00022368,0.00018356,0.00018172
1476,0.00022419,0.00022368,0.00017979,0.00018146
1477,0.00022401,0.00022368,0.00018169,0.00018121
1478,0.00022409,0.00022369,0.00017736,0.00018095
1479,0.00022049,0.00022369,0.00018518,0.0001807
1480,0.0002207,0.0002237,0.00018222,0.00018045
1481,0.00022644,0.0002237,0.00018113,0.00018019
1482,0.00022401,0.0002237,0.00017588,0.00017994
1483,0.00022405,0.00022371,0.00017701,0.00017969
1484,0.00022567,0.00022371,0.00018035,0.00017943
1485,0.00022239,0.00022371,0.00017944,0.00017918
1486,0.00022116,0.00022372,0.0001738,0.00017893
1487,0.00021997,0.00022372,0.00017708,0.00017868
1488,0.00022225,0.00022372,0.0001768,0.00017843
1489,0.00021852,0.00022373,0.0001788,0.00017817
1490,0.0002218,0.00022373,0.00017863,0.00017792
1491,0.00022514,0.00022373,0.00018208,0.00017767
1492,0.00022275,0.00022374,0.00017838,0.00017742
1493,0.00021979,0.00022374,0.00017676,0.00017717
1494,0.00022739,0.00022374,0.00017891,0.00017692
1495,0.00022514,0.00022374,0.00017447,0.00017668
1496,0.00022363,0.00022375,0.00017595,0.00017643
1497,0.00021898,0.00022375,0.00017482,0.00017618
1498,0.00022458,0.00022375,0.00017511,0.00017593
1499,0.00022085,0.00022375,0.00017581,0.00017568
1500,0.00022278,0.00022375,0.00017683,0.00017544
1501,0.0002263,0.00022376,0.0001756,0.00017519
1502,0.00022627,0.00022376,0.00017391,0.00017494
1503,0.00022521,0.00022376,0.00017433,0.0001747
1504,0.00022838,0.00022376,0.00017567,0.00017445
1505,0.00022458,0.00022376,0.00017764,0.00017421
1506,0.00022761,0.00022377,0.00017739,0.00017396
1507,0.00022792,0.00022377,0.00017222,0.00017372
1508,0.00021898,0.00022377,0.00017433,0.00017347
1509,0.00021715,0.00022377,0.00017595,0.00017323
1510,0.00022268,0.00022377,0.00017556,0.00017299
1511,0.00022243,0.00022377,0.00016993,0.00017274
1512,0.0002282,0.00022377,0.00017384,0.0001725
1513,0.00022595,0.00022377,0.00017,0.00017226
1514,0.00022602,0.00022378,0.00017011,0.00017201
1515,0.00022856,0.00022378,0.0001682,0.00017177
1516,0.00022352,0.00022378,0.0001706,0.00017153
1517,0.00022148,0.00022378,0.00016954,0.00017129
1518,0.00022296,0.00022378,0.00017092,0.00017105
1519,0.00022933,0.00022378,0.00017123,0.00017081
1520,0.00022049,0.00022378,0.00016997,0.00017057
1521,0.00021898,0.00022378,0.00016905,0.00017033
1522,0.00022232,0.00022378,0.00016683,0.00017009
1523,0.00022144,0.00022378,0.00016944,0.00016985
1524,0.00021877,0.00022378,0.00017092,0.00016961
1525,0.00021884,0.00022378,0.00016986,0.00016937
1526,0.00022549,0.00022378,0.00016982,0.00016913
1527,0.00022507,0.00022378,0.00016972,0.0001689
1528,0.00022687,0.00022378,0.00016708,0.00016866
1529,0.00022859,0.00022378,0.00016975,0.00016842
1530,0.00023007,0.00022378,0.00017194,0.00016819
1531,0.00022416,0.00022378,0.0001663,0.00016795
1532,0.00022313,0.00022378,0.00016553,0.00016771
1533,0.00022201,0.00022378,0.0001668,0.00016748
1534,0.00022845,0.00022378,0.00016549,0.00016724
1535,0.00022335,0.00022378,0.00017067,0.00016701
1536,0.0002231,0.00022378,0.00016468,0.00016677
1537,0.00022676,0.00022378,0.00016282,0.00016654
1538,0.00022398,0.00022377,0.00016553,0.0001663
1539,0.00022423,0.00022377,0.0001643,0.00016607
1540,0.00022556,0.00022377,0.00017158,0.00016583
1541,0.00022007,0.00022377,0.00016725,0.0001656
1542,0.0002232,0.00022377,0.00016148,0.00016537
1543,0.00022331,0.00022377,0.00016482,0.00016514
1544,0.00022204,0.00022377,0.00016426,0.0001649
1545,0.00022391,0.00022376,0.00016335,0.00016467
1546,0.00022303,0.00022376,0.00016331,0.00016444
1547,0.00022363,0.00022376,0.00016532,0.00016421
1548,0.00022363,0.00022376,0.00016514,0.00016398
1549,0.00022725,0.00022376,0.00016324,0.00016375
1550,0.00022616,0.00022376,0.00016338,0.00016352
1551,0.00022275,0.00022375,0.00016257,0.00016329
1552,0.00022616,0.00022375,0.00016095,0.00016306
1553,0.00022711,0.00022375,0.00016018,0.00016283
1554,0.00021982,0.00022375,0.00016268,0.0001626
1555,0.00022592,0.00022374,0.00016514,0.00016237
1556,0.00022648,0.00022374,0.00016623,0.00016214
1557,0.00021863,0.00022374,0.00016366,0.00016191
1558,0.00022278,0.00022374,0.00015993,0.00016169
1559,0.00022697,0.00022373,0.00016535,0.00016146
1560,0.00022232,0.00022373,0.00016232,0.00016123
1561,0.00022271,0.00022373,0.00015778,0.00016101
1562,0.00022556,0.00022373,0.00016042,0.00016078
1563,0.00022609,0.00022372,0.0001594,0.00016055
1564,0.00022507,0.00022372,0.00016,0.00016033
1565,0.00022113,0.00022372,0.00016173,0.0001601
1566,0.00022592,0.00022371,0.00015887,0.00015988
1567,0.00022162,0.00022371,0.00016278,0.00015965
1568,0.0002282,0.00022371,0.00015627,0.00015943
1569,0.00022655,0.0002237,0.00015697,0.0001592
1570,0.00021965,0.0002237,0.00015982,0.00015898
1571,0.00022458,0.0002237,0.00016116,0.00015876
1572,0.00022028,0.00022369,0.00015916,0.00015853
1573,0.00022792,0.00022369,0.0001562,0.00015831
1574,0.00022461,0.00022368,0.00015975,0.00015809
1575,0.00022141,0.00022368,0.00015655,0.00015786
1576,0.00022292,0.00022368,0.00015944,0.00015764
1577,0.00022542,0.00022367,0.00015518,0.00015742
1578,0.00022296,0.00022367,0.00015817,0.0001572
1579,0.00022732,0.00022366,0.00015676,0.00015698
1580,0.00022454,0.00022366,0.00015595,0.00015676
1581,0.00022574,0.00022365,0.0001543,0.00015654
1582,0.00022475,0.00022365,0.00015394,0.00015632
1583,0.00022651,0.00022364,0.00015546,0.0001561
1584,0.0002237,0.00022364,0.00015747,0.00015588
1585,0.00022373,0.00022364,0.00015493,0.00015566
1586,0.00022373,0.00022363,0.00015658,0.00015544
1587,0.00022708,0.00022363,0.00015708,0.00015522
1588,0.00022173,0.00022362,0.00015954,0.000155
1589,0.00022039,0.00022362,0.00015366,0.00015478
1590,0.00022088,0.00022361,0.00015613,0.00015457
1591,0.00022549,0.0002236,0.00015338,0.00015435
1592,0.00022637,0.0002236,0.00015229,0.00015413
1593,0.00022673,0.00022359,0.00015328,0.00015392
1594,0.00022507,0.00022359,0.00015556,0.0001537
1595,0.00022525,0.00022358,0.00015303,0.00015348
1596,0.000225,0.00022358,0.00015444,0.00015327
1597,0.00022306,0.00022357,0.00015021,0.00015305
1598,0.00022803,0.00022357,0.00015236,0.00015284
1599,0.00022018,0.00022356,0.00015085,0.00015262
1600,0.00022426,0.00022355,0.00014711,0.00015241
1601,0.0002206,0.00022355,0.00015482,0.00015219
1602,0.0002243,0.00022354,0.00015176,0.00015198
1603,0.00022331,0.00022353,0.0001507,0.00015177
1604,0.00022257,0.00022353,0.00015229,0.00015155
1605,0.00022764,0.00022352,0.00015292,0.00015134
1606,0.00022074,0.00022352,0.00014884,0.00015113
1607,0.00021796,0.00022351,0.00014799,0.00015091
1608,0.00022324,0.0002235,0.0001518,0.0001507
1609,0.00022556,0.0002235,0.00014373,0.00015049
1610,0.00022398,0.00022349,0.00014873,0.00015028
1611,0.0002188,0.00022348,0.00015042,0.00015007
1612,0.00022764,0.00022348,0.00015085,0.00014986
1613,0.00022637,0.00022347,0.00014863,0.00014964
1614,0.00022285,0.00022346,0.00014658,0.00014943
1615,0.00022028,0.00022345,0.00015127,0.00014922
1616,0.0002225,0.00022345,0.0001469,0.00014901
1617,0.00022317,0.00022344,0.00015338,0.0001488
1618,0.00022982,0.00022343,0.0001462,0.0001486
1619,0.00022236,0.00022342,0.00014852,0.00014839
1620,0.0002238,0.00022342,0.00014989,0.00014818
1621,0.00022965,0.00022341,0.00014711,0.00014797
1622,0.00022159,0.0002234,0.00014585,0.00014776
1623,0.00022813,0.00022339,0.00015056,0.00014755
1624,0.00022377,0.00022339,0.00014511,0.00014735
1625,0.0002269,0.00022338,0.00014722,0.00014714
1626,0.00021972,0.00022337,0.00014585,0.00014693
1627,0.00022384,0.00022336,0.00014546,0.00014672
1628,0.00022222,0.00022335,0.00014454,0.00014652
1629,0.00022433,0.00022335,0.00014732,0.00014631
1630,0.00022409,0.00022334,0.00014683,0.00014611
1631,0.00022602,0.00022333,0.0001431,0.0001459
1632,0.00021507,0.00022332,0.0001462,0.0001457
1633,0.00022708,0.00022331,0.00014599,0.00014549
1634,0.00022243,0.0002233,0.00014081,0.00014529
1635,0.00021958,0.00022329,0.00014405,0.00014508
1636,0.00022303,0.00022328,0.00014581,0.00014488
1637,0.00022461,0.00022328,0.0001462,0.00014467
1638,0.00022514,0.00022327,0.00014718,0.00014447
1639,0.00022447,0.00022326,0.00014616,0.00014427
1640,0.00022398,0.00022325,0.00014687,0.00014406
1641,0.00022127,0.00022324,0.00014616,0.00014386
1642,0.0002237,0.00022323,0.00014486,0.00014366
1643,0.00022479,0.00022322,0.00014338,0.00014346
1644,0.00022461,0.00022321,0.0001444,0.00014326
1645,0.00022134,0.0002232,0.00013947,0.00014305
1646,0.00022454,0.00022319,0.00014588,0.00014285
1647,0.00022511,0.00022318,0.00014426,0.00014265
1648,0.00022289,0.00022317,0.00014197,0.00014245
1649,0.00022884,0.00022316,0.00014394,0.00014225
1650,0.00021926,0.00022315,0.00014063,0.00014205
1651,0.00022546,0.00022314,0.00014141,0.00014185
1652,0.00022025,0.00022313,0.00014247,0.00014165
1653,0.00022687,0.00022312,0.00014166,0.00014145
1654,0.00022285,0.00022311,0.00014116,0.00014125
1655,0.00022018,0.0002231,0.00013803,0.00014106
1656,0.00022768,0.00022309,0.00013655,0.00014086
1657,0.00022644,0.00022308,0.00014081,0.00014066
1658,0.00022486,0.00022307,0.00013542,0.00014046
1659,0.00021961,0.00022306,0.00014158,0.00014026
1660,0.00022187,0.00022305,0.00014187,0.00014007
1661,0.00022014,0.00022304,0.00013799,0.00013987
1662,0.00022046,0.00022303,0.00013796,0.00013967
1663,0.00022602,0.00022302,0.00013757,0.00013948
1664,0.0002169,0.00022301,0.00013778,0.00013928
1665,0.00022778,0.000223,0.0001363,0.00013908
1666,0.00022011,0.00022299,0.00014151,0.00013889
1667,0.00022134,0.00022297,0.00014053,0.00013869
1668,0.00022025,0.00022296,0.00013982,0.0001385
1669,0.00022637,0.00022295,0.00013352,0.0001383
1670,0.00022081,0.00022294,0.00013715,0.00013811
1671,0.00022254,0.00022293,0.00013687,0.00013791
1672,0.00022218,0.00022292,0.00013754,0.00013772
1673,0.00022134,0.00022291,0.00013813,0.00013753
1674,0.00022292,0.00022289,0.00013708,0.00013733
1675,0.0002219,0.00022288,0.00013563,0.00013714
1676,0.00022588,0.00022287,0.00013806,0.00013695
1677,0.00022204,0.00022286,0.00013546,0.00013675
1678,0.00022039,0.00022285,0.00013694,0.00013656
1679,0.00022134,0.00022283,0.00013345,0.00013637
1680,0.0002219,0.00022282,0.00013634,0.00013618
1681,0.00022447,0.00022281,0.00013616,0.00013599
1682,0.0002268,0.0002228,0.00014046,0.0001358
1683,0.00022106,0.00022279,0.0001343,0.00013561
1684,0.00022201,0.00022277,0.00013454,0.00013541
1685,0.00022261,0.00022276,0.0001369,0.00013522
1686,0.00022208,0.00022275,0.00013782,0.00013503
1687,0.00022588,0.00022273,0.00013655,0.00013484
1688,0.0002218,0.00022272,0.00013215,0.00013465
1689,0.00022588,0.00022271,0.00013616,0.00013446
1690,0.00022063,0.0002227,0.00013493,0.00013428
1691,0.00022257,0.00022268,0.00013602,0.00013409
1692,0.00022296,0.00022267,0.00012986,0.0001339
1693,0.00022042,0.00022266,0.00013039,0.00013371
1694,0.00021979,0.00022264,0.00013567,0.00013352
1695,0.00021792,0.00022263,0.00013229,0.00013333
1696,0.00022127,0.00022262,0.0001332,0.00013315
1697,0.00021842,0.0002226,0.00013609,0.00013296
1698,0.0002225,0.00022259,0.00013454,0.00013277
1699,0.0002237,0.00022258,0.00013352,0.00013259
1700,0.0002194,0.00022256,0.00013254,0.0001324
1701,0.00022215,0.00022255,0.00013504,0.00013221
1702,0.00022313,0.00022254,0.0001306,0.00013203
1703,0.00021965,0.00022252,0.00013296,0.00013184
1704,0.00022056,0.00022251,0.0001306,0.00013166
1705,0.00022458,0.00022249,0.00013004,0.00013147
1706,0.00022285,0.00022248,0.00013243,0.00013129
1707,0.00022067,0.00022247,0.00012908,0.0001311
1708,0.00022176,0.00022245,0.00012792,0.00013092
1709,0.00022046,0.00022244,0.00013088,0.00013073
1710,0.00022162,0.00022242,0.00012666,0.00013055
1711,0.00022743,0.00022241,0.00013218,0.00013036
1712,0.00022433,0.0002224,0.00013095,0.00013018
1713,0.00022204,0.00022238,0.00012813,0.00013
1714,0.00022137,0.00022237,0.0001281,0.00012982
1715,0.00021919,0.00022235,0.00013187,0.00012963
1716,0.00022099,0.00022234,0.00012697,0.00012945
1717,0.00021912,0.00022232,0.00012993,0.00012927
1718,0.00022155,0.00022231,0.00012873,0.00012909
1719,0.00022215,0.00022229,0.00013109,0.00012891
1720,0.00021609,0.00022228,0.00012757,0.00012872
1721,0.0002231,0.00022226,0.00012799,0.00012854
1722,0.00022236,0.00022225,0.00012743,0.00012836
1723,0.00022134,0.00022223,0.00012532,0.00012818
1724,0.00021947,0.00022222,0.00012426,0.000128
1725,0.00021863,0.0002222,0.0001275,0.00012782
1726,0.00021852,0.00022219,0.00012898,0.00012764
1727,0.00021708,0.00022217,0.00012803,0.00012746
1728,0.00022239,0.00022215,0.00013074,0.00012728
1729,0.0002257,0.00022214,0.00012891,0.0001271
1730,0.00021947,0.00022212,0.0001269,0.00012692
1731,0.00022335,0.00022211,0.00012856,0.00012675
1732,0.00022306,0.00022209,0.00012655,0.00012657
1733,0.00021944,0.00022208,0.00012419,0.00012639
1734,0.0002293,0.00022206,0.00012627,0.00012621
1735,0.00022518,0.00022204,0.00012408,0.00012603
1736,0.00022465,0.00022203,0.00012725,0.00012586
1737,0.00022095,0.00022201,0.00012592,0.00012568
1738,0.00022405,0.00022199,0.00012335,0.0001255
1739,0.00021898,0.00022198,0.00012549,0.00012533
1740,0.00022197,0.00022196,0.00012912,0.00012515
1741,0.00022159,0.00022195,0.00012239,0.00012497
1742,0.00021982,0.00022193,0.00012275,0.0001248
1743,0.00021806,0.00022191,0.00012373,0.00012462
1744,0.0002187,0.0002219,0.00012592,0.00012445
1745,0.00022211,0.00022188,0.00012384,0.00012427
1746,0.00022366,0.00022186,0.00012968,0.0001241
1747,0.00022056,0.00022184,0.0001238,0.00012392
1748,0.00022106,0.00022183,0.00012232,0.00012375
1749,0.0002194,0.00022181,0.00012123,0.00012358
1750,0.00021842,0.00022179,0.00012236,0.0001234
1751,0.00022384,0.00022178,0.00012162,0.00012323
1752,0.00022173,0.00022176,0.00012257,0.00012305
1753,0.00022292,0.00022174,0.00012373,0.00012288
1754,0.00021666,0.00022172,0.00012116,0.00012271
1755,0.00022102,0.00022171,0.0001263,0.00012254
1756,0.00022208,0.00022169,0.00012412,0.00012236
1757,0.00022489,0.00022167,0.0001194,0.00012219
1758,0.00022687,0.00022165,0.00012102,0.00012202
1759,0.00022444,0.00022164,0.00012215,0.00012185
1760,0.00022123,0.00022162,0.00011912,0.00012168
1761,0.00022127,0.0002216,0.00012085,0.00012151
1762,0.00022423,0.00022158,0.00012035,0.00012134
1763,0.00021824,0.00022157,0.00011866,0.00012116
1764,0.00021694,0.00022155,0.00012169,0.00012099
1765,0.00021912,0.00022153,0.00012285,0.00012082
1766,0.00021989,0.00022151,0.00012049,0.00012065
1767,0.00021859,0.00022149,0.00011908,0.00012048
1768,0.00022433,0.00022147,0.00012088,0.00012031
1769,0.00022518,0.00022146,0.00011877,0.00012015
1770,0.00022208,0.00022144,0.0001188,0.00011998
1771,0.00022391,0.00022142,0.00011824,0.00011981
1772,0.00021778,0.0002214,0.00012229,0.00011964
1773,0.00022285,0.00022138,0.00011803,0.00011947
1774,0.00022345,0.00022136,0.00012106,0.0001193
1775,0.00022655,0.00022134,0.00012021,0.00011914
1776,0.00022148,0.00022133,0.00012049,0.00011897
1777,0.00022268,0.00022131,0.00011701,0.0001188
1778,0.00022391,0.00022129,0.00011908,0.00011863
1779,0.00022085,0.00022127,0.00011722,0.00011847
1780,0.00021433,0.00022125,0.00011754,0.0001183
1781,0.00021884,0.00022123,0.0001162,0.00011813
1782,0.00022701,0.00022121,0.00011732,0.00011797
1783,0.00021785,0.00022119,0.00011768,0.0001178
1784,0.00021599,0.00022117,0.00011694,0.00011764
1785,0.0002157,0.00022115,0.00011806,0.00011747
1786,0.00022018,0.00022113,0.00011616,0.0001173
1787,0.00022792,0.00022111,0.00011916,0.00011714
1788,0.00021715,0.00022109,0.00011394,0.00011697
1789,0.00022394,0.00022107,0.00011761,0.00011681
1790,0.0002218,0.00022105,0.00011655,0.00011665
1791,0.00022377,0.00022104,0.0001163,0.00011648
1792,0.00021725,0.00022102,0.00011739,0.00011632
1793,0.00022018,0.000221,0.00011546,0.00011615
1794,0.00022606,0.00022098,0.00011489,0.00011599
1795,0.00022236,0.00022096,0.0001157,0.00011583
1796,0.00022391,0.00022094,0.00011384,0.00011567
1797,0.00022187,0.00022091,0.00011461,0.0001155
1798,0.0002243,0.00022089,0.0001138,0.00011534
1799,0.000215,0.00022087,0.00011954,0.00011518
1800,0.00022306,0.00022085,0.00011465,0.00011502
1801,0.00021757,0.00022083,0.0001163,0.00011485
1802,0.00022546,0.00022081,0.0001107,0.00011469
1803,0.0002193,0.00022079,0.00011327,0.00011453
1804,0.00021732,0.00022077,0.00011644,0.00011437
1805,0.00022405,0.00022075,0.00011736,0.00011421
1806,0.00021916,0.00022073,0.00011324,0.00011405
1807,0.00022232,0.00022071,0.0001138,0.00011389
1808,0.00022775,0.00022069,0.00011454,0.00011373
1809,0.00021898,0.00022067,0.00011454,0.00011357
1810,0.00022204,0.00022065,0.00011137,0.00011341
1811,0.00022162,0.00022063,0.00011458,0.00011325
1812,0.00022405,0.0002206,0.00010965,0.00011309
1813,0.00021905,0.00022058,0.00011039,0.00011293
1814,0.00022229,0.00022056,0.00010933,0.00011277
1815,0.00022419,0.00022054,0.00011095,0.00011261
1816,0.00022014,0.00022052,0.00011169,0.00011245
1817,0.00022035,0.0002205,0.00011218,0.0001123
1818,0.00022232,0.00022048,0.00011387,0.00011214
1819,0.00022169,0.00022045,0.00011292,0.00011198
1820,0.00022,0.00022043,0.00011324,0.00011182
1821,0.00021926,0.00022041,0.00011232,0.00011167
1822,0.00021982,0.00022039,0.00010958,0.00011151
1823,0.00022021,0.00022037,0.00011095,0.00011135
1824,0.00022229,0.00022035,0.00011236,0.00011119
1825,0.00022046,0.00022032,0.00011278,0.00011104
1826,0.0002212,0.0002203,0.00011014,0.00011088
1827,0.00021792,0.00022028,0.00011282,0.00011073
1828,0.00021933,0.00022026,0.00010916,0.00011057
1829,0.00022373,0.00022024,0.00010912,0.00011042
1830,0.00021778,0.00022021,0.00010588,0.00011026
1831,0.00022303,0.00022019,0.00010743,0.0001101
1832,0.00021602,0.00022017,0.00011345,0.00010995
1833,0.00021947,0.00022015,0.00010525,0.0001098
1834,0.0002168,0.00022012,0.00011271,0.00010964
1835,0.00022194,0.0002201,0.00011042,0.00010949
1836,0.00021933,0.00022008,0.00010912,0.00010933
1837,0.00022352,0.00022006,0.00010708,0.00010918
1838,0.0002231,0.00022003,0.00010838,0.00010903
1839,0.00022176,0.00022001,0.00011085,0.00010887
1840,0.0002232,0.00021999,0.00011046,0.00010872
1841,0.0002219,0.00021996,0.00010782,0.00010857
1842,0.00022391,0.00021994,0.00011151,0.00010841
1843,0.00022074,0.00021992,0.00010655,0.00010826
1844,0.00022401,0.0002199,0.00010599,0.00010811
1845,0.00021697,0.00021987,0.00010778,0.00010796
1846,0.00022127,0.00021985,0.00010761,0.0001078
1847,0.00022345,0.00021983,0.00010937,0.00010765
1848,0.0002219,0.0002198,0.00010761,0.0001075
1849,0.00022039,0.00021978,0.00010778,0.00010735
1850,0.00021813,0.00021976,0.00010718,0.0001072
1851,0.00022046,0.00021973,0.0001019,0.00010705
1852,0.00022197,0.00021971,0.00010817,0.0001069
1853,0.00021961,0.00021969,0.00010539,0.00010675
1854,0.00021292,0.00021966,0.00010507,0.0001066
1855,0.00022468,0.00021964,0.00010789,0.00010645
1856,0.0002168,0.00021961,0.00010905,0.0001063
1857,0.00022211,0.00021959,0.00010465,0.00010615
1858,0.00021972,0.00021957,0.00010577,0.000106
1859,0.00022025,0.00021954,0.00010535,0.00010585
1860,0.00022183,0.00021952,0.00010623,0.0001057
1861,0.00021937,0.00021949,0.00010658,0.00010555
1862,0.00021616,0.00021947,0.00010482,0.0001054
1863,0.00021824,0.00021945,0.00010651,0.00010526
1864,0.00021849,0.00021942,0.00010296,0.00010511
1865,0.00021873,0.0002194,0.00010127,0.00010496
1866,0.00022078,0.00021937,0.00010391,0.00010481
1867,0.00021634,0.00021935,0.00010398,0.00010466
1868,0.00021799,0.00021932,0.00010556,0.00010452
1869,0.0002194,0.0002193,0.00010504,0.00010437
1870,0.00022137,0.00021927,0.00010338,0.00010422
1871,0.00021993,0.00021925,0.00010085,0.00010408
1872,0.00021493,0.00021923,0.00010116,0.00010393
1873,0.0002231,0.0002192,0.00010215,0.00010378
1874,0.00022018,0.00021918,0.00010194,0.00010364
1875,0.00022356,0.00021915,0.00010472,0.00010349
1876,0.00022134,0.00021913,0.00010261,0.00010335
1877,0.0002181,0.0002191,9.993e-05,0.0001032
1878,0.00021704,0.00021908,0.0001044,0.00010306
1879,0.00021736,0.00021905,0.00010225,0.00010291
1880,0.00021609,0.00021903,0.00010331,0.00010277
1881,0.00022095,0.000219,9.8662e-05,0.00010262
1882,0.00021486,0.00021898,9.8416e-05,0.00010248
1883,0.00021859,0.00021895,0.00010525,0.00010233
1884,0.00022239,0.00021892,0.00010162,0.00010219
1885,0.00022018,0.0002189,0.00010187,0.00010205
1886,0.00021982,0.00021887,0.00010468,0.0001019
1887,0.00021553,0.00021885,9.8028e-05,0.00010176
1888,0.00021588,0.00021882,0.00010197,0.00010162
1889,0.00022018,0.0002188,0.00010345,0.00010147
1890,0.00021616,0.00021877,0.00010282,0.00010133
1891,0.00021799,0.00021875,0.00010063,0.00010119
1892,0.00021859,0.00021872,9.9402e-05,0.00010104
1893,0.00021842,0.00021869,0.00010176,0.0001009
1894,0.00021806,0.00021867,0.00010148,0.00010076
1895,0.00021813,0.00021864,0.00010011,0.00010062
1896,0.00021799,0.00021862,9.8768e-05,0.00010048
1897,0.00022197,0.00021859,9.7289e-05,0.00010034
1898,0.0002175,0.00021856,0.00010014,0.00010019
1899,0.00021743,0.00021854,0.00010166,0.00010005
1900,0.00022275,0.00021851,0.00010148,9.9913e-05
1901,0.00022018,0.00021848,9.9895e-05,9.9773e-05
1902,0.00022394,0.00021846,9.8662e-05,9.9632e-05
1903,0.00021898,0.00021843,9.7852e-05,9.9492e-05
1904,0.00021472,0.00021841,9.7782e-05,9.9352e-05
1905,0.00021444,0.00021838,0.0001,9.9212e-05
1906,0.00021659,0.00021835,9.9402e-05,9.9073e-05
1907,0.00021835,0.00021833,0.00010155,9.8933e-05
1908,0.0002207,0.0002183,0.00010042,9.8794e-05
1909,0.00021743,0.00021827,0.00010218,9.8655e-05
1910,0.00022025,0.00021825,9.7641e-05,9.8517e-05
1911,0.00022078,0.00021822,9.75e-05,9.8378e-05
1912,0.00022063,0.00021819,9.6796e-05,9.824e-05
1913,0.00021715,0.00021816,0.00010088,9.8101e-05
1914,0.00021539,0.00021814,9.9155e-05,9.7963e-05
1915,0.00022208,0.00021811,9.6972e-05,9.7826e-05
1916,0.00021803,0.00021808,9.662e-05,9.7688e-05
1917,0.0002168,0.00021806,9.7395e-05,9.7551e-05
1918,0.00022085,0.00021803,9.6373e-05,9.7413e-05
1919,0.00022049,0.000218,9.7817e-05,9.7276e-05
1920,0.00022261,0.00021797,9.3381e-05,9.7139e-05
1921,0.00021866,0.00021795,9.5106e-05,9.7003e-05
1922,0.00022063,0.00021792,9.6831e-05,9.6866e-05
1923,0.0002182,0.00021789,9.6726e-05,9.673e-05
1924,0.0002137,0.00021786,9.5775e-05,9.6594e-05
1925,0.00022039,0.00021784,9.7113e-05,9.6458e-05
1926,0.00021835,0.00021781,9.4578e-05,9.6322e-05
1927,0.00021514,0.00021778,9.7817e-05,9.6187e-05
1928,0.00021708,0.00021775,9.6057e-05,9.6052e-05
1929,0.00021535,0.00021773,9.5634e-05,9.5916e-05
1930,0.00021965,0.0002177,9.155e-05,9.5782e-05
1931,0.00021648,0.00021767,9.6127e-05,9.5647e-05
1932,0.00021849,0.00021764,9.6057e-05,9.5512e-05
1933,0.00021747,0.00021761,9.412e-05,9.5378e-05
1934,0.00021553,0.00021759,9.3486e-05,9.5244e-05
1935,0.00021616,0.00021756,9.6479e-05,9.511e-05
1936,0.0002168,0.00021753,9.6479e-05,9.4976e-05
1937,0.00021813,0.0002175,9.4437e-05,9.4842e-05
1938,0.00021539,0.00021747,9.3697e-05,9.4709e-05
1939,0.0002213,0.00021745,9.2958e-05,9.4576e-05
1940,0.00022391,0.00021742,9.8486e-05,9.4443e-05
1941,0.00021683,0.00021739,9.2676e-05,9.431e-05
1942,0.00021813,0.00021736,9.655e-05,9.4177e-05
1943,0.00021261,0.00021733,9.1514e-05,9.4045e-05
1944,0.00021507,0.0002173,9.6233e-05,9.3912e-05
1945,0.00021669,0.00021727,9.5352e-05,9.378e-05
1946,0.00021521,0.00021725,9.4754e-05,9.3648e-05
1947,0.00021778,0.00021722,9.2254e-05,9.3517e-05
1948,0.0002213,0.00021719,9.0845e-05,9.3385e-05
1949,0.00022004,0.00021716,9.5634e-05,9.3254e-05
1950,0.00021627,0.00021713,9.1585e-05,9.3122e-05
1951,0.00021901,0.0002171,9.0352e-05,9.2991e-05
1952,0.00022268,0.00021707,8.9754e-05,9.2861e-05
1953,0.00021732,0.00021704,9.6021e-05,9.273e-05
1954,0.00021556,0.00021701,8.8451e-05,9.2599e-05
1955,0.00021887,0.00021699,9.4895e-05,9.2469e-05
1956,0.00021585,0.00021696,9.4859e-05,9.2339e-05
1957,0.00021768,0.00021693,8.8592e-05,9.2209e-05
1958,0.00021511,0.0002169,9.3557e-05,9.208e-05
1959,0.00021398,0.00021687,9.1409e-05,9.195e-05
1960,0.00021468,0.00021684,9.5035e-05,9.1821e-05
1961,0.00021965,0.00021681,9.2535e-05,9.1691e-05
1962,0.00021859,0.00021678,9.1937e-05,9.1562e-05
1963,0.00021655,0.00021675,9.1268e-05,9.1434e-05
1964,0.00021409,0.00021672,9.0211e-05,9.1305e-05
1965,0.00021757,0.00021669,9.1831e-05,9.1177e-05
1966,0.00021859,0.00021666,8.9578e-05,9.1048e-05
1967,0.00022113,0.00021663,9.162e-05,9.092e-05
1968,0.00022282,0.0002166,9.074e-05,9.0792e-05
1969,0.00021349,0.00021657,9.2254e-05,9.0665e-05
1970,0.00021701,0.00021654,9.3592e-05,9.0537e-05
1971,0.00021454,0.00021651,8.8909e-05,9.041e-05
1972,0.00021563,0.00021648,9.1937e-05,9.0283e-05
1973,0.00021373,0.00021645,8.8838e-05,9.0156e-05
1974,0.00021954,0.00021642,9.3909e-05,9.0029e-05
1975,0.00022007,0.00021639,9.2113e-05,8.9902e-05
1976,0.00021409,0.00021636,8.7254e-05,8.9776e-05
1977,0.00021553,0.00021633,8.9542e-05,8.9649e-05
1978,0.00021585,0.0002163,9.0986e-05,8.9523e-05
1979,0.00022018,0.00021627,8.7606e-05,8.9397e-05
1980,0.00021732,0.00021624,8.9895e-05,8.9271e-05
1981,0.00021377,0.00021621,8.6655e-05,8.9146e-05
1982,0.00021725,0.00021618,8.9296e-05,8.902e-05
1983,0.00021609,0.00021615,8.6233e-05,8.8895e-05
1984,0.0002175,0.00021612,8.993e-05,8.877e-05
1985,0.00021144,0.00021609,8.5951e-05,8.8645e-05
1986,0.00021454,0.00021606,9.0916e-05,8.8521e-05
1987,0.00021514,0.00021603,8.669e-05,8.8396e-05
1988,0.00021828,0.000216,8.9014e-05,8.8272e-05
1989,0.00021504,0.00021597,8.7007e-05,8.8148e-05
1990,0.00021363,0.00021594,8.5352e-05,8.8024e-05
1991,0.0002175,0.00021591,8.7007e-05,8.79e-05
1992,0.00021729,0.00021588,8.8416e-05,8.7776e-05
1993,0.00021151,0.00021584,8.588e-05,8.7653e-05
1994,0.00020887,0.00021581,8.8064e-05,8.7529e-05
1995,0.00021567,0.00021578,8.5528e-05,8.7406e-05
1996,0.00021905,0.00021575,8.838e-05,8.7283e-05
1997,0.00021592,0.00021572,9.081e-05,8.716e-05
1998,0.00021398,0.00021569,8.6479e-05,8.7038e-05
1999,0.00020856,0.00021566,8.5458e-05,8.6915e-05
2000,0.00021159,0.00021563,8.9542e-05,8.6793e-05
2001,0.00021711,0.0002156,8.7183e-05,8.6671e-05
2002,0.00021264,0.00021556,8.493e-05,8.6549e-05
2003,0.00021472,0.00021553,8.5599e-05,8.6427e-05
2004,0.00021563,0.0002155,8.4472e-05,8.6306e-05
2005,0.00021732,0.00021547,8.7219e-05,8.6184e-05
2006,0.00021539,0.00021544,8.8345e-05,8.6063e-05
2007,0.00021609,0.00021541,8.3028e-05,8.5942e-05
2008,0.00021222,0.00021538,8.5282e-05,8.5821e-05
2009,0.00021655,0.00021534,8.5845e-05,8.57e-05
2010,0.00021602,0.00021531,8.331e-05,8.558e-05
2011,0.00021528,0.00021528,8.1972e-05,8.5459e-05
2012,0.00021588,0.00021525,8.662e-05,8.5339e-05
2013,0.00021553,0.00021522,8.7113e-05,8.5219e-05
2014,0.00021655,0.00021518,8.2676e-05,8.5099e-05
2015,0.00021373,0.00021515,8.1303e-05,8.4979e-05
2016,0.00021352,0.00021512,8.6373e-05,8.486e-05
2017,0.0002087,0.00021509,8.2606e-05,8.4741e-05
2018,0.00021391,0.00021506,8.2958e-05,8.4621e-05
2019,0.00021289,0.00021502,8.8064e-05,8.4502e-05
2020,0.0002131,0.00021499,8.3662e-05,8.4383e-05
2021,0.00021757,0.00021496,8.5352e-05,8.4265e-05
2022,0.00021479,0.00021493,8.4402e-05,8.4146e-05
2023,0.00021757,0.0002149,8.4895e-05,8.4028e-05
2024,0.0002188,0.00021486,8.0704e-05,8.391e-05
2025,0.00021324,0.00021483,8.6021e-05,8.3791e-05
2026,0.00021461,0.0002148,8.1514e-05,8.3674e-05
2027,0.00021616,0.00021477,8.1902e-05,8.3556e-05
2028,0.00021898,0.00021473,8.3521e-05,8.3438e-05
2029,0.00021338,0.0002147,8.3697e-05,8.3321e-05
2030,0.00021585,0.00021467,8.3627e-05,8.3204e-05
2031,0.00021317,0.00021464,8.169e-05,8.3087e-05
2032,0.00021662,0.0002146,8.0141e-05,8.297e-05
2033,0.00021546,0.00021457,8.3028e-05,8.2853e-05
2034,0.00021387,0.00021454,8.2606e-05,8.2737e-05
2035,0.00021747,0.00021451,8.1303e-05,8.262e-05
2036,0.00021528,0.00021447,7.9366e-05,8.2504e-05
2037,0.00022025,0.00021444,8.0704e-05,8.2388e-05
2038,0.00021025,0.00021441,8.3909e-05,8.2272e-05
2039,0.00021433,0.00021437,8.1197e-05,8.2156e-05
2040,0.00021771,0.00021434,8.1092e-05,8.2041e-05
2041,0.00021296,0.00021431,8.1655e-05,8.1925e-05
2042,0.00021042,0.00021428,8.0704e-05,8.181e-05
2043,0.00021458,0.00021424,8.1761e-05,8.1695e-05
2044,0.00021342,0.00021421,8.2711e-05,8.158e-05
2045,0.00021081,0.00021418,8.2606e-05,8.1465e-05
2046,0.0002094,0.00021414,8.2148e-05,8.1351e-05
2047,0.00022025,0.00021411,8.1303e-05,8.1236e-05
2048,0.00020975,0.00021408,8.1303e-05,8.1122e-05
2049,0.00021085,0.00021404,8.2148e-05,8.1008e-05
2050,0.00020905,0.00021401,8.0845e-05,8.0894e-05
2051,0.00021578,0.00021398,8.0528e-05,8.078e-05
2052,0.00021137,0.00021394,8.3099e-05,8.0666e-05
2053,0.00021926,0.00021391,7.9049e-05,8.0553e-05
2054,0.00021641,0.00021388,8.0916e-05,8.0439e-05
2055,0.00020975,0.00021384,8.331e-05,8.0326e-05
2056,0.00021394,0.00021381,7.9859e-05,8.0213e-05
2057,0.00021532,0.00021377,7.6866e-05,8.01e-05
2058,0.00021683,0.00021374,8.2782e-05,7.9988e-05
2059,0.00021366,0.00021371,7.8979e-05,7.9875e-05
2060,0.00021363,0.00021367,8.0775e-05,7.9763e-05
2061,0.00021215,0.00021364,7.993e-05,7.9651e-05
2062,0.00020986,0.00021361,7.9542e-05,7.9539e-05
2063,0.00021148,0.00021357,8.0564e-05,7.9427e-05
2064,0.00021366,0.00021354,7.8275e-05,7.9315e-05
2065,0.00021588,0.0002135,7.7218e-05,7.9203e-05
2066,0.00021092,0.00021347,7.993e-05,7.9092e-05
2067,0.00021088,0.00021344,7.9578e-05,7.8981e-05
2068,0.00020979,0.0002134,7.7218e-05,7.887e-05
2069,0.00021116,0.00021337,7.6162e-05,7.8759e-05
2070,0.00021169,0.00021333,7.8733e-05,7.8648e-05
2071,0.00021634,0.0002133,8.0634e-05,7.8537e-05
2072,0.00021518,0.00021326,7.6972e-05,7.8427e-05
2073,0.00021852,0.00021323,7.7817e-05,7.8316e-05
2074,0.00020644,0.0002132,7.8733e-05,7.8206e-05
2075,0.00021204,0.00021316,7.9859e-05,7.8096e-05
2076,0.00021578,0.00021313,7.662e-05,7.7986e-05
2077,0.00021518,0.00021309,7.9226e-05,7.7877e-05
2078,0.00021511,0.00021306,7.7535e-05,7.7767e-05
2079,0.00021042,0.00021302,7.7183e-05,7.7658e-05
2080,0.00021102,0.00021299,7.4895e-05,7.7548e-05
2081,0.00021514,0.00021295,7.7148e-05,7.7439e-05
2082,0.00020891,0.00021292,7.7782e-05,7.733e-05
2083,0.00021944,0.00021288,7.7641e-05,7.7222e-05
2084,0.00021514,0.00021285,7.4296e-05,7.7113e-05
2085,0.00021377,0.00021281,7.5176e-05,7.7004e-05
2086,0.00021856,0.00021278,7.7993e-05,7.6896e-05
2087,0.00021021,0.00021275,7.3521e-05,7.6788e-05
2088,0.00021331,0.00021271,7.6444e-05,7.668e-05
2089,0.00021137,0.00021268,7.5282e-05,7.6572e-05
2090,0.00020968,0.00021264,7.9824e-05,7.6464e-05
2091,0.00021247,0.00021261,7.5106e-05,7.6357e-05
2092,0.00021447,0.00021257,7.7254e-05,7.6249e-05
2093,0.00021324,0.00021254,7.5986e-05,7.6142e-05
2094,0.00021507,0.0002125,7.2183e-05,7.6035e-05
2095,0.00021215,0.00021246,7.4331e-05,7.5928e-05
2096,0.00020863,0.00021243,7.824e-05,7.5821e-05
2097,0.00021366,0.00021239,7.6761e-05,7.5714e-05
2098,0.00020803,0.00021236,7.7571e-05,7.5608e-05
2099,0.00021035,0.00021232,7.493e-05,7.5502e-05
2100,0.00020859,0.00021229,7.5634e-05,7.5395e-05
2101,0.00021169,0.00021225,7.2042e-05,7.5289e-05
2102,0.00020673,0.00021222,7.1585e-05,7.5183e-05
2103,0.00021078,0.00021218,7.5176e-05,7.5078e-05
2104,0.00020982,0.00021215,7.5317e-05,7.4972e-05
2105,0.00021285,0.00021211,7.6972e-05,7.4867e-05
2106,0.00021204,0.00021208,7.5106e-05,7.4761e-05
2107,0.00020715,0.00021204,7.4155e-05,7.4656e-05
2108,0.00021137,0.000212,7.4437e-05,7.4551e-05
2109,0.0002144,0.00021197,7.5035e-05,7.4446e-05
2110,0.00021338,0.00021193,7.2113e-05,7.4341e-05
2111,0.00021405,0.0002119,7.3803e-05,7.4237e-05
2112,0.00021208,0.00021186,7.4014e-05,7.4132e-05
2113,0.00021159,0.00021183,7.3134e-05,7.4028e-05
2114,0.00021363,0.00021179,7.243e-05,7.3924e-05
2115,0.00020754,0.00021175,7.5211e-05,7.382e-05
2116,0.00021669,0.00021172,7.5176e-05,7.3716e-05
2117,0.0002131,0.00021168,7.3909e-05,7.3612e-05
2118,0.00020986,0.00021165,7.3064e-05,7.3509e-05
2119,0.00021563,0.00021161,7.581e-05,7.3405e-05
2120,0.00021257,0.00021157,7.0951e-05,7.3302e-05
2121,0.00021243,0.00021154,7.243e-05,7.3199e-05
2122,0.0002138,0.0002115,7.5352e-05,7.3096e-05
2123,0.00020993,0.00021146,7.3662e-05,7.2993e-05
2124,0.00021289,0.00021143,7.0106e-05,7.289e-05
2125,0.0002081,0.00021139,7.2465e-05,7.2788e-05
2126,0.00021053,0.00021136,7.0669e-05,7.2686e-05
2127,0.00020937,0.00021132,7.4648e-05,7.2583e-05
2128,0.00021771,0.00021128,7.1937e-05,7.2481e-05
2129,0.00020997,0.00021125,7.2887e-05,7.2379e-05
2130,0.00021391,0.00021121,7.2218e-05,7.2277e-05
2131,0.00021074,0.00021117,7.243e-05,7.2176e-05
2132,0.00020916,0.00021114,7.2254e-05,7.2074e-05
2133,0.00021127,0.0002111,7.2254e-05,7.1973e-05
2134,0.00021211,0.00021106,7.1233e-05,7.1871e-05
2135,0.00021563,0.00021103,7.2148e-05,7.177e-05
2136,0.00020958,0.00021099,6.824e-05,7.1669e-05
2137,0.00021401,0.00021095,6.9965e-05,7.1569e-05
2138,0.00021697,0.00021092,7.2958e-05,7.1468e-05
2139,0.00021475,0.00021088,7.1479e-05,7.1367e-05
2140,0.00020989,0.00021084,7.2007e-05,7.1267e-05
2141,0.00020891,0.00021081,7.1937e-05,7.1167e-05
2142,0.00020666,0.00021077,7.0916e-05,7.1067e-05
2143,0.00020673,0.00021073,7.0282e-05,7.0967e-05
2144,0.00021292,0.0002107,7.0317e-05,7.0867e-05
2145,0.00021021,0.00021066,7.243e-05,7.0767e-05
2146,0.00021134,0.00021062,6.9718e-05,7.0668e-05
2147,0.0002131,0.00021059,7.1268e-05,7.0568e-05
2148,0.00021088,0.00021055,7.0106e-05,7.0469e-05
2149,0.00020518,0.00021051,7.2923e-05,7.037e-05
2150,0.00021046,0.00021047,7.081e-05,7.0271e-05
2151,0.00021004,0.00021044,6.8169e-05,7.0172e-05
2152,0.00021074,0.0002104,6.8275e-05,7.0073e-05
2153,0.00020894,0.00021036,7.3345e-05,6.9975e-05
2154,0.00021539,0.00021033,7.1233e-05,6.9876e-05
2155,0.00021144,0.00021029,7.0317e-05,6.9778e-05
2156,0.00020479,0.00021025,7.2676e-05,6.968e-05
2157,0.00021194,0.00021021,6.9895e-05,6.9582e-05
2158,0.00021208,0.00021018,7.1373e-05,6.9484e-05
2159,0.00021366,0.00021014,6.8803e-05,6.9386e-05
2160,0.00020666,0.0002101,7.1479e-05,6.9288e-05
2161,0.00021352,0.00021006,7.0845e-05,6.9191e-05
2162,0.00020761,0.00021003,6.9859e-05,6.9093e-05
2163,0.00020574,0.00020999,6.8803e-05,6.8996e-05
2164,0.00020873,0.00020995,6.9754e-05,6.8899e-05
2165,0.00020863,0.00020991,6.6796e-05,6.8802e-05
2166,0.00021159,0.00020987,6.8838e-05,6.8706e-05
2167,0.00020824,0.00020984,6.7817e-05,6.8609e-05
2168,0.00020739,0.0002098,6.5e-05,6.8512e-05
2169,0.00020405,0.00020976,6.6162e-05,6.8416e-05
2170,0.00020525,0.00020972,6.7465e-05,6.832e-05
2171,0.00020732,0.00020969,6.6092e-05,6.8224e-05
2172,0.00021275,0.00020965,7e-05,6.8128e-05
2173,0.00020511,0.00020961,6.7641e-05,6.8032e-05
2174,0.0002112,0.00020957,6.993e-05,6.7936e-05
2175,0.00021063,0.00020953,6.669e-05,6.784e-05
2176,0.00020947,0.0002095,6.6549e-05,6.7745e-05
2177,0.00020954,0.00020946,6.9542e-05,6.765e-05
2178,0.00020817,0.00020942,6.7782e-05,6.7555e-05
2179,0.00020676,0.00020938,6.5387e-05,6.746e-05
2180,0.0002106,0.00020934,6.9366e-05,6.7365e-05
2181,0.00021204,0.00020931,6.6514e-05,6.727e-05
2182,0.00020782,0.00020927,6.6902e-05,6.7175e-05
2183,0.00020835,0.00020923,6.7923e-05,6.7081e-05
2184,0.00020461,0.00020919,6.6444e-05,6.6986e-05
2185,0.00020736,0.00020915,6.5951e-05,6.6892e-05
2186,0.00020937,0.00020911,6.8169e-05,6.6798e-05
2187,0.00020771,0.00020908,6.5634e-05,6.6704e-05
2188,0.0002062,0.00020904,6.5986e-05,6.661e-05
2189,0.00020813,0.000209,6.5493e-05,6.6516e-05
2190,0.00021426,0.00020896,6.4226e-05,6.6423e-05
2191,0.00021081,0.00020892,6.5951e-05,6.6329e-05
2192,0.00020799,0.00020888,6.5845e-05,6.6236e-05
2193,0.00020842,0.00020885,6.6655e-05,6.6143e-05
2194,0.0002119,0.00020881,6.6902e-05,6.605e-05
2195,0.00021197,0.00020877,6.4718e-05,6.5957e-05
2196,0.00021134,0.00020873,6.7359e-05,6.5864e-05
2197,0.00020813,0.00020869,6.2606e-05,6.5772e-05
2198,0.00020835,0.00020865,6.4789e-05,6.5679e-05
2199,0.00020458,0.00020861,6.7148e-05,6.5587e-05
2200,0.00020542,0.00020857,6.7254e-05,6.5494e-05
2201,0.00020835,0.00020854,6.5775e-05,6.5402e-05
2202,0.00021148,0.0002085,6.6655e-05,6.531e-05
2203,0.00021162,0.00020846,6.4472e-05,6.5218e-05
2204,0.00020535,0.00020842,6.3873e-05,6.5127e-05
2205,0.00021268,0.00020838,6.4014e-05,6.5035e-05
2206,0.00021299,0.00020834,6.4014e-05,6.4943e-05
2207,0.00020697,0.0002083,6.2817e-05,6.4852e-05
2208,0.00020546,0.00020826,6.6056e-05,6.4761e-05
2209,0.00020613,0.00020822,6.331e-05,6.467e-05
2210,0.00020623,0.00020819,6.3028e-05,6.4579e-05
2211,0.0002113,0.00020815,6.3134e-05,6.4488e-05
2212,0.0002069,0.00020811,6.5071e-05,6.4397e-05
2213,0.0002087,0.00020807,6.1761e-05,6.4307e-05
2214,0.0002082,0.00020803,6.8064e-05,6.4216e-05
2215,0.00020944,0.00020799,6.2078e-05,6.4126e-05
2216,0.00021042,0.00020795,6.3204e-05,6.4036e-05
2217,0.00020451,0.00020791,6.2148e-05,6.3945e-05
2218,0.00021099,0.00020787,6.2042e-05,6.3855e-05
2219,0.00020951,0.00020783,6.6549e-05,6.3766e-05
2220,0.00020588,0.00020779,6.4437e-05,6.3676e-05
2221,0.00020859,0.00020775,6.331e-05,6.3586e-05
2222,0.00020944,0.00020771,6.4578e-05,6.3497e-05
2223,0.00021303,0.00020767,6.6549e-05,6.3408e-05
2224,0.00020507,0.00020763,6.4296e-05,6.3318e-05
2225,0.00020972,0.0002076,6.1338e-05,6.3229e-05
2226,0.00020377,0.00020756,6.2078e-05,6.314e-05
2227,0.00020687,0.00020752,6.4437e-05,6.3052e-05
2228,0.00020778,0.00020748,6.0951e-05,6.2963e-05
2229,0.00020824,0.00020744,6.3873e-05,6.2874e-05
2230,0.0002118,0.0002074,6.162e-05,6.2786e-05
2231,0.00020778,0.00020736,6.4014e-05,6.2697e-05
2232,0.00020648,0.00020732,6.162e-05,6.2609e-05
2233,0.0002056,0.00020728,6.2676e-05,6.2521e-05
2234,0.00021113,0.00020724,6.324e-05,6.2433e-05
2235,0.0002069,0.0002072,6.1937e-05,6.2345e-05
2236,0.00020725,0.00020716,6.2324e-05,6.2258e-05
2237,0.00020965,0.00020712,6.4507e-05,6.217e-05
2238,0.00020465,0.00020708,6.3028e-05,6.2083e-05
2239,0.00020666,0.00020704,6.2289e-05,6.1995e-05
2240,0.00020891,0.000207,6.3803e-05,6.1908e-05
2241,0.00020701,0.00020696,6.1866e-05,6.1821e-05
2242,0.00020887,0.00020692,6.1127e-05,6.1734e-05
2243,0.00020792,0.00020688,6.1937e-05,6.1647e-05
2244,0.00020768,0.00020684,6.0282e-05,6.156e-05
2245,0.00020151,0.0002068,6.4683e-05,6.1474e-05
2246,0.00021106,0.00020676,6.1373e-05,6.1387e-05
2247,0.00021028,0.00020672,5.919e-05,6.1301e-05
2248,0.00020352,0.00020668,5.9402e-05,6.1215e-05
2249,0.00020704,0.00020664,6.0211e-05,6.1129e-05
2250,0.00020754,0.0002066,5.9789e-05,6.1043e-05
2251,0.00020412,0.00020656,6.0528e-05,6.0957e-05
2252,0.00020694,0.00020652,5.9437e-05,6.0871e-05
2253,0.00020757,0.00020648,6.0106e-05,6.0785e-05
2254,0.00020743,0.00020644,6.1303e-05,6.07e-05
2255,0.00020264,0.0002064,6.074e-05,6.0614e-05
2256,0.00020482,0.00020636,6.1549e-05,6.0529e-05
2257,0.00020768,0.00020632,5.993e-05,6.0444e-05
2258,0.00020511,0.00020628,6.0423e-05,6.0359e-05
2259,0.00020704,0.00020623,6.0951e-05,6.0274e-05
2260,0.00020553,0.00020619,6.1092e-05,6.0189e-05
2261,0.00020842,0.00020615,6.0352e-05,6.0105e-05
2262,0.00020475,0.00020611,5.9895e-05,6.002e-05
2263,0.00020458,0.00020607,5.8838e-05,5.9936e-05
2264,0.00020747,0.00020603,6.0704e-05,5.9851e-05
2265,0.00020032,0.00020599,5.9648e-05,5.9767e-05
2266,0.00020641,0.00020595,5.7571e-05,5.9683e-05
2267,0.00020683,0.00020591,6.0282e-05,5.9599e-05
2268,0.00020134,0.00020587,5.8733e-05,5.9515e-05
2269,0.00020877,0.00020583,6.081e-05,5.9431e-05
2270,0.00020521,0.00020579,6.081e-05,5.9348e-05
2271,0.00020468,0.00020575,5.8345e-05,5.9264e-05
2272,0.00020356,0.00020571,6.0106e-05,5.9181e-05
2273,0.00020782,0.00020567,6.0071e-05,5.9098e-05
2274,0.00020303,0.00020562,5.9049e-05,5.9015e-05
2275,0.00019497,0.00020558,5.8345e-05,5.8932e-05
2276,0.00020278,0.00020554,5.9648e-05,5.8849e-05
2277,0.00020778,0.0002055,5.7676e-05,5.8766e-05
2278,0.00020134,0.00020546,5.7359e-05,5.8683e-05
2279,0.00020697,0.00020542,5.8873e-05,5.8601e-05
2280,0.00020201,0.00020538,5.7571e-05,5.8518e-05
2281,0.00020306,0.00020534,5.831e-05,5.8436e-05
2282,0.00020852,0.0002053,5.6127e-05,5.8354e-05
2283,0.00020595,0.00020526,5.7923e-05,5.8272e-05
2284,0.00020444,0.00020521,5.7465e-05,5.819e-05
2285,0.00020218,0.00020517,5.6549e-05,5.8108e-05
2286,0.00020806,0.00020513,5.9578e-05,5.8026e-05
2287,0.00020747,0.00020509,6.1972e-05,5.7944e-05
2288,0.00020711,0.00020505,5.8416e-05,5.7863e-05
2289,0.00020148,0.00020501,5.5564e-05,5.7781e-05
2290,0.00020648,0.00020497,5.7078e-05,5.77e-05
2291,0.0002038,0.00020493,5.9014e-05,5.7619e-05
2292,0.00019912,0.00020488,5.7148e-05,5.7538e-05
2293,0.00020384,0.00020484,5.6902e-05,5.7457e-05
2294,0.00020078,0.0002048,5.8697e-05,5.7376e-05
2295,0.00019986,0.00020476,5.7747e-05,5.7295e-05
2296,0.00020296,0.00020472,5.5669e-05,5.7215e-05
2297,0.00020676,0.00020468,5.669e-05,5.7134e-05
2298,0.00020549,0.00020464,5.6444e-05,5.7054e-05
2299,0.00020373,0.00020459,5.5951e-05,5.6974e-05
2300,0.00020634,0.00020455,5.7359e-05,5.6893e-05
2301,0.00020916,0.00020451,5.662e-05,5.6813e-05
2302,0.0002013,0.00020447,5.993e-05,5.6734e-05
2303,0.00020359,0.00020443,5.6761e-05,5.6654e-05
2304,0.00020623,0.00020439,5.824e-05,5.6574e-05
2305,0.00020493,0.00020434,5.5775e-05,5.6494e-05
2306,0.00020148,0.0002043,5.7747e-05,5.6415e-05
2307,0.00020824,0.00020426,5.5951e-05,5.6336e-05
2308,0.00020465,0.00020422,5.8697e-05,5.6256e-05
2309,0.00020468,0.00020418,5.5317e-05,5.6177e-05
2310,0.00020151,0.00020414,5.419e-05,5.6098e-05
2311,0.00020504,0.00020409,5.6796e-05,5.6019e-05
2312,0.00020972,0.00020405,5.5458e-05,5.594e-05
2313,0.00020479,0.00020401,5.6056e-05,5.5862e-05
2314,0.00020239,0.00020397,5.3486e-05,5.5783e-05
2315,0.00020423,0.00020393,5.5986e-05,5.5705e-05
2316,0.00020359,0.00020388,5.4683e-05,5.5626e-05
2317,0.00020518,0.00020384,5.3909e-05,5.5548e-05
2318,0.00020296,0.0002038,5.3592e-05,5.547e-05
2319,0.00020141,0.00020376,5.4331e-05,5.5392e-05
2320,0.00020387,0.00020372,5.2183e-05,5.5314e-05
2321,0.00020546,0.00020367,5.4542e-05,5.5236e-05
2322,0.0002025,0.00020363,5.6831e-05,5.5158e-05
2323,0.00020546,0.00020359,5.4718e-05,5.5081e-05
2324,0.00020338,0.00020355,5.5071e-05,5.5003e-05
2325,0.00020532,0.00020351,5.5775e-05,5.4926e-05
2326,0.00020384,0.00020346,5.5176e-05,5.4849e-05
2327,0.00020444,0.00020342,5.3662e-05,5.4771e-05
2328,0.00020046,0.00020338,5.2571e-05,5.4694e-05
2329,0.00020486,0.00020334,5.5176e-05,5.4617e-05
2330,0.00020162,0.00020329,5.6655e-05,5.4541e-05
2331,0.00020588,0.00020325,5.5564e-05,5.4464e-05
2332,0.00020278,0.00020321,5.5916e-05,5.4387e-05
2333,0.0001982,0.00020317,5.3486e-05,5.4311e-05
2334,0.00020144,0.00020313,5.5845e-05,5.4234e-05
2335,0.0002044,0.00020308,5.4578e-05,5.4158e-05
2336,0.00020176,0.00020304,5.2078e-05,5.4082e-05
2337,0.00020599,0.000203,5.5e-05,5.4006e-05
2338,0.00019729,0.00020296,5.6514e-05,5.393e-05
2339,0.00019715,0.00020291,5.5528e-05,5.3854e-05
2340,0.00020373,0.00020287,5.574e-05,5.3778e-05
2341,0.00020549,0.00020283,5.581e-05,5.3703e-05
2342,0.00019894,0.00020279,5.081e-05,5.3627e-05
2343,0.0002006,0.00020274,5.5247e-05,5.3552e-05
2344,0.00020102,0.0002027,5.5176e-05,5.3476e-05
2345,0.00020416,0.00020266,5.1479e-05,5.3401e-05
2346,0.00020419,0.00020262,5.2113e-05,5.3326e-05
2347,0.0002,0.00020257,5.3768e-05,5.3251e-05
2348,0.0002044,0.00020253,5.2958e-05,5.3176e-05
2349,0.000205,0.00020249,5.338e-05,5.3101e-05
2350,0.0002057,0.00020244,5.338e-05,5.3026e-05
2351,0.00020486,0.0002024,5.3134e-05,5.2952e-05
2352,0.00020247,0.00020236,5.2254e-05,5.2877e-05
2353,0.00020708,0.00020232,5.4754e-05,5.2803e-05
2354,0.00020004,0.00020227,5.25e-05,5.2729e-05
2355,0.00020331,0.00020223,5.3204e-05,5.2654e-05
2356,0.00020687,0.00020219,5.2465e-05,5.258e-05
2357,0.00019662,0.00020214,5.0247e-05,5.2506e-05
2358,0.00020151,0.0002021,5.0986e-05,5.2433e-05
2359,0.00020394,0.00020206,5.081e-05,5.2359e-05
2360,0.00020585,0.00020202,5.169e-05,5.2285e-05
2361,0.00020271,0.00020197,5.1866e-05,5.2212e-05
2362,0.00020257,0.00020193,5.4894e-05,5.2138e-05
2363,0.00020486,0.00020189,5.2113e-05,5.2065e-05
2364,0.00020218,0.00020184,5.2958e-05,5.1991e-05
2365,0.0001987,0.0002018,5.2782e-05,5.1918e-05
2366,0.00019912,0.00020176,5.0317e-05,5.1845e-05
2367,0.00019609,0.00020171,5.0106e-05,5.1772e-05
2368,0.00020229,0.00020167,5.1127e-05,5.17e-05
2369,0.00020232,0.00020163,5.1479e-05,5.1627e-05
2370,0.00020254,0.00020159,5.2007e-05,5.1554e-05
2371,0.00019975,0.00020154,5.2113e-05,5.1482e-05
2372,0.00020391,0.0002015,4.9331e-05,5.1409e-05
2373,0.00020134,0.00020146,5.0423e-05,5.1337e-05
2374,0.00020317,0.00020141,4.9894e-05,5.1265e-05
2375,0.0001969,0.00020137,5.0845e-05,5.1193e-05
2376,0.00020109,0.00020133,5.3345e-05,5.1121e-05
2377,0.00020447,0.00020128,5.2782e-05,5.1049e-05
2378,0.00020232,0.00020124,5.1373e-05,5.0977e-05
2379,0.00020359,0.0002012,5.1373e-05,5.0905e-05
2380,0.00020609,0.00020115,5.243e-05,5.0833e-05
2381,0.00019747,0.00020111,4.831e-05,5.0762e-05
2382,0.00019894,0.00020107,4.7887e-05,5.0691e-05
2383,0.00019736,0.00020102,4.912e-05,5.0619e-05
2384,0.00020243,0.00020098,5.0564e-05,5.0548e-05
2385,0.00020401,0.00020094,5.0599e-05,5.0477e-05
2386,0.00019933,0.00020089,5.0387e-05,5.0406e-05
2387,0.00019799,0.00020085,4.7465e-05,5.0335e-05
2388,0.00019968,0.0002008,5.0071e-05,5.0264e-05
2389,0.00020018,0.00020076,4.9331e-05,5.0193e-05
2390,0.00019993,0.00020072,5.0775e-05,5.0123e-05
2391,0.00020257,0.00020067,4.8803e-05,5.0052e-05
2392,0.00019655,0.00020063,4.8028e-05,4.9982e-05
2393,0.0001963,0.00020059,5.1972e-05,4.9912e-05
2394,0.00020391,0.00020054,5.0845e-05,4.9841e-05
2395,0.00020116,0.0002005,5.0106e-05,4.9771e-05
2396,0.0002013,0.00020046,4.8169e-05,4.9701e-05
2397,0.00020144,0.00020041,4.9789e-05,4.9631e-05
2398,0.00019989,0.00020037,4.8451e-05,4.9562e-05
2399,0.00019722,0.00020032,5.0951e-05,4.9492e-05
2400,0.00020275,0.00020028,4.6866e-05,4.9422e-05
2401,0.00019891,0.00020024,4.9683e-05,4.9353e-05
2402,0.00019739,0.00020019,4.8486e-05,4.9283e-05
2403,0.00020021,0.00020015,4.6937e-05,4.9214e-05
2404,0.00019715,0.00020011,4.8134e-05,4.9145e-05
2405,0.00019757,0.00020006,4.7676e-05,4.9075e-05
2406,0.00020141,0.00020002,4.8275e-05,4.9006e-05
2407,0.00020254,0.00019997,5e-05,4.8938e-05
2408,0.00020514,0.00019993,4.7676e-05,4.8869e-05
2409,0.00019824,0.00019989,5.0704e-05,4.88e-05
2410,0.00020423,0.00019984,5.0775e-05,4.8731e-05
2411,0.00019796,0.0001998,4.9718e-05,4.8663e-05
2412,0.00019838,0.00019975,5.0669e-05,4.8594e-05
2413,0.0001988,0.00019971,4.6725e-05,4.8526e-05
2414,0.00019877,0.00019967,4.6233e-05,4.8458e-05
2415,0.00019648,0.00019962,4.7289e-05,4.8389e-05
2416,0.00020155,0.00019958,4.6972e-05,4.8321e-05
2417,0.00020194,0.00019953,4.6197e-05,4.8253e-05
2418,0.00019764,0.00019949,4.7394e-05,4.8186e-05
2419,0.00019669,0.00019945,4.6162e-05,4.8118e-05
2420,0.00019859,0.0001994,4.8345e-05,4.805e-05
2421,0.00019937,0.00019936,4.7747e-05,4.7982e-05
2422,0.00019951,0.00019931,4.9014e-05,4.7915e-05
2423,0.00020099,0.00019927,4.7711e-05,4.7848e-05
2424,0.00020116,0.00019922,4.6937e-05,4.778e-05
2425,0.00020025,0.00019918,4.7747e-05,4.7713e-05
2426,0.0001994,0.00019914,5.0599e-05,4.7646e-05
2427,0.00019954,0.00019909,4.6725e-05,4.7579e-05
2428,0.00020239,0.00019905,4.7606e-05,4.7512e-05
2429,0.00019592,0.000199,4.7641e-05,4.7445e-05
2430,0.00019359,0.00019896,4.7113e-05,4.7378e-05
2431,0.0001994,0.00019891,4.9155e-05,4.7312e-05
2432,0.00019824,0.00019887,4.4472e-05,4.7245e-05
2433,0.00020292,0.00019883,4.9366e-05,4.7179e-05
2434,0.0002056,0.00019878,4.7747e-05,4.7112e-05
2435,0.00019849,0.00019874,4.5423e-05,4.7046e-05
2436,0.00019926,0.00019869,4.6937e-05,4.698e-05
2437,0.00020039,0.00019865,4.8768e-05,4.6914e-05
2438,0.00020187,0.0001986,4.7606e-05,4.6848e-05
2439,0.00019771,0.00019856,4.743e-05,4.6782e-05
2440,0.00019901,0.00019851,4.6725e-05,4.6716e-05
2441,0.00019764,0.00019847,4.4542e-05,4.665e-05
2442,0.00019908,0.00019842,4.6585e-05,4.6585e-05
2443,0.00019725,0.00019838,4.7148e-05,4.6519e-05
2444,0.00019479,0.00019834,4.5352e-05,4.6454e-05
2445,0.00020042,0.00019829,4.5352e-05,4.6388e-05
2446,0.00019556,0.00019825,4.7218e-05,4.6323e-05
2447,0.00019947,0.0001982,4.6373e-05,4.6258e-05
2448,0.00019637,0.00019816,4.4859e-05,4.6193e-05
2449,0.00019754,0.00019811,4.8803e-05,4.6128e-05
2450,0.00019891,0.00019807,4.5423e-05,4.6063e-05
2451,0.00019687,0.00019802,4.493e-05,4.5998e-05
2452,0.00019828,0.00019798,4.5599e-05,4.5933e-05
2453,0.00019148,0.00019793,4.5282e-05,4.5869e-05
2454,0.00019563,0.00019789,4.5845e-05,4.5804e-05
2455,0.00019627,0.00019784,4.5458e-05,4.574e-05
2456,0.00019373,0.0001978,4.6655e-05,4.5675e-05
2457,0.00019989,0.00019775,4.5951e-05,4.5611e-05
2458,0.00019676,0.00019771,4.6127e-05,4.5547e-05
2459,0.00019908,0.00019766,4.5775e-05,4.5483e-05
2460,0.00019754,0.00019762,4.4366e-05,4.5419e-05
2461,0.00019546,0.00019757,4.4965e-05,4.5355e-05
2462,0.00019813,0.00019753,4.5317e-05,4.5291e-05
2463,0.0001938,0.00019748,4.4331e-05,4.5228e-05
2464,0.0001944,0.00019744,4.6655e-05,4.5164e-05
2465,0.00019965,0.00019739,4.5951e-05,4.51e-05
2466,0.00019637,0.00019735,4.9507e-05,4.5037e-05
2467,0.00019736,0.0001973,4.6127e-05,4.4974e-05
2468,0.0001932,0.00019726,4.3627e-05,4.491e-05
2469,0.00019775,0.00019721,4.4824e-05,4.4847e-05
2470,0.0001969,0.00019717,4.6549e-05,4.4784e-05
2471,0.00020049,0.00019712,4.5916e-05,4.4721e-05
2472,0.00019954,0.00019708,4.7007e-05,4.4658e-05
2473,0.00019782,0.00019703,4.3275e-05,4.4595e-05
2474,0.00019894,0.00019699,4.2923e-05,4.4533e-05
2475,0.00019532,0.00019694,4.3345e-05,4.447e-05
2476,0.00019306,0.0001969,4.3768e-05,4.4407e-05
2477,0.00020349,0.00019685,4.419e-05,4.4345e-05
2478,0.00020352,0.00019681,4.3838e-05,4.4282e-05
2479,0.00019229,0.00019676,4.4225e-05,4.422e-05
2480,0.00019602,0.00019672,4.3732e-05,4.4158e-05
2481,0.00019398,0.00019667,4.5282e-05,4.4096e-05
2482,0.00019785,0.00019663,4.338e-05,4.4034e-05
2483,0.00019542,0.00019658,4.338e-05,4.3972e-05
2484,0.00019261,0.00019654,4.4049e-05,4.391e-05
2485,0.00019792,0.00019649,4.3521e-05,4.3848e-05
2486,0.0001975,0.00019645,4.4261e-05,4.3787e-05
2487,0.00019732,0.0001964,4.3063e-05,4.3725e-05
2488,0.00019521,0.00019636,4.4437e-05,4.3663e-05
2489,0.00019194,0.00019631,4.2606e-05,4.3602e-05
2490,0.00019968,0.00019626,4.3486e-05,4.3541e-05
2491,0.00019792,0.00019622,4.2359e-05,4.3479e-05
2492,0.00019708,0.00019617,4.5247e-05,4.3418e-05
2493,0.00019518,0.00019613,4.2183e-05,4.3357e-05
2494,0.00019387,0.00019608,4.2817e-05,4.3296e-05
2495,0.00019197,0.00019604,4.2042e-05,4.3235e-05
2496,0.00019539,0.00019599,4.3451e-05,4.3174e-05
2497,0.00019504,0.00019595,4.162e-05,4.3114e-05
2498,0.00019511,0.0001959,4.2711e-05,4.3053e-05
2499,0.00019482,0.00019586,4.1514e-05,4.2992e-05
2500,0.00019359,0.00019581,4.3063e-05,4.2932e-05
2501,0.00019718,0.00019576,4.2711e-05,4.2872e-05
2502,0.00019863,0.00019572,4.0986e-05,4.2811e-05
2503,0.00019655,0.00019567,4.162e-05,4.2751e-05
2504,0.0001982,0.00019563,4.4331e-05,4.2691e-05
2505,0.00019704,0.00019558,4.2394e-05,4.2631e-05
2506,0.00020127,0.00019554,4.3486e-05,4.2571e-05
2507,0.00019264,0.00019549,4.4754e-05,4.2511e-05
2508,0.00019187,0.00019544,4.2958e-05,4.2451e-05
2509,0.00019563,0.0001954,4.2641e-05,4.2391e-05
2510,0.00019658,0.00019535,4.169e-05,4.2332e-05
2511,0.00019306,0.00019531,4.1585e-05,4.2272e-05
2512,0.0001957,0.00019526,4.1796e-05,4.2213e-05
2513,0.00019687,0.00019522,4.0211e-05,4.2153e-05
2514,0.00019736,0.00019517,4.1268e-05,4.2094e-05
2515,0.00019599,0.00019512,4.0493e-05,4.2035e-05
2516,0.00019729,0.00019508,4.2359e-05,4.1976e-05
2517,0.00019313,0.00019503,4.1761e-05,4.1917e-05
2518,0.00019299,0.00019499,4.3204e-05,4.1858e-05
2519,0.00019401,0.00019494,3.9437e-05,4.1799e-05
2520,0.00019338,0.0001949,4.2113e-05,4.174e-05
2521,0.0001888,0.00019485,4.0247e-05,4.1681e-05
2522,0.00019578,0.0001948,4e-05,4.1623e-05
2523,0.00019394,0.00019476,4.0528e-05,4.1564e-05
2524,0.00019563,0.00019471,4.2289e-05,4.1506e-05
2525,0.00019176,0.00019467,4.2148e-05,4.1447e-05
2526,0.00019426,0.00019462,4.3627e-05,4.1389e-05
2527,0.00019254,0.00019457,4.2535e-05,4.1331e-05
2528,0.00019004,0.00019453,4.1514e-05,4.1273e-05
2529,0.00019345,0.00019448,4.1761e-05,4.1215e-05
2530,0.00019433,0.00019444,4.2676e-05,4.1157e-05
2531,0.00019764,0.00019439,4.0282e-05,4.1099e-05
2532,0.00019958,0.00019434,4.3099e-05,4.1041e-05
2533,0.00019655,0.0001943,4.0493e-05,4.0983e-05
2534,0.00019011,0.00019425,4.2606e-05,4.0925e-05
2535,0.0001994,0.00019421,4.2007e-05,4.0868e-05
2536,0.0001968,0.00019416,3.9718e-05,4.081e-05
2537,0.00019176,0.00019411,4.1268e-05,4.0753e-05
2538,0.00019489,0.00019407,4.0352e-05,4.0696e-05
2539,0.00018863,0.00019402,4.0141e-05,4.0638e-05
2540,0.00019514,0.00019398,4.0071e-05,4.0581e-05
2541,0.00019482,0.00019393,3.8063e-05,4.0524e-05
2542,0.0001988,0.00019388,4.0071e-05,4.0467e-05
2543,0.00019444,0.00019384,3.9261e-05,4.041e-05
2544,0.00019567,0.00019379,4.1197e-05,4.0353e-05
2545,0.00019007,0.00019374,4.1338e-05,4.0297e-05
2546,0.00019095,0.0001937,4.2535e-05,4.024e-05
2547,0.00018979,0.00019365,4.1021e-05,4.0183e-05
2548,0.00019134,0.00019361,3.9261e-05,4.0127e-05
2549,0.0001987,0.00019356,3.7817e-05,4.007e-05
2550,0.00019289,0.00019351,4.088e-05,4.0014e-05
2551,0.0001957,0.00019347,3.8416e-05,3.9958e-05
2552,0.00018884,0.00019342,3.8697e-05,3.9901e-05
2553,0.00019254,0.00019337,4.088e-05,3.9845e-05
2554,0.00019426,0.00019333,4.0704e-05,3.9789e-05
2555,0.00019166,0.00019328,3.9578e-05,3.9733e-05
2556,0.00019366,0.00019323,3.9296e-05,3.9677e-05
2557,0.00019303,0.00019319,3.9894e-05,3.9622e-05
2558,0.00018669,0.00019314,3.8732e-05,3.9566e-05
2559,0.00018986,0.0001931,4.0317e-05,3.951e-05
2560,0.00018923,0.00019305,3.9225e-05,3.9455e-05
2561,0.0001969,0.000193,3.824e-05,3.9399e-05
2562,0.00019602,0.00019296,3.8592e-05,3.9344e-05
2563,0.00019306,0.00019291,3.8662e-05,3.9288e-05
2564,0.00019549,0.00019286,3.9613e-05,3.9233e-05
2565,0.00019296,0.00019282,3.8556e-05,3.9178e-05
2566,0.00019384,0.00019277,3.7571e-05,3.9123e-05
2567,0.00019056,0.00019272,4.1479e-05,3.9068e-05
2568,0.00018923,0.00019268,4.0599e-05,3.9013e-05
2569,0.00019613,0.00019263,3.6761e-05,3.8958e-05
2570,0.0001912,0.00019258,3.8803e-05,3.8903e-05
2571,0.00019331,0.00019254,3.8063e-05,3.8848e-05
2572,0.00019144,0.00019249,3.8697e-05,3.8794e-05
2573,0.00018581,0.00019244,3.8662e-05,3.8739e-05
2574,0.00018694,0.0001924,4.0317e-05,3.8685e-05
2575,0.00018894,0.00019235,3.9437e-05,3.863e-05
2576,0.00019116,0.0001923,3.8768e-05,3.8576e-05
2577,0.00018926,0.00019226,3.8134e-05,3.8522e-05
2578,0.00019081,0.00019221,3.8345e-05,3.8467e-05
2579,0.00018873,0.00019216,3.7923e-05,3.8413e-05
2580,0.00019264,0.00019212,3.8345e-05,3.8359e-05
2581,0.00019123,0.00019207,3.743e-05,3.8305e-05
2582,0.0001913,0.00019202,3.9859e-05,3.8251e-05
2583,0.00019282,0.00019198,4.0458e-05,3.8197e-05
2584,0.00019433,0.00019193,3.7113e-05,3.8144e-05
2585,0.00019232,0.00019188,3.8979e-05,3.809e-05
2586,0.00019289,0.00019184,3.8275e-05,3.8037e-05
2587,0.00019271,0.00019179,3.6514e-05,3.7983e-05
2588,0.0001894,0.00019174,3.838e-05,3.793e-05
2589,0.00019479,0.0001917,3.7571e-05,3.7876e-05
2590,0.00018641,0.00019165,3.8521e-05,3.7823e-05
2591,0.00019109,0.0001916,3.7007e-05,3.777e-05
2592,0.00018651,0.00019156,3.8451e-05,3.7717e-05
2593,0.00019078,0.00019151,3.8627e-05,3.7664e-05
2594,0.00019637,0.00019146,3.6655e-05,3.7611e-05
2595,0.00019303,0.00019142,3.7993e-05,3.7558e-05
2596,0.00019018,0.00019137,3.7711e-05,3.7505e-05
2597,0.0001918,0.00019132,3.8134e-05,3.7452e-05
2598,0.00019225,0.00019128,3.7078e-05,3.7399e-05
2599,0.00018989,0.00019123,3.7535e-05,3.7347e-05
2600,0.00019261,0.00019118,3.7007e-05,3.7294e-05
2601,0.00018905,0.00019114,3.5247e-05,3.7242e-05
2602,0.00019116,0.00019109,3.9085e-05,3.7189e-05
2603,0.00019211,0.00019104,3.8134e-05,3.7137e-05
2604,0.00019331,0.00019099,3.7747e-05,3.7085e-05
2605,0.00019345,0.00019095,3.6479e-05,3.7033e-05
2606,0.00018972,0.0001909,3.6056e-05,3.698e-05
2607,0.00019349,0.00019085,3.8204e-05,3.6928e-05
2608,0.00018926,0.00019081,3.6549e-05,3.6877e-05
2609,0.00019747,0.00019076,3.8556e-05,3.6825e-05
2610,0.00019662,0.00019071,3.6514e-05,3.6773e-05
2611,0.00019261,0.00019067,3.5176e-05,3.6721e-05
2612,0.00019166,0.00019062,3.5493e-05,3.6669e-05
2613,0.00019401,0.00019057,3.662e-05,3.6618e-05
2614,0.00019109,0.00019052,3.4754e-05,3.6566e-05
2615,0.00018792,0.00019048,3.6831e-05,3.6515e-05
2616,0.00019109,0.00019043,3.7676e-05,3.6464e-05
2617,0.00019218,0.00019038,3.7183e-05,3.6412e-05
2618,0.00019049,0.00019034,3.7359e-05,3.6361e-05
2619,0.00019162,0.00019029,3.588e-05,3.631e-05
2620,0.00018461,0.00019024,3.6303e-05,3.6259e-05
2621,0.00019225,0.00019019,3.3204e-05,3.6208e-05
2622,0.00019137,0.00019015,3.6232e-05,3.6157e-05
2623,0.00018919,0.0001901,3.5317e-05,3.6106e-05
2624,0.00018993,0.00019005,3.5986e-05,3.6055e-05
2625,0.00019035,0.00019001,3.6901e-05,3.6004e-05
2626,0.00018887,0.00018996,3.4789e-05,3.5954e-05
2627,0.00018563,0.00018991,3.3803e-05,3.5903e-05
2628,0.00018549,0.00018986,3.6655e-05,3.5853e-05
2629,0.00018961,0.00018982,3.8134e-05,3.5802e-05
2630,0.00019046,0.00018977,3.5352e-05,3.5752e-05
2631,0.00018778,0.00018972,3.5423e-05,3.5702e-05
2632,0.00019,0.00018967,3.5845e-05,3.5651e-05
2633,0.00018975,0.00018963,3.3451e-05,3.5601e-05
2634,0.00018908,0.00018958,3.5071e-05,3.5551e-05
2635,0.00018789,0.00018953,3.4578e-05,3.5501e-05
2636,0.00018954,0.00018949,3.7042e-05,3.5451e-05
2637,0.00018856,0.00018944,3.4507e-05,3.5401e-05
2638,0.00018947,0.00018939,3.5247e-05,3.5351e-05
2639,0.00018581,0.00018934,3.3697e-05,3.5302e-05
2640,0.00018993,0.0001893,3.6092e-05,3.5252e-05
2641,0.00018669,0.00018925,3.6373e-05,3.5203e-05
2642,0.00019232,0.0001892,3.5247e-05,3.5153e-05
2643,0.00018852,0.00018915,3.7183e-05,3.5104e-05
2644,0.00018761,0.00018911,3.5e-05,3.5054e-05
2645,0.0001907,0.00018906,3.5599e-05,3.5005e-05
2646,0.0001843,0.00018901,3.5352e-05,3.4956e-05
2647,0.00019303,0.00018896,3.419e-05,3.4906e-05
2648,0.00018651,0.00018892,3.5e-05,3.4857e-05
2649,0.00018567,0.00018887,3.5141e-05,3.4808e-05
2650,0.00018669,0.00018882,3.3944e-05,3.4759e-05
2651,0.00018426,0.00018877,3.7289e-05,3.471e-05
2652,0.00018785,0.00018873,3.3345e-05,3.4662e-05
2653,0.00018549,0.00018868,3.4542e-05,3.4613e-05
2654,0.00019176,0.00018863,3.3697e-05,3.4564e-05
2655,0.00019197,0.00018858,3.3979e-05,3.4515e-05
2656,0.00019232,0.00018854,3.5141e-05,3.4467e-05
2657,0.00018718,0.00018849,3.4718e-05,3.4418e-05
2658,0.00019416,0.00018844,3.4225e-05,3.437e-05
2659,0.00018937,0.00018839,3.4859e-05,3.4322e-05
2660,0.00018578,0.00018835,3.75e-05,3.4273e-05
2661,0.00018954,0.0001883,3.3838e-05,3.4225e-05
2662,0.00018951,0.00018825,3.3768e-05,3.4177e-05
2663,0.00018602,0.0001882,3.3169e-05,3.4129e-05
2664,0.00018923,0.00018816,3.4331e-05,3.4081e-05
2665,0.00018778,0.00018811,3.2958e-05,3.4033e-05
2666,0.00019025,0.00018806,3.4718e-05,3.3985e-05
2667,0.00018451,0.00018801,3.4507e-05,3.3937e-05
2668,0.00018676,0.00018797,3.3592e-05,3.389e-05
2669,0.0001832,0.00018792,3.3063e-05,3.3842e-05
2670,0.0001888,0.00018787,3.4085e-05,3.3794e-05
2671,0.00018859,0.00018782,3.3768e-05,3.3747e-05
2672,0.00018736,0.00018778,3.3662e-05,3.3699e-05
2673,0.00019208,0.00018773,3.162e-05,3.3652e-05
2674,0.00018387,0.00018768,3.4437e-05,3.3604e-05
2675,0.00018475,0.00018763,3.5247e-05,3.3557e-05
2676,0.00019049,0.00018758,3.3556e-05,3.351e-05
2677,0.000185,0.00018754,3.3416e-05,3.3463e-05
2678,0.0001862,0.00018749,3.2852e-05,3.3416e-05
2679,0.00019423,0.00018744,3.4401e-05,3.3369e-05
2680,0.00018859,0.00018739,3.3697e-05,3.3322e-05
2681,0.00019053,0.00018735,3.4507e-05,3.3275e-05
2682,0.00018673,0.0001873,3.169e-05,3.3228e-05
2683,0.00018335,0.00018725,3.1972e-05,3.3181e-05
2684,0.00018518,0.0001872,3.5317e-05,3.3135e-05
2685,0.00018789,0.00018715,3.4542e-05,3.3088e-05
2686,0.00018676,0.00018711,3.3099e-05,3.3042e-05
2687,0.00018993,0.00018706,3.25e-05,3.2995e-05
2688,0.00018563,0.00018701,2.9542e-05,3.2949e-05
2689,0.00018835,0.00018696,3.3944e-05,3.2902e-05
2690,0.0001825,0.00018692,3.3063e-05,3.2856e-05
2691,0.00019085,0.00018687,3.324e-05,3.281e-05
2692,0.00018511,0.00018682,3.2394e-05,3.2764e-05
2693,0.00018475,0.00018677,3.3134e-05,3.2718e-05
2694,0.00018747,0.00018672,3.1303e-05,3.2672e-05
2695,0.00018669,0.00018668,3.1268e-05,3.2626e-05
2696,0.00018739,0.00018663,3.3169e-05,3.258e-05
2697,0.0001881,0.00018658,3.2078e-05,3.2534e-05
2698,0.00018694,0.00018653,3.2606e-05,3.2488e-05
2699,0.00018507,0.00018648,3.3275e-05,3.2442e-05
2700,0.00018669,0.00018644,3.2289e-05,3.2397e-05
2701,0.00019102,0.00018639,3.1585e-05,3.2351e-05
2702,0.00018623,0.00018634,3.3063e-05,3.2306e-05
2703,0.00018898,0.00018629,3.4472e-05,3.226e-05
2704,0.00018225,0.00018624,3.3204e-05,3.2215e-05
2705,0.00018609,0.0001862,3.1972e-05,3.2169e-05
2706,0.00018884,0.00018615,3.243e-05,3.2124e-05
2707,0.00018838,0.0001861,3.1725e-05,3.2079e-05
2708,0.00018447,0.00018605,3.4049e-05,3.2034e-05
2709,0.00018905,0.000186,2.8873e-05,3.1989e-05
2710,0.00018423,0.00018596,3.0986e-05,3.1944e-05
2711,0.0001882,0.00018591,3.2183e-05,3.1899e-05
2712,0.00018482,0.00018586,3.0423e-05,3.1854e-05
2713,0.0001887,0.00018581,3.2923e-05,3.1809e-05
2714,0.00018592,0.00018576,3.162e-05,3.1764e-05
2715,0.00018148,0.00018572,3.2606e-05,3.172e-05
2716,0.00018475,0.00018567,2.9965e-05,3.1675e-05
2717,0.00018634,0.00018562,3.2465e-05,3.1631e-05
2718,0.00018426,0.00018557,3.162e-05,3.1586e-05
2719,0.00019771,0.00018552,3.2218e-05,3.1542e-05
2720,0.00018687,0.00018548,3.25e-05,3.1497e-05
2721,0.0001856,0.00018543,3.0458e-05,3.1453e-05
2722,0.00018947,0.00018538,3.0669e-05,3.1409e-05
2723,0.00018433,0.00018533,3.0423e-05,3.1365e-05
2724,0.00018637,0.00018528,3.0528e-05,3.132e-05
2725,0.00018951,0.00018524,3.088e-05,3.1276e-05
2726,0.00018447,0.00018519,3.1373e-05,3.1232e-05
2727,0.00018782,0.00018514,3.2042e-05,3.1188e-05
2728,0.00018511,0.00018509,3.2606e-05,3.1145e-05
2729,0.000185,0.00018504,3.1866e-05,3.1101e-05
2730,0.00018183,0.00018499,3.074e-05,3.1057e-05
2731,0.00018567,0.00018495,3.081e-05,3.1013e-05
2732,0.0001906,0.0001849,3.0951e-05,3.097e-05
2733,0.00018078,0.00018485,3.1479e-05,3.0926e-05
2734,0.00018792,0.0001848,3.0669e-05,3.0883e-05
2735,0.00018525,0.00018475,3.0634e-05,3.0839e-05
2736,0.00018313,0.00018471,3.1092e-05,3.0796e-05
2737,0.00019035,0.00018466,3.0247e-05,3.0752e-05
2738,0.00018637,0.00018461,3.1796e-05,3.0709e-05
2739,0.00018211,0.00018456,3.0247e-05,3.0666e-05
2740,0.00018475,0.00018451,3.0493e-05,3.0623e-05
2741,0.00018461,0.00018446,3.0916e-05,3.058e-05
2742,0.00018106,0.00018442,3.2218e-05,3.0537e-05
2743,0.00018261,0.00018437,3.0317e-05,3.0494e-05
2744,0.00019099,0.00018432,3.1761e-05,3.0451e-05
2745,0.00018247,0.00018427,3.1338e-05,3.0408e-05
2746,0.00018317,0.00018422,3.1972e-05,3.0365e-05
2747,0.00018215,0.00018417,3.0634e-05,3.0323e-05
2748,0.00018514,0.00018413,3.0247e-05,3.028e-05
2749,0.00018694,0.00018408,2.9824e-05,3.0237e-05
2750,0.0001875,0.00018403,3.0704e-05,3.0195e-05
2751,0.0001819,0.00018398,2.9789e-05,3.0152e-05
2752,0.00018518,0.00018393,3.0141e-05,3.011e-05
2753,0.00018539,0.00018389,2.9754e-05,3.0067e-05
2754,0.00018627,0.00018384,3.0423e-05,3.0025e-05
2755,0.00018313,0.00018379,2.9578e-05,2.9983e-05
2756,0.00018236,0.00018374,3.0951e-05,2.9941e-05
2757,0.00018088,0.00018369,3.0282e-05,2.9899e-05
2758,0.00018697,0.00018364,2.8204e-05,2.9857e-05
2759,0.00018317,0.00018359,2.9331e-05,2.9815e-05
2760,0.00018405,0.00018355,3.1162e-05,2.9773e-05
2761,0.00017986,0.0001835,2.9085e-05,2.9731e-05
2762,0.00018486,0.00018345,2.9754e-05,2.9689e-05
2763,0.00018166,0.0001834,2.8134e-05,2.9647e-05
2764,0.00018838,0.00018335,3.1162e-05,2.9605e-05
2765,0.00018592,0.0001833,2.8627e-05,2.9564e-05
2766,0.00018239,0.00018326,3.074e-05,2.9522e-05
2767,0.00018282,0.00018321,2.9401e-05,2.9481e-05
2768,0.00018923,0.00018316,2.8662e-05,2.9439e-05
2769,0.00018299,0.00018311,3.2148e-05,2.9398e-05
2770,0.00018574,0.00018306,2.9507e-05,2.9356e-05
2771,0.00018592,0.00018301,3e-05,2.9315e-05
2772,0.00018789,0.00018297,2.8803e-05,2.9274e-05
2773,0.00018331,0.00018292,2.8944e-05,2.9233e-05
2774,0.00018261,0.00018287,2.9578e-05,2.9192e-05
2775,0.00018384,0.00018282,2.8556e-05,2.915e-05
2776,0.00018011,0.00018277,2.8169e-05,2.9109e-05
2777,0.00018306,0.00018272,2.9014e-05,2.9069e-05
2778,0.00018454,0.00018267,2.7887e-05,2.9028e-05
2779,0.00018528,0.00018263,2.9437e-05,2.8987e-05
2780,0.0001831,0.00018258,2.8768e-05,2.8946e-05
2781,0.00018247,0.00018253,2.8521e-05,2.8905e-05
2782,0.00018092,0.00018248,2.8556e-05,2.8865e-05
2783,0.00018257,0.00018243,2.7711e-05,2.8824e-05
2784,0.00017997,0.00018238,2.9366e-05,2.8783e-05
2785,0.00018225,0.00018233,2.9366e-05,2.8743e-05
2786,0.00018151,0.00018229,2.8592e-05,2.8703e-05
2787,0.00018683,0.00018224,3.1479e-05,2.8662e-05
2788,0.00018701,0.00018219,2.8556e-05,2.8622e-05
2789,0.0001794,0.00018214,3.0669e-05,2.8582e-05
2790,0.00018218,0.00018209,2.8134e-05,2.8541e-05
2791,0.00018433,0.00018204,2.9225e-05,2.8501e-05
2792,0.00017842,0.00018199,2.7817e-05,2.8461e-05
2793,0.00018606,0.00018195,2.8909e-05,2.8421e-05
2794,0.00018363,0.0001819,2.6549e-05,2.8381e-05
2795,0.00017489,0.00018185,2.7711e-05,2.8341e-05
2796,0.0001819,0.0001818,2.7218e-05,2.8301e-05
2797,0.00017539,0.00018175,2.8275e-05,2.8261e-05
2798,0.00018461,0.0001817,3e-05,2.8222e-05
2799,0.00018317,0.00018165,2.7641e-05,2.8182e-05
2800,0.0001818,0.00018161,2.9613e-05,2.8142e-05
2801,0.00018271,0.00018156,2.7993e-05,2.8103e-05
2802,0.00017873,0.00018151,2.9824e-05,2.8063e-05
2803,0.00018092,0.00018146,2.8486e-05,2.8024e-05
2804,0.00018229,0.00018141,2.8873e-05,2.7984e-05
2805,0.00018042,0.00018136,2.912e-05,2.7945e-05
2806,0.00018081,0.00018131,2.7254e-05,2.7906e-05
2807,0.00018338,0.00018127,2.7711e-05,2.7866e-05
2808,0.00018176,0.00018122,2.9155e-05,2.7827e-05
2809,0.00018387,0.00018117,2.8697e-05,2.7788e-05
2810,0.00018306,0.00018112,2.6092e-05,2.7749e-05
2811,0.00017968,0.00018107,2.8099e-05,2.771e-05
2812,0.00017711,0.00018102,2.838e-05,2.7671e-05
2813,0.00018222,0.00018097,2.7641e-05,2.7632e-05
2814,0.00018468,0.00018092,2.9366e-05,2.7593e-05
2815,0.00018359,0.00018088,2.6092e-05,2.7554e-05
2816,0.00018257,0.00018083,2.7852e-05,2.7516e-05
2817,0.00018032,0.00018078,2.8169e-05,2.7477e-05
2818,0.00018042,0.00018073,2.7078e-05,2.7438e-05
2819,0.00018546,0.00018068,2.507e-05,2.74e-05
2820,0.00018299,0.00018063,2.8345e-05,2.7361e-05
2821,0.0001819,0.00018058,2.7993e-05,2.7323e-05
2822,0.00017729,0.00018054,2.8451e-05,2.7284e-05
2823,0.00017578,0.00018049,2.831e-05,2.7246e-05
2824,0.00018035,0.00018044,2.7465e-05,2.7207e-05
2825,0.00017528,0.00018039,2.6373e-05,2.7169e-05
2826,0.00017824,0.00018034,2.4859e-05,2.7131e-05
2827,0.00018067,0.00018029,2.8063e-05,2.7093e-05
2828,0.00018102,0.00018024,2.6725e-05,2.7055e-05
2829,0.00018289,0.00018019,2.743e-05,2.7017e-05
2830,0.00018067,0.00018014,2.5493e-05,2.6979e-05
2831,0.00018278,0.0001801,2.6303e-05,2.6941e-05
2832,0.00018194,0.00018005,2.7676e-05,2.6903e-05
2833,0.00017863,0.00018,2.7782e-05,2.6865e-05
2834,0.00017986,0.00017995,2.4507e-05,2.6827e-05
2835,0.00018074,0.0001799,2.7042e-05,2.6789e-05
2836,0.0001831,0.00017985,2.5493e-05,2.6752e-05
2837,0.00018004,0.0001798,2.5669e-05,2.6714e-05
2838,0.00017923,0.00017975,2.6831e-05,2.6676e-05
2839,0.00017736,0.00017971,2.5352e-05,2.6639e-05
2840,0.00017722,0.00017966,2.6655e-05,2.6601e-05
2841,0.00017947,0.00017961,2.5704e-05,2.6564e-05
2842,0.0001757,0.00017956,2.6162e-05,2.6527e-05
2843,0.00017641,0.00017951,2.6021e-05,2.6489e-05
2844,0.00017412,0.00017946,2.5986e-05,2.6452e-05
2845,0.00017993,0.00017941,2.5704e-05,2.6415e-05
2846,0.00018151,0.00017936,2.581e-05,2.6378e-05
2847,0.00018444,0.00017931,2.5458e-05,2.6341e-05
2848,0.00018074,0.00017927,2.669e-05,2.6304e-05
2849,0.00018085,0.00017922,2.6972e-05,2.6267e-05
2850,0.00017458,0.00017917,2.4331e-05,2.623e-05
2851,0.00017606,0.00017912,2.6901e-05,2.6193e-05
2852,0.00018102,0.00017907,2.6514e-05,2.6156e-05
2853,0.00017951,0.00017902,2.493e-05,2.6119e-05
2854,0.00018225,0.00017897,2.743e-05,2.6082e-05
2855,0.0001775,0.00017892,2.6127e-05,2.6046e-05
2856,0.00017426,0.00017888,2.5176e-05,2.6009e-05
2857,0.00018247,0.00017883,2.5282e-05,2.5972e-05
2858,0.00018229,0.00017878,2.581e-05,2.5936e-05
2859,0.00017859,0.00017873,2.5493e-05,2.5899e-05
2860,0.00017447,0.00017868,2.6338e-05,2.5863e-05
2861,0.00017905,0.00017863,2.7183e-05,2.5827e-05
2862,0.00017546,0.00017858,2.581e-05,2.579e-05
2863,0.00018063,0.00017853,2.6585e-05,2.5754e-05
2864,0.00017683,0.00017848,2.5845e-05,2.5718e-05
2865,0.00017687,0.00017843,2.3521e-05,2.5681e-05
2866,0.00018007,0.00017839,2.5106e-05,2.5645e-05
2867,0.00018201,0.00017834,2.6338e-05,2.5609e-05
2868,0.00017965,0.00017829,2.6197e-05,2.5573e-05
2869,0.00017563,0.00017824,2.6092e-05,2.5537e-05
2870,0.00017908,0.00017819,2.5563e-05,2.5501e-05
2871,0.0001763,0.00017814,2.3873e-05,2.5465e-05
2872,0.00017838,0.00017809,2.3944e-05,2.543e-05
2873,0.00017634,0.00017804,2.4789e-05,2.5394e-05
2874,0.00018049,0.00017799,2.4894e-05,2.5358e-05
2875,0.00017053,0.00017795,2.4613e-05,2.5322e-05
2876,0.00018408,0.0001779,2.7465e-05,2.5287e-05
2877,0.00018127,0.00017785,2.581e-05,2.5251e-05
2878,0.00017489,0.0001778,2.6338e-05,2.5216e-05
2879,0.00017426,0.00017775,2.6268e-05,2.518e-05
2880,0.0001818,0.0001777,2.3592e-05,2.5145e-05
2881,0.00017451,0.00017765,2.2324e-05,2.5109e-05
2882,0.00017479,0.0001776,2.6444e-05,2.5074e-05
2883,0.00018046,0.00017755,2.5704e-05,2.5039e-05
2884,0.00018144,0.0001775,2.6127e-05,2.5004e-05
2885,0.00017778,0.00017746,2.5141e-05,2.4968e-05
2886,0.00018095,0.00017741,2.5493e-05,2.4933e-05
2887,0.00017916,0.00017736,2.5599e-05,2.4898e-05
2888,0.00017648,0.00017731,2.4366e-05,2.4863e-05
2889,0.00017391,0.00017726,2.5634e-05,2.4828e-05
2890,0.00017697,0.00017721,2.4014e-05,2.4793e-05
2891,0.00017838,0.00017716,2.2078e-05,2.4758e-05
2892,0.00017803,0.00017711,2.7078e-05,2.4724e-05
2893,0.0001731,0.00017706,2.412e-05,2.4689e-05
2894,0.00017542,0.00017701,2.4401e-05,2.4654e-05
2895,0.00017785,0.00017697,2.5528e-05,2.4619e-05
2896,0.00017641,0.00017692,2.4437e-05,2.4585e-05
2897,0.00017637,0.00017687,2.4965e-05,2.455e-05
2898,0.00017482,0.00017682,2.5423e-05,2.4516e-05
2899,0.00017704,0.00017677,2.5387e-05,2.4481e-05
2900,0.00017324,0.00017672,2.4894e-05,2.4447e-05
2901,0.00017739,0.00017667,2.5634e-05,2.4412e-05
2902,0.00017141,0.00017662,2.4437e-05,2.4378e-05
2903,0.00018127,0.00017657,2.412e-05,2.4344e-05
2904,0.00017754,0.00017652,2.4437e-05,2.4309e-05
2905,0.00017965,0.00017647,2.5035e-05,2.4275e-05
2906,0.00017852,0.00017643,2.4472e-05,2.4241e-05
2907,0.0001793,0.00017638,2.2183e-05,2.4207e-05
2908,0.00017849,0.00017633,2.5317e-05,2.4173e-05
2909,0.00017687,0.00017628,2.3275e-05,2.4139e-05
2910,0.00017394,0.00017623,2.3838e-05,2.4105e-05
2911,0.00017423,0.00017618,2.3099e-05,2.4071e-05
2912,0.00017673,0.00017613,2.2817e-05,2.4037e-05
2913,0.00017535,0.00017608,2.5e-05,2.4003e-05
2914,0.00017535,0.00017603,2.4718e-05,2.397e-05
2915,0.00017482,0.00017598,2.5669e-05,2.3936e-05
2916,0.00017412,0.00017593,2.3063e-05,2.3902e-05
2917,0.00017845,0.00017589,2.5141e-05,2.3869e-05
2918,0.00017747,0.00017584,2.4472e-05,2.3835e-05
2919,0.00017504,0.00017579,2.3768e-05,2.3802e-05
2920,0.00016898,0.00017574,2.2923e-05,2.3768e-05
2921,0.0001762,0.00017569,2.5211e-05,2.3735e-05
2922,0.00017747,0.00017564,2.3028e-05,2.3701e-05
2923,0.00017673,0.00017559,2.257e-05,2.3668e-05
2924,0.0001768,0.00017554,2.4331e-05,2.3635e-05
2925,0.00017655,0.00017549,2.2359e-05,2.3601e-05
2926,0.00018042,0.00017544,2.5282e-05,2.3568e-05
2927,0.00017595,0.00017539,2.3451e-05,2.3535e-05
2928,0.00017715,0.00017535,2.3662e-05,2.3502e-05
2929,0.00017296,0.0001753,2.4155e-05,2.3469e-05
2930,0.00017968,0.00017525,2.4049e-05,2.3436e-05
2931,0.00018011,0.0001752,2.3627e-05,2.3403e-05
2932,0.00017595,0.00017515,2.4542e-05,2.337e-05
2933,0.00016954,0.0001751,2.3134e-05,2.3337e-05
2934,0.00017549,0.00017505,2.3697e-05,2.3304e-05
2935,0.00017676,0.000175,2.4718e-05,2.3271e-05
2936,0.00017666,0.00017495,2.2394e-05,2.3239e-05
2937,0.00017567,0.0001749,2.3099e-05,2.3206e-05
2938,0.00017497,0.00017485,2.3521e-05,2.3173e-05
2939,0.0001732,0.00017481,2.3944e-05,2.3141e-05
2940,0.0001738,0.00017476,2.338e-05,2.3108e-05
2941,0.00016898,0.00017471,2.0916e-05,2.3076e-05
2942,0.00017662,0.00017466,2.2782e-05,2.3043e-05
2943,0.00017715,0.00017461,2.2641e-05,2.3011e-05
2944,0.00017408,0.00017456,2.3838e-05,2.2978e-05
2945,0.00017845,0.00017451,2.3204e-05,2.2946e-05
2946,0.0001713,0.00017446,2.3239e-05,2.2914e-05
2947,0.00017687,0.00017441,2.2324e-05,2.2882e-05
2948,0.00017088,0.00017436,2.2183e-05,2.2849e-05
2949,0.00017342,0.00017431,2.3063e-05,2.2817e-05
2950,0.00017599,0.00017426,2.1162e-05,2.2785e-05
2951,0.00017824,0.00017422,2.1056e-05,2.2753e-05
2952,0.00017363,0.00017417,2.1549e-05,2.2721e-05
2953,0.00017398,0.00017412,2.4437e-05,2.2689e-05
2954,0.00017356,0.00017407,2.2042e-05,2.2657e-05
2955,0.0001731,0.00017402,2.2606e-05,2.2625e-05
2956,0.00017694,0.00017397,2.2042e-05,2.2593e-05
2957,0.00017335,0.00017392,2.2218e-05,2.2562e-05
2958,0.00017539,0.00017387,2.3416e-05,2.253e-05
2959,0.00017542,0.00017382,2.1585e-05,2.2498e-05
2960,0.00017458,0.00017377,2.0986e-05,2.2467e-05
2961,0.00017278,0.00017372,2.1866e-05,2.2435e-05
2962,0.00017482,0.00017367,2.3063e-05,2.2403e-05
2963,0.00017113,0.00017363,2.1092e-05,2.2372e-05
2964,0.0001757,0.00017358,2.2676e-05,2.234e-05
2965,0.00016813,0.00017353,2.2394e-05,2.2309e-05
2966,0.00017176,0.00017348,2.2993e-05,2.2278e-05
2967,0.00017535,0.00017343,2.1655e-05,2.2246e-05
2968,0.00017454,0.00017338,2.1479e-05,2.2215e-05
2969,0.00017416,0.00017333,2.2148e-05,2.2184e-05
2970,0.00017416,0.00017328,2.2042e-05,2.2153e-05
2971,0.00017849,0.00017323,2.0845e-05,2.2121e-05
2972,0.00017296,0.00017318,2.3662e-05,2.209e-05
2973,0.00017739,0.00017313,2.2394e-05,2.2059e-05
2974,0.00017352,0.00017308,2.0916e-05,2.2028e-05
2975,0.0001707,0.00017303,2.1127e-05,2.1997e-05
2976,0.00017035,0.00017299,2.243e-05,2.1966e-05
2977,0.00017127,0.00017294,2.1761e-05,2.1935e-05
2978,0.00017268,0.00017289,2.243e-05,2.1904e-05
2979,0.00017655,0.00017284,2.1338e-05,2.1874e-05
2980,0.0001687,0.00017279,2.4049e-05,2.1843e-05
2981,0.00017155,0.00017274,2.1937e-05,2.1812e-05
2982,0.00017275,0.00017269,2.2113e-05,2.1781e-05
2983,0.00017162,0.00017264,2.0951e-05,2.1751e-05
2984,0.0001738,0.00017259,2.2183e-05,2.172e-05
2985,0.00017384,0.00017254,2.1444e-05,2.169e-05
2986,0.0001693,0.00017249,2.1937e-05,2.1659e-05
2987,0.00017201,0.00017244,2.2747e-05,2.1629e-05
2988,0.00017078,0.00017239,2.1409e-05,2.1598e-05
2989,0.00017169,0.00017235,2.1901e-05,2.1568e-05
2990,0.00017673,0.0001723,2.2007e-05,2.1537e-05
2991,0.00017405,0.00017225,2.1092e-05,2.1507e-05
2992,0.00017532,0.0001722,2.257e-05,2.1477e-05
2993,0.00017338,0.00017215,2.0986e-05,2.1447e-05
2994,0.00016747,0.0001721,2.0916e-05,2.1417e-05
2995,0.00017261,0.00017205,2.1831e-05,2.1386e-05
2996,0.0001744,0.000172,2.2923e-05,2.1356e-05
2997,0.00017317,0.00017195,2.1268e-05,2.1326e-05
2998,0.00017563,0.0001719,2.3063e-05,2.1296e-05
2999,0.00017518,0.00017185,2.0704e-05,2.1266e-05
3000,0.00017148,0.0001718,2.0106e-05,2.1236e-05
3001,0.00016764,0.00017176,2.2676e-05,2.1207e-05
3002,0.00016891,0.00017171,2.1092e-05,2.1177e-05
3003,0.00017222,0.00017166,2.1268e-05,2.1147e-05
3004,0.00017134,0.00017161,2.1021e-05,2.1117e-05
3005,0.00017194,0.00017156,2.243e-05,2.1087e-05
3006,0.0001756,0.00017151,2.1409e-05,2.1058e-05
3007,0.00016979,0.00017146,2.1479e-05,2.1028e-05
3008,0.00017345,0.00017141,2.0247e-05,2.0999e-05
3009,0.00017056,0.00017136,1.9401e-05,2.0969e-05
3010,0.00017201,0.00017131,2.2465e-05,2.094e-05
3011,0.00017183,0.00017126,2.2042e-05,2.091e-05
3012,0.00017092,0.00017121,2.2359e-05,2.0881e-05
3013,0.00016972,0.00017116,2e-05,2.0851e-05
3014,0.0001687,0.00017111,2.1021e-05,2.0822e-05
3015,0.00016863,0.00017107,2.0247e-05,2.0793e-05
3016,0.00017595,0.00017102,1.9894e-05,2.0763e-05
3017,0.0001694,0.00017097,2.1303e-05,2.0734e-05
3018,0.00017282,0.00017092,2.0317e-05,2.0705e-05
3019,0.00016975,0.00017087,2.1232e-05,2.0676e-05
3020,0.00017278,0.00017082,2.1585e-05,2.0647e-05
3021,0.00016873,0.00017077,2.0986e-05,2.0618e-05
3022,0.00017004,0.00017072,2.0282e-05,2.0589e-05
3023,0.00016863,0.00017067,2.2993e-05,2.056e-05
3024,0.00017426,0.00017062,2.0141e-05,2.0531e-05
3025,0.00017183,0.00017057,1.9965e-05,2.0502e-05
3026,0.0001737,0.00017052,1.9085e-05,2.0473e-05
3027,0.00017137,0.00017047,2.0211e-05,2.0444e-05
3028,0.00017173,0.00017043,2.0423e-05,2.0416e-05
3029,0.00016641,0.00017038,1.9507e-05,2.0387e-05
3030,0.00017049,0.00017033,1.8908e-05,2.0358e-05
3031,0.00017222,0.00017028,1.9472e-05,2.033e-05
3032,0.00017155,0.00017023,1.9578e-05,2.0301e-05
3033,0.00017137,0.00017018,1.9824e-05,2.0272e-05
3034,0.00017166,0.00017013,2.0986e-05,2.0244e-05
3035,0.00017106,0.00017008,2.1831e-05,2.0215e-05
3036,0.00017394,0.00017003,1.9718e-05,2.0187e-05
3037,0.00017296,0.00016998,2.1514e-05,2.0159e-05
3038,0.00017169,0.00016993,1.9049e-05,2.013e-05
3039,0.00017377,0.00016988,2.088e-05,2.0102e-05
3040,0.0001718,0.00016983,2.1866e-05,2.0074e-05
3041,0.00016835,0.00016979,2.0282e-05,2.0045e-05
3042,0.00016972,0.00016974,1.9085e-05,2.0017e-05
3043,0.00017264,0.00016969,1.9824e-05,1.9989e-05
3044,0.00017127,0.00016964,2.0035e-05,1.9961e-05
3045,0.00016997,0.00016959,1.9894e-05,1.9933e-05
3046,0.00017162,0.00016954,1.8732e-05,1.9905e-05
3047,0.00017018,0.00016949,1.993e-05,1.9877e-05
3048,0.00017275,0.00016944,1.9824e-05,1.9849e-05
3049,0.00016923,0.00016939,2.0317e-05,1.9821e-05
3050,0.00016785,0.00016934,2.0387e-05,1.9793e-05
3051,0.00017299,0.00016929,1.8239e-05,1.9765e-05
3052,0.00016563,0.00016924,2.0493e-05,1.9737e-05
3053,0.00016458,0.00016919,1.9578e-05,1.971e-05
3054,0.00017261,0.00016915,2.0493e-05,1.9682e-05
3055,0.00017197,0.0001691,1.9507e-05,1.9654e-05
3056,0.00017141,0.00016905,1.8521e-05,1.9626e-05
3057,0.00016736,0.000169,2.0282e-05,1.9599e-05
3058,0.0001712,0.00016895,1.8838e-05,1.9571e-05
3059,0.00016831,0.0001689,1.9014e-05,1.9544e-05
3060,0.00016873,0.00016885,1.9225e-05,1.9516e-05
3061,0.00016905,0.0001688,1.912e-05,1.9489e-05
3062,0.0001732,0.00016875,2.0247e-05,1.9461e-05
3063,0.00016916,0.0001687,2.0247e-05,1.9434e-05
3064,0.00016578,0.00016865,1.7676e-05,1.9407e-05
3065,0.00016873,0.0001686,1.9155e-05,1.9379e-05
3066,0.00016954,0.00016855,1.9014e-05,1.9352e-05
3067,0.00016849,0.00016851,1.8345e-05,1.9325e-05
3068,0.00016715,0.00016846,1.9261e-05,1.9298e-05
3069,0.00016912,0.00016841,1.9401e-05,1.9271e-05
3070,0.00016958,0.00016836,1.7817e-05,1.9243e-05
3071,0.00016578,0.00016831,1.8451e-05,1.9216e-05
3072,0.00016771,0.00016826,1.9472e-05,1.9189e-05
3073,0.00016852,0.00016821,2.0106e-05,1.9162e-05
3074,0.00017289,0.00016816,1.9789e-05,1.9135e-05
3075,0.00016292,0.00016811,1.9894e-05,1.9108e-05
3076,0.00016549,0.00016806,1.9683e-05,1.9082e-05
3077,0.00016525,0.00016801,1.9401e-05,1.9055e-05
3078,0.00017063,0.00016796,1.8275e-05,1.9028e-05
3079,0.00016979,0.00016791,1.8697e-05,1.9001e-05
3080,0.00016951,0.00016787,1.9085e-05,1.8974e-05
3081,0.00016507,0.00016782,1.7782e-05,1.8948e-05
3082,0.00016493,0.00016777,1.8873e-05,1.8921e-05
3083,0.00016535,0.00016772,2.0211e-05,1.8894e-05
3084,0.00016961,0.00016767,1.8345e-05,1.8868e-05
3085,0.00016877,0.00016762,1.8451e-05,1.8841e-05
3086,0.00016739,0.00016757,1.9014e-05,1.8815e-05
3087,0.00017032,0.00016752,2.0141e-05,1.8788e-05
3088,0.00016747,0.00016747,2.0282e-05,1.8762e-05
3089,0.00016331,0.00016742,1.838e-05,1.8736e-05
3090,0.00016465,0.00016737,1.9225e-05,1.8709e-05
3091,0.00016792,0.00016732,1.8908e-05,1.8683e-05
3092,0.00016493,0.00016727,1.8873e-05,1.8657e-05
3093,0.00016961,0.00016723,1.9085e-05,1.863e-05
3094,0.00016937,0.00016718,1.8451e-05,1.8604e-05
3095,0.00016556,0.00016713,1.8486e-05,1.8578e-05
3096,0.00017405,0.00016708,1.8556e-05,1.8552e-05
3097,0.00016708,0.00016703,1.8521e-05,1.8526e-05
3098,0.0001613,0.00016698,1.743e-05,1.85e-05
3099,0.00017166,0.00016693,1.8451e-05,1.8474e-05
3100,0.00016905,0.00016688,1.9049e-05,1.8448e-05
3101,0.00016743,0.00016683,1.9155e-05,1.8422e-05
3102,0.00016785,0.00016678,1.7676e-05,1.8396e-05
3103,0.00016673,0.00016673,1.7817e-05,1.837e-05
3104,0.00016518,0.00016668,1.838e-05,1.8344e-05
3105,0.00016747,0.00016664,1.9683e-05,1.8318e-05
3106,0.00016655,0.00016659,1.7958e-05,1.8292e-05
3107,0.00016732,0.00016654,1.6549e-05,1.8267e-05
3108,0.00016504,0.00016649,1.9401e-05,1.8241e-05
3109,0.00016528,0.00016644,1.6831e-05,1.8215e-05
3110,0.0001637,0.00016639,1.8134e-05,1.819e-05
3111,0.00016644,0.00016634,1.8275e-05,1.8164e-05
3112,0.00016578,0.00016629,1.8592e-05,1.8139e-05
3113,0.00016398,0.00016624,1.7852e-05,1.8113e-05
3114,0.00016239,0.00016619,1.7254e-05,1.8088e-05
3115,0.00016676,0.00016614,1.919e-05,1.8062e-05
3116,0.00016511,0.00016609,1.9014e-05,1.8037e-05
3117,0.00017141,0.00016604,1.7324e-05,1.8011e-05
3118,0.00016627,0.000166,1.8169e-05,1.7986e-05
3119,0.00016201,0.00016595,1.8063e-05,1.7961e-05
3120,0.0001663,0.0001659,1.9014e-05,1.7935e-05
3121,0.000165,0.00016585,1.757e-05,1.791e-05
3122,0.00016947,0.0001658,1.8063e-05,1.7885e-05
3123,0.00016275,0.00016575,1.6655e-05,1.786e-05
3124,0.00016768,0.0001657,1.7817e-05,1.7835e-05
3125,0.00016433,0.00016565,1.7042e-05,1.781e-05
3126,0.00016662,0.0001656,1.8028e-05,1.7785e-05
3127,0.00016539,0.00016555,1.6197e-05,1.776e-05
3128,0.00016722,0.0001655,1.7289e-05,1.7735e-05
3129,0.00016366,0.00016545,1.75e-05,1.771e-05
3130,0.00016644,0.00016541,1.7782e-05,1.7685e-05
3131,0.0001675,0.00016536,1.743e-05,1.766e-05
3132,0.0001644,0.00016531,1.8239e-05,1.7635e-05
3133,0.00016599,0.00016526,1.8873e-05,1.761e-05
3134,0.00016303,0.00016521,1.5986e-05,1.7585e-05
3135,0.00017127,0.00016516,1.7218e-05,1.7561e-05
3136,0.00016616,0.00016511,1.8627e-05,1.7536e-05
3137,0.00015908,0.00016506,1.7852e-05,1.7511e-05
3138,0.00017011,0.00016501,1.6162e-05,1.7487e-05
3139,0.00016489,0.00016496,1.7887e-05,1.7462e-05
3140,0.0001656,0.00016491,1.7852e-05,1.7438e-05
3141,0.00017004,0.00016487,1.7676e-05,1.7413e-05
3142,0.0001618,0.00016482,1.7078e-05,1.7389e-05
3143,0.00016849,0.00016477,1.7817e-05,1.7364e-05
3144,0.00016243,0.00016472,1.7958e-05,1.734e-05
3145,0.00016201,0.00016467,1.7394e-05,1.7315e-05
3146,0.00016852,0.00016462,1.7359e-05,1.7291e-05
3147,0.00016099,0.00016457,1.7676e-05,1.7267e-05
3148,0.00016838,0.00016452,1.6162e-05,1.7242e-05
3149,0.00016088,0.00016447,1.6866e-05,1.7218e-05
3150,0.00016916,0.00016442,1.6972e-05,1.7194e-05
3151,0.00016099,0.00016437,1.7958e-05,1.717e-05
3152,0.00016271,0.00016432,1.6901e-05,1.7145e-05
3153,0.00016359,0.00016428,1.743e-05,1.7121e-05
3154,0.00016426,0.00016423,1.7923e-05,1.7097e-05
3155,0.00016324,0.00016418,1.7218e-05,1.7073e-05
3156,0.0001657,0.00016413,1.8662e-05,1.7049e-05
3157,0.00016095,0.00016408,1.6162e-05,1.7025e-05
3158,0.00016644,0.00016403,1.588e-05,1.7001e-05
3159,0.00016489,0.00016398,1.75e-05,1.6977e-05
3160,0.00016461,0.00016393,1.5634e-05,1.6953e-05
3161,0.0001625,0.00016388,1.6972e-05,1.693e-05
3162,0.00016183,0.00016383,1.6831e-05,1.6906e-05
3163,0.00016461,0.00016378,1.7747e-05,1.6882e-05
3164,0.00016401,0.00016374,1.7078e-05,1.6858e-05
3165,0.00016546,0.00016369,1.669e-05,1.6834e-05
3166,0.00016039,0.00016364,1.7148e-05,1.6811e-05
3167,0.00016229,0.00016359,1.5704e-05,1.6787e-05
3168,0.0001637,0.00016354,1.6901e-05,1.6764e-05
3169,0.00016359,0.00016349,1.5634e-05,1.674e-05
3170,0.00016975,0.00016344,1.6972e-05,1.6716e-05
3171,0.00016405,0.00016339,1.757e-05,1.6693e-05
3172,0.00016747,0.00016334,1.5739e-05,1.6669e-05
3173,0.0001632,0.00016329,1.8063e-05,1.6646e-05
3174,0.00016328,0.00016324,1.7007e-05,1.6623e-05
3175,0.00016384,0.0001632,1.5951e-05,1.6599e-05
3176,0.00016433,0.00016315,1.6831e-05,1.6576e-05
3177,0.00016303,0.0001631,1.7148e-05,1.6552e-05
3178,0.00016423,0.00016305,1.7359e-05,1.6529e-05
3179,0.00016247,0.000163,1.6444e-05,1.6506e-05
3180,0.00016342,0.00016295,1.8099e-05,1.6483e-05
3181,0.00016088,0.0001629,1.6901e-05,1.646e-05
3182,0.00016359,0.00016285,1.5282e-05,1.6436e-05
3183,0.00016074,0.0001628,1.5986e-05,1.6413e-05
3184,0.00016123,0.00016275,1.7359e-05,1.639e-05
3185,0.00015986,0.00016271,1.4331e-05,1.6367e-05
3186,0.00016201,0.00016266,1.6725e-05,1.6344e-05
3187,0.00016268,0.00016261,1.4366e-05,1.6321e-05
3188,0.00016482,0.00016256,1.6585e-05,1.6298e-05
3189,0.00015877,0.00016251,1.5775e-05,1.6275e-05
3190,0.00015866,0.00016246,1.6162e-05,1.6252e-05
3191,0.00016405,0.00016241,1.6127e-05,1.6229e-05
3192,0.00015954,0.00016236,1.6831e-05,1.6207e-05
3193,0.00016296,0.00016231,1.7183e-05,1.6184e-05
3194,0.00016239,0.00016226,1.7183e-05,1.6161e-05
3195,0.00016416,0.00016222,1.6197e-05,1.6138e-05
3196,0.00016317,0.00016217,1.6831e-05,1.6116e-05
3197,0.00016158,0.00016212,1.507e-05,1.6093e-05
3198,0.00016183,0.00016207,1.5775e-05,1.607e-05
3199,0.0001618,0.00016202,1.5176e-05,1.6048e-05
3200,0.00016095,0.00016197,1.4577e-05,1.6025e-05
3201,0.00016025,0.00016192,1.588e-05,1.6003e-05
3202,0.0001662,0.00016187,1.6268e-05,1.598e-05
3203,0.00016444,0.00016182,1.5704e-05,1.5958e-05
3204,0.00016155,0.00016177,1.5528e-05,1.5935e-05
3205,0.00016595,0.00016173,1.5423e-05,1.5913e-05
3206,0.00016292,0.00016168,1.4296e-05,1.589e-05
3207,0.00015718,0.00016163,1.6866e-05,1.5868e-05
3208,0.00015775,0.00016158,1.5916e-05,1.5846e-05
3209,0.00016313,0.00016153,1.6901e-05,1.5823e-05
3210,0.00016053,0.00016148,1.493e-05,1.5801e-05
3211,0.00016278,0.00016143,1.4507e-05,1.5779e-05
3212,0.00016162,0.00016138,1.4754e-05,1.5757e-05
3213,0.00015993,0.00016133,1.5916e-05,1.5735e-05
3214,0.00016465,0.00016128,1.5176e-05,1.5712e-05
3215,0.00016155,0.00016124,1.412e-05,1.569e-05
3216,0.00016623,0.00016119,1.5106e-05,1.5668e-05
3217,0.00016056,0.00016114,1.5141e-05,1.5646e-05
3218,0.00015975,0.00016109,1.4859e-05,1.5624e-05
3219,0.00015694,0.00016104,1.581e-05,1.5602e-05
3220,0.00016039,0.00016099,1.6197e-05,1.558e-05
3221,0.00015718,0.00016094,1.5e-05,1.5558e-05
3222,0.00016201,0.00016089,1.588e-05,1.5536e-05
3223,0.00016475,0.00016084,1.6162e-05,1.5515e-05
3224,0.00016144,0.0001608,1.5423e-05,1.5493e-05
3225,0.00015747,0.00016075,1.5704e-05,1.5471e-05
3226,0.00016025,0.0001607,1.6831e-05,1.5449e-05
3227,0.00015961,0.00016065,1.4577e-05,1.5427e-05
3228,0.00016028,0.0001606,1.5493e-05,1.5406e-05
3229,0.00016169,0.00016055,1.4049e-05,1.5384e-05
3230,0.00016032,0.0001605,1.6972e-05,1.5362e-05
3231,0.00015694,0.00016045,1.5704e-05,1.5341e-05
3232,0.00016187,0.0001604,1.4613e-05,1.5319e-05
3233,0.00015856,0.00016036,1.493e-05,1.5298e-05
3234,0.00015817,0.00016031,1.5634e-05,1.5276e-05
3235,0.00015796,0.00016026,1.4366e-05,1.5255e-05
3236,0.00015278,0.00016021,1.4542e-05,1.5233e-05
3237,0.00015993,0.00016016,1.4718e-05,1.5212e-05
3238,0.00015525,0.00016011,1.5669e-05,1.519e-05
3239,0.00015937,0.00016006,1.6092e-05,1.5169e-05
3240,0.00016162,0.00016001,1.5e-05,1.5148e-05
3241,0.00015947,0.00015996,1.5176e-05,1.5126e-05
3242,0.00016049,0.00015992,1.5563e-05,1.5105e-05
3243,0.0001594,0.00015987,1.5775e-05,1.5084e-05
3244,0.00015521,0.00015982,1.5247e-05,1.5063e-05
3245,0.00016405,0.00015977,1.3838e-05,1.5041e-05
3246,0.00015898,0.00015972,1.5176e-05,1.502e-05
3247,0.00016169,0.00015967,1.3944e-05,1.4999e-05
3248,0.00015578,0.00015962,1.5352e-05,1.4978e-05
3249,0.00015923,0.00015957,1.5528e-05,1.4957e-05
3250,0.00015901,0.00015952,1.3556e-05,1.4936e-05
3251,0.00016342,0.00015948,1.4718e-05,1.4915e-05
3252,0.00016148,0.00015943,1.4331e-05,1.4894e-05
3253,0.00015926,0.00015938,1.4613e-05,1.4873e-05
3254,0.00015419,0.00015933,1.4683e-05,1.4852e-05
3255,0.00016088,0.00015928,1.5035e-05,1.4831e-05
3256,0.00016303,0.00015923,1.4542e-05,1.481e-05
3257,0.0001656,0.00015918,1.4225e-05,1.4789e-05
3258,0.00016356,0.00015913,1.4225e-05,1.4769e-05
3259,0.00016183,0.00015909,1.5599e-05,1.4748e-05
3260,0.00016299,0.00015904,1.4437e-05,1.4727e-05
3261,0.00015718,0.00015899,1.4824e-05,1.4706e-05
3262,0.00016176,0.00015894,1.5669e-05,1.4686e-05
3263,0.00016011,0.00015889,1.5141e-05,1.4665e-05
3264,0.00015708,0.00015884,1.4472e-05,1.4644e-05
3265,0.00016102,0.00015879,1.3838e-05,1.4624e-05
3266,0.00015831,0.00015874,1.338e-05,1.4603e-05
3267,0.00015916,0.0001587,1.507e-05,1.4583e-05
3268,0.00016257,0.00015865,1.5739e-05,1.4562e-05
3269,0.00016176,0.0001586,1.4789e-05,1.4542e-05
3270,0.00015965,0.00015855,1.5211e-05,1.4521e-05
3271,0.00015908,0.0001585,1.4472e-05,1.4501e-05
3272,0.00015532,0.00015845,1.4613e-05,1.448e-05
3273,0.00016113,0.0001584,1.5845e-05,1.446e-05
3274,0.00015806,0.00015835,1.3627e-05,1.444e-05
3275,0.0001538,0.00015831,1.4859e-05,1.4419e-05
3276,0.00015687,0.00015826,1.5317e-05,1.4399e-05
3277,0.00015454,0.00015821,1.4401e-05,1.4379e-05
3278,0.00015961,0.00015816,1.3697e-05,1.4359e-05
3279,0.00016,0.00015811,1.5035e-05,1.4338e-05
3280,0.0001581,0.00015806,1.5352e-05,1.4318e-05
3281,0.00015085,0.00015801,1.3944e-05,1.4298e-05
3282,0.00016099,0.00015796,1.2887e-05,1.4278e-05
3283,0.00015595,0.00015792,1.4542e-05,1.4258e-05
3284,0.00015493,0.00015787,1.4894e-05,1.4238e-05
3285,0.0001575,0.00015782,1.4683e-05,1.4218e-05
3286,0.00015813,0.00015777,1.257e-05,1.4198e-05
3287,0.00015838,0.00015772,1.3521e-05,1.4178e-05
3288,0.00016,0.00015767,1.3556e-05,1.4158e-05
3289,0.00015426,0.00015762,1.3873e-05,1.4138e-05
3290,0.00016046,0.00015757,1.4824e-05,1.4118e-05
3291,0.00016116,0.00015753,1.2887e-05,1.4098e-05
3292,0.00015525,0.00015748,1.3803e-05,1.4078e-05
3293,0.0001606,0.00015743,1.4261e-05,1.4059e-05
3294,0.00015623,0.00015738,1.3204e-05,1.4039e-05
3295,0.00015567,0.00015733,1.4789e-05,1.4019e-05
3296,0.00015426,0.00015728,1.4296e-05,1.3999e-05
3297,0.00015197,0.00015723,1.3451e-05,1.398e-05
3298,0.00016007,0.00015719,1.4155e-05,1.396e-05
3299,0.00015849,0.00015714,1.3416e-05,1.394e-05
3300,0.00015574,0.00015709,1.2676e-05,1.3921e-05
3301,0.0001588,0.00015704,1.4683e-05,1.3901e-05
3302,0.00015852,0.00015699,1.4225e-05,1.3882e-05
3303,0.00015764,0.00015694,1.4648e-05,1.3862e-05
3304,0.00015687,0.00015689,1.3979e-05,1.3843e-05
3305,0.0001543,0.00015685,1.3768e-05,1.3823e-05
3306,0.00015662,0.0001568,1.4049e-05,1.3804e-05
3307,0.00015972,0.00015675,1.4261e-05,1.3784e-05
3308,0.00015905,0.0001567,1.1937e-05,1.3765e-05
3309,0.00015701,0.00015665,1.4155e-05,1.3745e-05
3310,0.00015,0.0001566,1.3451e-05,1.3726e-05
3311,0.00015567,0.00015655,1.4049e-05,1.3707e-05
3312,0.0001519,0.00015651,1.4225e-05,1.3688e-05
3313,0.00015616,0.00015646,1.2958e-05,1.3668e-05
3314,0.00015578,0.00015641,1.3768e-05,1.3649e-05
3315,0.00015916,0.00015636,1.412e-05,1.363e-05
3316,0.00015623,0.00015631,1.4437e-05,1.3611e-05
3317,0.00015352,0.00015626,1.3732e-05,1.3591e-05
3318,0.00015539,0.00015621,1.4296e-05,1.3572e-05
3319,0.00015299,0.00015617,1.5458e-05,1.3553e-05
3320,0.00015426,0.00015612,1.3275e-05,1.3534e-05
3321,0.00015806,0.00015607,1.257e-05,1.3515e-05
3322,0.00015666,0.00015602,1.4754e-05,1.3496e-05
3323,0.00015511,0.00015597,1.3521e-05,1.3477e-05
3324,0.00015232,0.00015592,1.4014e-05,1.3458e-05
3325,0.0001507,0.00015587,1.3099e-05,1.3439e-05
3326,0.00015412,0.00015583,1.3732e-05,1.342e-05
3327,0.00015817,0.00015578,1.3169e-05,1.3401e-05
3328,0.00015838,0.00015573,1.331e-05,1.3383e-05
3329,0.00015102,0.00015568,1.3521e-05,1.3364e-05
3330,0.00015901,0.00015563,1.2782e-05,1.3345e-05
3331,0.00015405,0.00015558,1.3275e-05,1.3326e-05
3332,0.00015599,0.00015554,1.3697e-05,1.3307e-05
3333,0.00015581,0.00015549,1.4155e-05,1.3289e-05
3334,0.00015578,0.00015544,1.2148e-05,1.327e-05
3335,0.00015609,0.00015539,1.2394e-05,1.3251e-05
3336,0.00015394,0.00015534,1.2465e-05,1.3233e-05
3337,0.00015905,0.00015529,1.3662e-05,1.3214e-05
3338,0.00015412,0.00015524,1.2676e-05,1.3196e-05
3339,0.00015416,0.0001552,1.2148e-05,1.3177e-05
3340,0.00015254,0.00015515,1.3873e-05,1.3158e-05
3341,0.00015289,0.0001551,1.3028e-05,1.314e-05
3342,0.0001512,0.00015505,1.2324e-05,1.3121e-05
3343,0.00015525,0.000155,1.243e-05,1.3103e-05
3344,0.00016011,0.00015495,1.2852e-05,1.3085e-05
3345,0.00015747,0.00015491,1.4296e-05,1.3066e-05
3346,0.0001557,0.00015486,1.3873e-05,1.3048e-05
3347,0.00015169,0.00015481,1.2183e-05,1.3029e-05
3348,0.00015578,0.00015476,1.3345e-05,1.3011e-05
3349,0.00015528,0.00015471,1.257e-05,1.2993e-05
3350,0.0001538,0.00015466,1.3521e-05,1.2975e-05
3351,0.00015408,0.00015462,1.3592e-05,1.2956e-05
3352,0.00015468,0.00015457,1.2394e-05,1.2938e-05
3353,0.0001532,0.00015452,1.2782e-05,1.292e-05
3354,0.00015201,0.00015447,1.4085e-05,1.2902e-05
3355,0.00015363,0.00015442,1.3169e-05,1.2884e-05
3356,0.00015581,0.00015437,1.243e-05,1.2865e-05
3357,0.00015232,0.00015432,1.2042e-05,1.2847e-05
3358,0.00015225,0.00015428,1.2958e-05,1.2829e-05
3359,0.0001562,0.00015423,1.2641e-05,1.2811e-05
3360,0.00015673,0.00015418,1.2641e-05,1.2793e-05
3361,0.00015419,0.00015413,1.2993e-05,1.2775e-05
3362,0.00015651,0.00015408,1.2606e-05,1.2757e-05
3363,0.00015648,0.00015403,1.2042e-05,1.2739e-05
3364,0.00015292,0.00015399,1.25e-05,1.2721e-05
3365,0.00015627,0.00015394,1.3169e-05,1.2703e-05
3366,0.00015592,0.00015389,1.1831e-05,1.2686e-05
3367,0.00015197,0.00015384,1.2007e-05,1.2668e-05
3368,0.00015148,0.00015379,1.3416e-05,1.265e-05
3369,0.00015461,0.00015375,1.2289e-05,1.2632e-05
3370,0.00015394,0.0001537,1.2747e-05,1.2614e-05
3371,0.0001582,0.00015365,1.1514e-05,1.2597e-05
3372,0.00015162,0.0001536,1.3627e-05,1.2579e-05
3373,0.00015556,0.00015355,1.2606e-05,1.2561e-05
3374,0.00015254,0.0001535,1.4225e-05,1.2543e-05
3375,0.00015254,0.00015346,1.3803e-05,1.2526e-05
3376,0.00015461,0.00015341,1.2535e-05,1.2508e-05
3377,0.00015412,0.00015336,1.1937e-05,1.2491e-05
3378,0.00015359,0.00015331,1.2007e-05,1.2473e-05
3379,0.00015662,0.00015326,1.1655e-05,1.2455e-05
3380,0.00015592,0.00015321,1.1373e-05,1.2438e-05
3381,0.0001532,0.00015317,1.2042e-05,1.242e-05
3382,0.00015328,0.00015312,1.2394e-05,1.2403e-05
3383,0.0001519,0.00015307,1.2817e-05,1.2386e-05
3384,0.00014947,0.00015302,1.3732e-05,1.2368e-05
3385,0.00015356,0.00015297,1.1831e-05,1.2351e-05
3386,0.00015254,0.00015293,1.2289e-05,1.2333e-05
3387,0.0001518,0.00015288,1.2782e-05,1.2316e-05
3388,0.00015254,0.00015283,1.1127e-05,1.2299e-05
3389,0.00015183,0.00015278,1.2465e-05,1.2281e-05
3390,0.00015299,0.00015273,1.2183e-05,1.2264e-05
3391,0.00015018,0.00015268,1.1408e-05,1.2247e-05
3392,0.0001512,0.00015264,1.2958e-05,1.223e-05
3393,0.00015225,0.00015259,1.3416e-05,1.2212e-05
3394,0.00015102,0.00015254,1.1373e-05,1.2195e-05
3395,0.00014634,0.00015249,1.2007e-05,1.2178e-05
3396,0.00015268,0.00015244,1.088e-05,1.2161e-05
3397,0.00015155,0.0001524,1.1796e-05,1.2144e-05
3398,0.00015525,0.00015235,1.0986e-05,1.2127e-05
3399,0.00015211,0.0001523,1.169e-05,1.211e-05
3400,0.0001532,0.00015225,1.1901e-05,1.2093e-05
3401,0.00015067,0.0001522,1.3486e-05,1.2076e-05
3402,0.00015254,0.00015215,1.1585e-05,1.2059e-05
3403,0.00015134,0.00015211,1.1585e-05,1.2042e-05
3404,0.00015239,0.00015206,1.2042e-05,1.2025e-05
3405,0.00015137,0.00015201,1.1972e-05,1.2008e-05
3406,0.00014961,0.00015196,1.2359e-05,1.1991e-05
3407,0.00015053,0.00015191,1.2007e-05,1.1974e-05
3408,0.00015173,0.00015187,1.2077e-05,1.1957e-05
3409,0.00015056,0.00015182,1.1796e-05,1.194e-05
3410,0.00015317,0.00015177,1.1725e-05,1.1924e-05
3411,0.00014817,0.00015172,1.1408e-05,1.1907e-05
3412,0.00014954,0.00015167,1.1232e-05,1.189e-05
3413,0.00014905,0.00015163,1.2465e-05,1.1873e-05
3414,0.00015574,0.00015158,1.3134e-05,1.1857e-05
3415,0.00014961,0.00015153,1.1866e-05,1.184e-05
3416,0.00015394,0.00015148,1.1901e-05,1.1823e-05
3417,0.00015088,0.00015143,1.1796e-05,1.1807e-05
3418,0.00015,0.00015139,1.3239e-05,1.179e-05
3419,0.00015518,0.00015134,1.1937e-05,1.1773e-05
3420,0.00015215,0.00015129,1.257e-05,1.1757e-05
3421,0.00015528,0.00015124,1.1021e-05,1.174e-05
3422,0.00014842,0.00015119,1.1655e-05,1.1724e-05
3423,0.0001537,0.00015115,1.0775e-05,1.1707e-05
3424,0.00015338,0.0001511,1.081e-05,1.1691e-05
3425,0.00015356,0.00015105,1.2465e-05,1.1674e-05
3426,0.0001512,0.000151,1.1444e-05,1.1658e-05
3427,0.00014986,0.00015095,1.1444e-05,1.1642e-05
3428,0.00015278,0.00015091,1.1831e-05,1.1625e-05
3429,0.00015046,0.00015086,1.2289e-05,1.1609e-05
3430,0.0001513,0.00015081,1.1937e-05,1.1593e-05
3431,0.00014743,0.00015076,1.1021e-05,1.1576e-05
3432,0.0001487,0.00015071,1.169e-05,1.156e-05
3433,0.00014725,0.00015067,1.1972e-05,1.1544e-05
3434,0.00014986,0.00015062,1.1162e-05,1.1527e-05
3435,0.00014616,0.00015057,1.081e-05,1.1511e-05
3436,0.00015081,0.00015052,1.081e-05,1.1495e-05
3437,0.00015056,0.00015047,1e-05,1.1479e-05
3438,0.00014923,0.00015043,1.2676e-05,1.1463e-05
3439,0.0001475,0.00015038,1.081e-05,1.1447e-05
3440,0.00014785,0.00015033,1.1725e-05,1.143e-05
3441,0.00015187,0.00015028,1.1549e-05,1.1414e-05
3442,0.00015134,0.00015024,1.1796e-05,1.1398e-05
3443,0.00015155,0.00015019,1.2183e-05,1.1382e-05
3444,0.0001531,0.00015014,1.0986e-05,1.1366e-05
3445,0.00014933,0.00015009,1.0739e-05,1.135e-05
3446,0.00014592,0.00015004,1.1268e-05,1.1334e-05
3447,0.00014739,0.00015,1.1408e-05,1.1318e-05
3448,0.00015092,0.00014995,1.2782e-05,1.1302e-05
3449,0.00015204,0.0001499,1.0528e-05,1.1287e-05
3450,0.00014944,0.00014985,1.1056e-05,1.1271e-05
3451,0.00014588,0.00014981,1.1479e-05,1.1255e-05
3452,0.0001469,0.00014976,1.1338e-05,1.1239e-05
3453,0.00015158,0.00014971,1.1268e-05,1.1223e-05
3454,0.00014873,0.00014966,1.1408e-05,1.1207e-05
3455,0.0001512,0.00014961,1.1303e-05,1.1192e-05
3456,0.00015197,0.00014957,1.1021e-05,1.1176e-05
3457,0.00014965,0.00014952,1.0493e-05,1.116e-05
3458,0.00014521,0.00014947,1.1831e-05,1.1144e-05
3459,0.00014532,0.00014942,1.1092e-05,1.1129e-05
3460,0.00014739,0.00014938,1.0211e-05,1.1113e-05
3461,0.00015067,0.00014933,1.1197e-05,1.1098e-05
3462,0.00014669,0.00014928,1.088e-05,1.1082e-05
3463,0.00015317,0.00014923,1.1127e-05,1.1066e-05
3464,0.00015081,0.00014918,1.0352e-05,1.1051e-05
3465,0.00015243,0.00014914,1.1092e-05,1.1035e-05
3466,0.00014778,0.00014909,1.1127e-05,1.102e-05
3467,0.00014842,0.00014904,1.2465e-05,1.1004e-05
3468,0.00014778,0.00014899,1.1514e-05,1.0989e-05
3469,0.00015211,0.00014895,1.1444e-05,1.0973e-05
3470,0.00014535,0.0001489,1.2113e-05,1.0958e-05
3471,0.00014884,0.00014885,1.1127e-05,1.0942e-05
3472,0.00014835,0.0001488,1.1408e-05,1.0927e-05
3473,0.00015046,0.00014875,1.081e-05,1.0912e-05
3474,0.0001506,0.00014871,1.0951e-05,1.0896e-05
3475,0.00014905,0.00014866,1.0704e-05,1.0881e-05
3476,0.00015028,0.00014861,1.007e-05,1.0866e-05
3477,0.00014708,0.00014856,1.162e-05,1.085e-05
3478,0.00014743,0.00014852,1.2007e-05,1.0835e-05
3479,0.00014824,0.00014847,9.8592e-06,1.082e-05
3480,0.00014673,0.00014842,1.1303e-05,1.0805e-05
3481,0.00015349,0.00014837,1.007e-05,1.0789e-05
3482,0.00014838,0.00014833,1.0141e-05,1.0774e-05
3483,0.00014975,0.00014828,1.1444e-05,1.0759e-05
3484,0.00014958,0.00014823,9.9648e-06,1.0744e-05
3485,0.0001494,0.00014818,1.1549e-05,1.0729e-05
3486,0.00014803,0.00014814,1.0247e-05,1.0714e-05
3487,0.0001481,0.00014809,1.1303e-05,1.0699e-05
3488,0.00014785,0.00014804,1.088e-05,1.0684e-05
3489,0.00014637,0.00014799,9.7888e-06,1.0669e-05
3490,0.00014623,0.00014795,1.0423e-05,1.0654e-05
3491,0.00014641,0.0001479,1.007e-05,1.0639e-05
3492,0.00015046,0.00014785,1.0775e-05,1.0624e-05
3493,0.00014641,0.0001478,1.0247e-05,1.0609e-05
3494,0.0001468,0.00014776,1.1056e-05,1.0594e-05
3495,0.00014535,0.00014771,1.162e-05,1.0579e-05
3496,0.00014743,0.00014766,1e-05,1.0564e-05
3497,0.00014806,0.00014761,9.5423e-06,1.0549e-05
3498,0.00014613,0.00014757,9.824e-06,1.0534e-05
3499,0.0001468,0.00014752,1.1197e-05,1.0519e-05
3500,0.00014718,0.00014747,1.0634e-05,1.0505e-05
3501,0.00014497,0.00014742,9.7535e-06,1.049e-05
3502,0.00014306,0.00014738,1.0704e-05,1.0475e-05
3503,0.00014708,0.00014733,1.0493e-05,1.046e-05
3504,0.00014743,0.00014728,9.9648e-06,1.0446e-05
3505,0.00015166,0.00014723,9.5423e-06,1.0431e-05
3506,0.00014704,0.00014719,1.0352e-05,1.0416e-05
3507,0.00014556,0.00014714,1.0845e-05,1.0402e-05
3508,0.00014616,0.00014709,1.0528e-05,1.0387e-05
3509,0.00014437,0.00014704,1.1056e-05,1.0372e-05
3510,0.00015,0.000147,1.007e-05,1.0358e-05
3511,0.00014532,0.00014695,9.7535e-06,1.0343e-05
3512,0.00014648,0.0001469,9.8592e-06,1.0329e-05
3513,0.00014599,0.00014685,9.824e-06,1.0314e-05
3514,0.0001456,0.00014681,1.007e-05,1.03e-05
3515,0.00014789,0.00014676,1.0669e-05,1.0285e-05
3516,0.00014352,0.00014671,1.0916e-05,1.0271e-05
3517,0.00015081,0.00014666,9.0845e-06,1.0256e-05
3518,0.00014433,0.00014662,9.9296e-06,1.0242e-05
3519,0.00014384,0.00014657,1.0669e-05,1.0227e-05
3520,0.00014697,0.00014652,9.7888e-06,1.0213e-05
3521,0.00014711,0.00014647,9.9296e-06,1.0199e-05
3522,0.00015113,0.00014643,9.7888e-06,1.0184e-05
3523,0.00014271,0.00014638,9.8944e-06,1.017e-05
3524,0.00014327,0.00014633,1.0775e-05,1.0156e-05
3525,0.00014546,0.00014629,1.0599e-05,1.0141e-05
3526,0.00014877,0.00014624,1.0035e-05,1.0127e-05
3527,0.00014532,0.00014619,1.0634e-05,1.0113e-05
3528,0.00014373,0.00014614,9.0493e-06,1.0099e-05
3529,0.00014859,0.0001461,9.5423e-06,1.0084e-05
3530,0.00014637,0.00014605,9.1902e-06,1.007e-05
3531,0.00014701,0.000146,1.0211e-05,1.0056e-05
3532,0.00015137,0.00014595,9.331e-06,1.0042e-05
3533,0.000145,0.00014591,9.7183e-06,1.0028e-05
3534,0.00014528,0.00014586,1.0986e-05,1.0014e-05
3535,0.00014356,0.00014581,1.0282e-05,9.9996e-06
3536,0.00014489,0.00014577,1.0563e-05,9.9855e-06
3537,0.00014641,0.00014572,9.6127e-06,9.9715e-06
3538,0.0001444,0.00014567,1.0775e-05,9.9574e-06
3539,0.00014965,0.00014562,9.6479e-06,9.9434e-06
3540,0.00014789,0.00014558,9.7888e-06,9.9294e-06
3541,0.00014359,0.00014553,9.3662e-06,9.9155e-06
3542,0.00014292,0.00014548,9.824e-06,9.9015e-06
3543,0.00014247,0.00014543,9.8592e-06,9.8876e-06
3544,0.00014243,0.00014539,9.7183e-06,9.8737e-06
3545,0.00014986,0.00014534,1.0035e-05,9.8598e-06
3546,0.00014887,0.00014529,9.2254e-06,9.8459e-06
3547,0.00014306,0.00014525,8.4507e-06,9.8321e-06
3548,0.00014028,0.0001452,1.0387e-05,9.8182e-06
3549,0.00014303,0.00014515,9.3662e-06,9.8044e-06
3550,0.0001463,0.0001451,1.0176e-05,9.7906e-06
3551,0.00014606,0.00014506,9.1197e-06,9.7769e-06
3552,0.00014563,0.00014501,9.6479e-06,9.7631e-06
3553,0.00014697,0.00014496,1.0211e-05,9.7494e-06
3554,0.00014416,0.00014492,8.5564e-06,9.7357e-06
3555,0.00014535,0.00014487,9.6831e-06,9.722e-06
3556,0.00014261,0.00014482,9.5423e-06,9.7083e-06
3557,0.00014482,0.00014477,9.4014e-06,9.6946e-06
3558,0.00014254,0.00014473,1.0106e-05,9.681e-06
3559,0.00014282,0.00014468,9.4014e-06,9.6674e-06
3560,0.00014507,0.00014463,9.7183e-06,9.6538e-06
3561,0.00014725,0.00014459,1.0247e-05,9.6402e-06
3562,0.00014239,0.00014454,9.0141e-06,9.6266e-06
3563,0.00014623,0.00014449,9.7888e-06,9.6131e-06
3564,0.00014694,0.00014445,9.8944e-06,9.5996e-06
3565,0.0001475,0.0001444,9.6127e-06,9.5861e-06
3566,0.0001456,0.00014435,8.4155e-06,9.5726e-06
3567,0.00014077,0.0001443,1.0493e-05,9.5591e-06
3568,0.00014507,0.00014426,9.8944e-06,9.5457e-06
3569,0.00014215,0.00014421,9.2958e-06,9.5322e-06
3570,0.00014497,0.00014416,9.0141e-06,9.5188e-06
3571,0.00014528,0.00014412,1.0035e-05,9.5054e-06
3572,0.0001437,0.00014407,9.1197e-06,9.4921e-06
3573,0.0001437,0.00014402,8.6268e-06,9.4787e-06
3574,0.00014609,0.00014398,9.1902e-06,9.4654e-06
3575,0.00014391,0.00014393,9.824e-06,9.4521e-06
3576,0.00014285,0.00014388,8.838e-06,9.4388e-06
3577,0.00014324,0.00014383,1.0176e-05,9.4255e-06
3578,0.00014553,0.00014379,9.6479e-06,9.4122e-06
3579,0.00014243,0.00014374,9.1197e-06,9.399e-06
3580,0.00014574,0.00014369,8.5211e-06,9.3858e-06
3581,0.00014208,0.00014365,9.5423e-06,9.3726e-06
3582,0.0001494,0.0001436,8.3803e-06,9.3594e-06
3583,0.00014602,0.00014355,9.331e-06,9.3462e-06
3584,0.00014331,0.00014351,9.2254e-06,9.333e-06
3585,0.00014317,0.00014346,8.9437e-06,9.3199e-06
3586,0.00014394,0.00014341,8.7676e-06,9.3068e-06
3587,0.00014194,0.00014337,8.7676e-06,9.2937e-06
3588,0.00014169,0.00014332,9.155e-06,9.2806e-06
3589,0.00014236,0.00014327,9.5423e-06,9.2676e-06
3590,0.00014401,0.00014322,1.0669e-05,9.2545e-06
3591,0.00014412,0.00014318,9.5071e-06,9.2415e-06
3592,0.00014063,0.00014313,8.3099e-06,9.2285e-06
3593,0.00014018,0.00014308,9.1197e-06,9.2155e-06
3594,0.00013961,0.00014304,9.7888e-06,9.2026e-06
3595,0.0001457,0.00014299,8.838e-06,9.1896e-06
3596,0.00014577,0.00014294,1.007e-05,9.1767e-06
3597,0.00014173,0.0001429,8.3803e-06,9.1638e-06
3598,0.00014264,0.00014285,9.155e-06,9.1509e-06
3599,0.00014553,0.0001428,9.1197e-06,9.138e-06
3600,0.00014264,0.00014276,1.0176e-05,9.1252e-06
3601,0.00014187,0.00014271,8.169e-06,9.1123e-06
3602,0.00014158,0.00014266,8.662e-06,9.0995e-06
3603,0.00014257,0.00014262,9.4719e-06,9.0867e-06
3604,0.00014454,0.00014257,8.8733e-06,9.0739e-06
3605,0.00014257,0.00014252,1.0141e-05,9.0612e-06
3606,0.00014366,0.00014248,8.7324e-06,9.0484e-06
3607,0.0001418,0.00014243,9.8592e-06,9.0357e-06
3608,0.00014303,0.00014238,9.6831e-06,9.023e-06
3609,0.00014461,0.00014234,8.9437e-06,9.0103e-06
3610,0.00014144,0.00014229,1.081e-05,8.9976e-06
3611,0.00014282,0.00014224,9.1902e-06,8.985e-06
3612,0.00014257,0.0001422,8.3451e-06,8.9723e-06
3613,0.00014292,0.00014215,9.5423e-06,8.9597e-06
3614,0.00014327,0.0001421,9.0493e-06,8.9471e-06
3615,0.00013856,0.00014206,9.5775e-06,8.9345e-06
3616,0.00014278,0.00014201,8.4155e-06,8.9219e-06
3617,0.00014384,0.00014196,8.5211e-06,8.9094e-06
3618,0.00013817,0.00014192,8.9437e-06,8.8968e-06
3619,0.00013747,0.00014187,8.2042e-06,8.8843e-06
3620,0.00013965,0.00014182,8.9789e-06,8.8718e-06
3621,0.00014729,0.00014178,7.8873e-06,8.8593e-06
3622,0.00014349,0.00014173,9.1902e-06,8.8469e-06
3623,0.0001394,0.00014168,9.1197e-06,8.8344e-06
3624,0.00013824,0.00014164,7.993e-06,8.822e-06
3625,0.00014405,0.00014159,8.6268e-06,8.8096e-06
3626,0.00014285,0.00014154,8.9789e-06,8.7972e-06
3627,0.00013937,0.0001415,8.838e-06,8.7848e-06
3628,0.00014049,0.00014145,8.7324e-06,8.7725e-06
3629,0.00014567,0.0001414,9.0493e-06,8.7601e-06
3630,0.00013873,0.00014136,7.0423e-06,8.7478e-06
3631,0.00013722,0.00014131,9.1197e-06,8.7355e-06
3632,0.00014134,0.00014126,8.2395e-06,8.7232e-06
3633,0.00013958,0.00014122,9.2958e-06,8.7109e-06
3634,0.00013975,0.00014117,9.2958e-06,8.6987e-06
3635,0.00013993,0.00014112,8.0986e-06,8.6864e-06
3636,0.00014225,0.00014108,9.4366e-06,8.6742e-06
3637,0.00013768,0.00014103,9.0845e-06,8.662e-06
3638,0.00014141,0.00014099,8.5211e-06,8.6498e-06
3639,0.00014356,0.00014094,8.7676e-06,8.6377e-06
3640,0.00014109,0.00014089,8.2395e-06,8.6255e-06
3641,0.00013743,0.00014085,8.3099e-06,8.6134e-06
3642,0.00013859,0.0001408,9.0141e-06,8.6013e-06
3643,0.00014014,0.00014075,8.7676e-06,8.5892e-06
3644,0.0001381,0.00014071,8.4507e-06,8.5771e-06
3645,0.00013926,0.00014066,9.2958e-06,8.565e-06
3646,0.00014144,0.00014061,9.155e-06,8.553e-06
3647,0.00014482,0.00014057,9.2254e-06,8.5409e-06
3648,0.00014092,0.00014052,7.8521e-06,8.5289e-06
3649,0.0001444,0.00014047,8.5916e-06,8.5169e-06
3650,0.00013856,0.00014043,8.5211e-06,8.5049e-06
3651,0.00014039,0.00014038,8.4155e-06,8.493e-06
3652,0.00013655,0.00014034,8.2042e-06,8.481e-06
3653,0.00013986,0.00014029,8.0986e-06,8.4691e-06
3654,0.00014028,0.00014024,8.6268e-06,8.4572e-06
3655,0.00013859,0.0001402,8.7676e-06,8.4453e-06
3656,0.00013894,0.00014015,8.4155e-06,8.4334e-06
3657,0.0001388,0.0001401,7.8873e-06,8.4215e-06
3658,0.00014035,0.00014006,7.9578e-06,8.4097e-06
3659,0.00014204,0.00014001,8.5564e-06,8.3979e-06
3660,0.00014035,0.00013996,8.2747e-06,8.386e-06
3661,0.00013803,0.00013992,8.8028e-06,8.3742e-06
3662,0.00013525,0.00013987,7.5704e-06,8.3625e-06
3663,0.00014,0.00013983,8.6972e-06,8.3507e-06
3664,0.00013926,0.00013978,8.5211e-06,8.339e-06
3665,0.00014014,0.00013973,8.1338e-06,8.3272e-06
3666,0.00013905,0.00013969,8.9789e-06,8.3155e-06
3667,0.00013701,0.00013964,8.5211e-06,8.3038e-06
3668,0.00013416,0.00013959,7.7465e-06,8.2921e-06
3669,0.00014134,0.00013955,8.6972e-06,8.2805e-06
3670,0.00013711,0.0001395,8.3099e-06,8.2688e-06
3671,0.00014405,0.00013946,7.7817e-06,8.2572e-06
3672,0.00014106,0.00013941,8.4859e-06,8.2456e-06
3673,0.00013982,0.00013936,7.9226e-06,8.234e-06
3674,0.00013739,0.00013932,8.0986e-06,8.2224e-06
3675,0.00013771,0.00013927,7.993e-06,8.2108e-06
3676,0.00013803,0.00013923,7.2887e-06,8.1993e-06
3677,0.00014056,0.00013918,7.2183e-06,8.1877e-06
3678,0.00013761,0.00013913,8.3451e-06,8.1762e-06
3679,0.00013803,0.00013909,8.4507e-06,8.1647e-06
3680,0.00014197,0.00013904,7.9226e-06,8.1532e-06
3681,0.00013894,0.00013899,7.9226e-06,8.1418e-06
3682,0.0001382,0.00013895,7.8521e-06,8.1303e-06
3683,0.00013732,0.0001389,8.5916e-06,8.1189e-06
3684,0.00013454,0.00013886,7.8873e-06,8.1074e-06
3685,0.00014077,0.00013881,7.9578e-06,8.096e-06
3686,0.00013729,0.00013876,8.0986e-06,8.0846e-06
3687,0.00013947,0.00013872,8.1338e-06,8.0733e-06
3688,0.00013715,0.00013867,8.8028e-06,8.0619e-06
3689,0.00013739,0.00013863,8.5211e-06,8.0506e-06
3690,0.00013775,0.00013858,8.2042e-06,8.0392e-06
3691,0.00013592,0.00013853,8.4155e-06,8.0279e-06
3692,0.00013912,0.00013849,8.0282e-06,8.0166e-06
3693,0.00014021,0.00013844,7.5704e-06,8.0054e-06
3694,0.00014032,0.0001384,7.8521e-06,7.9941e-06
3695,0.00013673,0.00013835,7.7817e-06,7.9829e-06
3696,0.00014053,0.0001383,9.2254e-06,7.9716e-06
3697,0.00013757,0.00013826,6.831e-06,7.9604e-06
3698,0.00014123,0.00013821,7.5e-06,7.9492e-06
3699,0.00013525,0.00013817,7.3944e-06,7.938e-06
3700,0.00013377,0.00013812,8.8733e-06,7.9269e-06
3701,0.00013782,0.00013807,8.7676e-06,7.9157e-06
3702,0.00013845,0.00013803,7.1127e-06,7.9046e-06
3703,0.0001413,0.00013798,7.993e-06,7.8935e-06
3704,0.00013623,0.00013794,7.6057e-06,7.8823e-06
3705,0.00013792,0.00013789,8.4507e-06,7.8713e-06
3706,0.00013866,0.00013784,8.2395e-06,7.8602e-06
3707,0.00014247,0.0001378,7.6409e-06,7.8491e-06
3708,0.00013542,0.00013775,7.7817e-06,7.8381e-06
3709,0.00013602,0.00013771,7.7113e-06,7.8271e-06
3710,0.00013884,0.00013766,7.9578e-06,7.816e-06
3711,0.00013732,0.00013761,6.7254e-06,7.8051e-06
3712,0.00013532,0.00013757,7.3592e-06,7.7941e-06
3713,0.00013877,0.00013752,6.338e-06,7.7831e-06
3714,0.00014169,0.00013748,7.9226e-06,7.7722e-06
3715,0.00013873,0.00013743,9.1197e-06,7.7612e-06
3716,0.00013979,0.00013739,8.0986e-06,7.7503e-06
3717,0.00013877,0.00013734,7.6057e-06,7.7394e-06
3718,0.0001387,0.00013729,7.6409e-06,7.7285e-06
3719,0.00013754,0.00013725,7.1831e-06,7.7176e-06
3720,0.00014056,0.0001372,7.9578e-06,7.7068e-06
3721,0.00013937,0.00013716,7.4296e-06,7.6959e-06
3722,0.00013768,0.00013711,8.2395e-06,7.6851e-06
3723,0.00013972,0.00013706,7.5704e-06,7.6743e-06
3724,0.0001387,0.00013702,6.8662e-06,7.6635e-06
3725,0.00013908,0.00013697,8.169e-06,7.6527e-06
3726,0.00013539,0.00013693,6.9014e-06,7.642e-06
3727,0.00013697,0.00013688,7.2535e-06,7.6312e-06
3728,0.0001337,0.00013684,7.7113e-06,7.6205e-06
3729,0.00013299,0.00013679,6.9718e-06,7.6098e-06
3730,0.00013722,0.00013674,7.5e-06,7.599e-06
3731,0.00013278,0.0001367,6.831e-06,7.5884e-06
3732,0.00013771,0.00013665,8.0282e-06,7.5777e-06
3733,0.00013539,0.00013661,7.1127e-06,7.567e-06
3734,0.00013747,0.00013656,7.2887e-06,7.5564e-06
3735,0.00013268,0.00013652,7.7465e-06,7.5457e-06
3736,0.00013553,0.00013647,8.0986e-06,7.5351e-06
3737,0.00013954,0.00013643,7.1127e-06,7.5245e-06
3738,0.00013458,0.00013638,7.6409e-06,7.5139e-06
3739,0.00013461,0.00013633,7.9578e-06,7.5034e-06
3740,0.00013908,0.00013629,7.2535e-06,7.4928e-06
3741,0.00013539,0.00013624,8.4155e-06,7.4823e-06
3742,0.00013658,0.0001362,7.5e-06,7.4718e-06
3743,0.00013771,0.00013615,7.993e-06,7.4612e-06
3744,0.00013722,0.00013611,7.6761e-06,7.4507e-06
3745,0.00013666,0.00013606,6.9366e-06,7.4403e-06
3746,0.0001331,0.00013601,7.8169e-06,7.4298e-06
3747,0.00013447,0.00013597,6.3028e-06,7.4193e-06
3748,0.00013687,0.00013592,7.9578e-06,7.4089e-06
3749,0.00013222,0.00013588,7.5704e-06,7.3985e-06
3750,0.00013641,0.00013583,8.2747e-06,7.3881e-06
3751,0.00013669,0.00013579,7.7465e-06,7.3777e-06
3752,0.0001363,0.00013574,7.6761e-06,7.3673e-06
3753,0.00013725,0.0001357,7.1831e-06,7.3569e-06
3754,0.00013556,0.00013565,7.6057e-06,7.3466e-06
3755,0.00013486,0.0001356,7.9578e-06,7.3363e-06
3756,0.00013074,0.00013556,7.7465e-06,7.3259e-06
3757,0.00013637,0.00013551,7.7817e-06,7.3156e-06
3758,0.00013412,0.00013547,7.324e-06,7.3053e-06
3759,0.00013489,0.00013542,7.6057e-06,7.2951e-06
3760,0.00013504,0.00013538,7.1127e-06,7.2848e-06
3761,0.00013711,0.00013533,6.7958e-06,7.2745e-06
3762,0.0001331,0.00013529,7.7817e-06,7.2643e-06
3763,0.00013451,0.00013524,7.5e-06,7.2541e-06
3764,0.00013303,0.0001352,6.9718e-06,7.2439e-06
3765,0.00013507,0.00013515,8.3803e-06,7.2337e-06
3766,0.00013497,0.00013511,7.9226e-06,7.2235e-06
3767,0.00013366,0.00013506,6.9014e-06,7.2134e-06
3768,0.00013525,0.00013501,6.2676e-06,7.2032e-06
3769,0.00013373,0.00013497,7.2887e-06,7.1931e-06
3770,0.00013028,0.00013492,7.0775e-06,7.183e-06
3771,0.00013268,0.00013488,6.3028e-06,7.1729e-06
3772,0.00013222,0.00013483,7.4648e-06,7.1628e-06
3773,0.00013342,0.00013479,6.6549e-06,7.1527e-06
3774,0.00013863,0.00013474,7.5e-06,7.1426e-06
3775,0.0001357,0.0001347,7.0071e-06,7.1326e-06
3776,0.00013676,0.00013465,7.3944e-06,7.1225e-06
3777,0.00013761,0.00013461,7.0775e-06,7.1125e-06
3778,0.0001319,0.00013456,6.9014e-06,7.1025e-06
3779,0.00013373,0.00013452,7.6057e-06,7.0925e-06
3780,0.00013835,0.00013447,7.0423e-06,7.0825e-06
3781,0.00013359,0.00013443,6.1972e-06,7.0726e-06
3782,0.00013574,0.00013438,7.993e-06,7.0626e-06
3783,0.00013651,0.00013433,7.7113e-06,7.0527e-06
3784,0.00013736,0.00013429,6.7254e-06,7.0428e-06
3785,0.00013701,0.00013424,7.5e-06,7.0329e-06
3786,0.00013433,0.0001342,6.831e-06,7.023e-06
3787,0.00013416,0.00013415,6.831e-06,7.0131e-06
3788,0.00013701,0.00013411,6.8662e-06,7.0032e-06
3789,0.00013454,0.00013406,7.1831e-06,6.9934e-06
3790,0.00013254,0.00013402,6.6549e-06,6.9835e-06
3791,0.0001357,0.00013397,6.4085e-06,6.9737e-06
3792,0.00013444,0.00013393,7.0775e-06,6.9639e-06
3793,0.00013377,0.00013388,6.3733e-06,6.9541e-06
3794,0.00013648,0.00013384,6.4085e-06,6.9443e-06
3795,0.00013254,0.00013379,6.9718e-06,6.9345e-06
3796,0.00013271,0.00013375,6.3733e-06,6.9248e-06
3797,0.00013701,0.0001337,6.3733e-06,6.9151e-06
3798,0.00013419,0.00013366,7.6761e-06,6.9053e-06
3799,0.00013387,0.00013361,6.7254e-06,6.8956e-06
3800,0.00013532,0.00013357,7.993e-06,6.8859e-06
3801,0.00013187,0.00013352,7.1127e-06,6.8762e-06
3802,0.00013482,0.00013348,7.0071e-06,6.8665e-06
3803,0.00013581,0.00013343,6.9014e-06,6.8569e-06
3804,0.00013416,0.00013339,7.5704e-06,6.8472e-06
3805,0.00013162,0.00013334,6.9718e-06,6.8376e-06
3806,0.00013264,0.0001333,6.6197e-06,6.828e-06
3807,0.00013081,0.00013325,6.9366e-06,6.8184e-06
3808,0.00013197,0.00013321,6.9718e-06,6.8088e-06
3809,0.00013507,0.00013316,6.6902e-06,6.7992e-06
3810,0.00013504,0.00013312,7.3944e-06,6.7896e-06
3811,0.00013426,0.00013307,7.1127e-06,6.7801e-06
3812,0.00013141,0.00013303,7.0775e-06,6.7706e-06
3813,0.0001337,0.00013298,7.1831e-06,6.761e-06
3814,0.0001369,0.00013294,6.7254e-06,6.7515e-06
3815,0.00013292,0.00013289,5.7395e-06,6.742e-06
3816,0.00013908,0.00013285,6.2324e-06,6.7325e-06
3817,0.00013239,0.0001328,6.2324e-06,6.7231e-06
3818,0.0001319,0.00013276,6.831e-06,6.7136e-06
3819,0.00013236,0.00013271,6.4085e-06,6.7042e-06
3820,0.00013408,0.00013267,5.9859e-06,6.6947e-06
3821,0.0001318,0.00013262,6.6549e-06,6.6853e-06
3822,0.00013011,0.00013258,5.7395e-06,6.6759e-06
3823,0.00013247,0.00013253,7.0423e-06,6.6665e-06
3824,0.00013345,0.00013249,6.0211e-06,6.6571e-06
3825,0.00013482,0.00013244,5.4578e-06,6.6478e-06
3826,0.0001338,0.0001324,5.9155e-06,6.6384e-06
3827,0.00013134,0.00013235,6.8662e-06,6.6291e-06
3828,0.00012933,0.00013231,6.4789e-06,6.6198e-06
3829,0.00013261,0.00013226,6.9718e-06,6.6104e-06
3830,0.00013123,0.00013222,6.3028e-06,6.6011e-06
3831,0.0001369,0.00013217,7.1127e-06,6.5919e-06
3832,0.00013074,0.00013213,6.9718e-06,6.5826e-06
3833,0.00012739,0.00013208,6.5141e-06,6.5733e-06
3834,0.00012908,0.00013204,7.1831e-06,6.5641e-06
3835,0.00013162,0.00013199,6.2676e-06,6.5548e-06
3836,0.00013007,0.00013195,6.1972e-06,6.5456e-06
3837,0.00013426,0.0001319,5.669e-06,6.5364e-06
3838,0.00013616,0.00013186,7.0423e-06,6.5272e-06
3839,0.00013106,0.00013182,7.0423e-06,6.518e-06
3840,0.00013338,0.00013177,6.5845e-06,6.5089e-06
3841,0.00013282,0.00013173,7.2887e-06,6.4997e-06
3842,0.00013155,0.00013168,5.5986e-06,6.4906e-06
3843,0.00013324,0.00013164,7.2183e-06,6.4814e-06
3844,0.00013116,0.00013159,6.338e-06,6.4723e-06
3845,0.0001293,0.00013155,6.2324e-06,6.4632e-06
3846,0.00012944,0.0001315,6.7254e-06,6.4541e-06
3847,0.00012824,0.00013146,6.4085e-06,6.445e-06
3848,0.00012923,0.00013141,6.2676e-06,6.436e-06
3849,0.00013085,0.00013137,6.7958e-06,6.4269e-06
3850,0.00013225,0.00013132,6.3028e-06,6.4179e-06
3851,0.00013211,0.00013128,6.4789e-06,6.4088e-06
3852,0.00012757,0.00013123,6.1972e-06,6.3998e-06
3853,0.00012944,0.00013119,5.8803e-06,6.3908e-06
3854,0.00013018,0.00013115,6.5845e-06,6.3818e-06
3855,0.00013018,0.0001311,6.6197e-06,6.3729e-06
3856,0.0001306,0.00013106,6.8662e-06,6.3639e-06
3857,0.00013229,0.00013101,6.4437e-06,6.3549e-06
3858,0.00013599,0.00013097,6.2324e-06,6.346e-06
3859,0.00013137,0.00013092,6.0211e-06,6.3371e-06
3860,0.00013158,0.00013088,5.5986e-06,6.3282e-06
3861,0.00013113,0.00013083,6.6197e-06,6.3193e-06
3862,0.00013025,0.00013079,6.0211e-06,6.3104e-06
3863,0.00013225,0.00013074,6.9718e-06,6.3015e-06
3864,0.00013155,0.0001307,6.6197e-06,6.2926e-06
3865,0.00013197,0.00013066,6.5141e-06,6.2838e-06
3866,0.00013113,0.00013061,7.5704e-06,6.2749e-06
3867,0.00012697,0.00013057,6.7254e-06,6.2661e-06
3868,0.00013465,0.00013052,6.0916e-06,6.2573e-06
3869,0.00013229,0.00013048,5.9859e-06,6.2485e-06
3870,0.00012905,0.00013043,5.6338e-06,6.2397e-06
3871,0.00012961,0.00013039,6.1268e-06,6.2309e-06
3872,0.00013092,0.00013034,5.4225e-06,6.2221e-06
3873,0.00013113,0.0001303,6.162e-06,6.2134e-06
3874,0.00012771,0.00013026,5.0704e-06,6.2047e-06
3875,0.00012989,0.00013021,5.8099e-06,6.1959e-06
3876,0.00013324,0.00013017,5.8803e-06,6.1872e-06
3877,0.00013187,0.00013012,6.3028e-06,6.1785e-06
3878,0.00013141,0.00013008,5.8451e-06,6.1698e-06
3879,0.00013144,0.00013003,5.7395e-06,6.1611e-06
3880,0.00012905,0.00012999,6.162e-06,6.1525e-06
3881,0.0001294,0.00012995,5.3521e-06,6.1438e-06
3882,0.00012968,0.0001299,5.7042e-06,6.1352e-06
3883,0.00013109,0.00012986,5.8451e-06,6.1265e-06
3884,0.0001307,0.00012981,5.3521e-06,6.1179e-06
3885,0.00012637,0.00012977,5.5634e-06,6.1093e-06
3886,0.00012975,0.00012972,5.9155e-06,6.1007e-06
3887,0.00012599,0.00012968,5.8451e-06,6.0921e-06
3888,0.0001318,0.00012963,5.8099e-06,6.0836e-06
3889,0.00012722,0.00012959,6.338e-06,6.075e-06
3890,0.00012894,0.00012955,6.5141e-06,6.0665e-06
3891,0.00013151,0.0001295,6.3028e-06,6.0579e-06
3892,0.00013113,0.00012946,6.4789e-06,6.0494e-06
3893,0.00012732,0.00012941,5.9155e-06,6.0409e-06
3894,0.0001331,0.00012937,6.6549e-06,6.0324e-06
3895,0.00012912,0.00012933,6.1972e-06,6.0239e-06
3896,0.0001281,0.00012928,6.2676e-06,6.0154e-06
3897,0.00012764,0.00012924,5.669e-06,6.007e-06
3898,0.00012521,0.00012919,6.5845e-06,5.9985e-06
3899,0.00012676,0.00012915,5.0352e-06,5.9901e-06
3900,0.00012884,0.0001291,5.7747e-06,5.9817e-06
3901,0.00012627,0.00012906,5.7042e-06,5.9732e-06
3902,0.00012845,0.00012902,5.4578e-06,5.9648e-06
3903,0.00012986,0.00012897,6.1972e-06,5.9564e-06
3904,0.00013109,0.00012893,5.7747e-06,5.9481e-06
3905,0.00012852,0.00012888,5.669e-06,5.9397e-06
3906,0.00013049,0.00012884,6.4789e-06,5.9313e-06
3907,0.00012768,0.0001288,6.1268e-06,5.923e-06
3908,0.0001338,0.00012875,5.4225e-06,5.9147e-06
3909,0.00012743,0.00012871,5.2817e-06,5.9063e-06
3910,0.00012933,0.00012866,5.9859e-06,5.898e-06
3911,0.00012715,0.00012862,5.7042e-06,5.8897e-06
3912,0.00012972,0.00012858,5.5634e-06,5.8814e-06
3913,0.00012658,0.00012853,5.5282e-06,5.8732e-06
3914,0.00012806,0.00012849,5.6338e-06,5.8649e-06
3915,0.00012761,0.00012844,6.1268e-06,5.8567e-06
3916,0.00012884,0.0001284,5.6338e-06,5.8484e-06
3917,0.00012739,0.00012836,5.8803e-06,5.8402e-06
3918,0.00012806,0.00012831,6.6197e-06,5.832e-06
3919,0.00013148,0.00012827,6.338e-06,5.8238e-06
3920,0.00013218,0.00012822,6.3733e-06,5.8156e-06
3921,0.00012968,0.00012818,5.2817e-06,5.8074e-06
3922,0.00013595,0.00012814,5.3521e-06,5.7992e-06
3923,0.00012803,0.00012809,5.8099e-06,5.7911e-06
3924,0.00013063,0.00012805,5.7747e-06,5.7829e-06
3925,0.0001307,0.000128,5.9859e-06,5.7748e-06
3926,0.00013109,0.00012796,5.4578e-06,5.7667e-06
3927,0.00013162,0.00012792,5.0352e-06,5.7586e-06
3928,0.00012553,0.00012787,5.7042e-06,5.7505e-06
3929,0.00012648,0.00012783,5.8451e-06,5.7424e-06
3930,0.00012708,0.00012778,6.0916e-06,5.7343e-06
3931,0.00012944,0.00012774,5.8099e-06,5.7262e-06
3932,0.0001294,0.0001277,5.8451e-06,5.7182e-06
3933,0.00012609,0.00012765,5.5634e-06,5.7101e-06
3934,0.00012789,0.00012761,5.3873e-06,5.7021e-06
3935,0.00012884,0.00012756,4.5775e-06,5.6941e-06
3936,0.00012743,0.00012752,5.0704e-06,5.6861e-06
3937,0.0001256,0.00012748,5.1056e-06,5.6781e-06
3938,0.00012859,0.00012743,4.8944e-06,5.6701e-06
3939,0.0001287,0.00012739,5.3873e-06,5.6621e-06
3940,0.00012342,0.00012735,5.9155e-06,5.6541e-06
3941,0.00012718,0.0001273,5.3169e-06,5.6462e-06
3942,0.00012472,0.00012726,4.824e-06,5.6382e-06
3943,0.00012842,0.00012721,5.6338e-06,5.6303e-06
3944,0.00013099,0.00012717,5.5634e-06,5.6224e-06
3945,0.00012546,0.00012713,5.1056e-06,5.6145e-06
3946,0.00013035,0.00012708,5.3873e-06,5.6066e-06
3947,0.00012697,0.00012704,5.493e-06,5.5987e-06
3948,0.00012454,0.000127,5.7395e-06,5.5908e-06
3949,0.00012859,0.00012695,5.3169e-06,5.5829e-06
3950,0.0001238,0.00012691,6.5141e-06,5.5751e-06
3951,0.00012296,0.00012686,5.7747e-06,5.5672e-06
3952,0.00012641,0.00012682,5.8803e-06,5.5594e-06
3953,0.0001288,0.00012678,5.5634e-06,5.5516e-06
3954,0.00012444,0.00012673,5.8451e-06,5.5438e-06
3955,0.00012835,0.00012669,5.3521e-06,5.536e-06
3956,0.00012683,0.00012665,5.3521e-06,5.5282e-06
3957,0.00012535,0.0001266,5.1761e-06,5.5204e-06
3958,0.00012771,0.00012656,5.8099e-06,5.5126e-06
3959,0.00012697,0.00012652,4.9296e-06,5.5049e-06
3960,0.00012521,0.00012647,4.7183e-06,5.4971e-06
3961,0.00012778,0.00012643,5.7042e-06,5.4894e-06
3962,0.0001287,0.00012639,5.9859e-06,5.4817e-06
3963,0.00012754,0.00012634,5.669e-06,5.474e-06
3964,0.00012641,0.0001263,5.4578e-06,5.4663e-06
3965,0.00012648,0.00012625,5.9859e-06,5.4586e-06
3966,0.00012356,0.00012621,5.493e-06,5.4509e-06
3967,0.00012394,0.00012617,6.4437e-06,5.4432e-06
3968,0.00012666,0.00012612,5.0352e-06,5.4356e-06
3969,0.00012567,0.00012608,5.5634e-06,5.4279e-06
3970,0.00012697,0.00012604,5.1409e-06,5.4203e-06
3971,0.00012792,0.00012599,5.6338e-06,5.4127e-06
3972,0.00012884,0.00012595,5.4578e-06,5.4051e-06
3973,0.00012842,0.00012591,5.2465e-06,5.3975e-06
3974,0.00012292,0.00012586,5.5634e-06,5.3899e-06
3975,0.00012842,0.00012582,5.0352e-06,5.3823e-06
3976,0.00012461,0.00012578,5.2817e-06,5.3747e-06
3977,0.00012757,0.00012573,6.0564e-06,5.3671e-06
3978,0.00012151,0.00012569,5.7042e-06,5.3596e-06
3979,0.00012553,0.00012565,5.1056e-06,5.3521e-06
3980,0.00012711,0.0001256,5.3521e-06,5.3445e-06
3981,0.00012514,0.00012556,5.2817e-06,5.337e-06
3982,0.00012345,0.00012552,5.9155e-06,5.3295e-06
3983,0.00012532,0.00012547,5.3169e-06,5.322e-06
3984,0.00012525,0.00012543,4.7535e-06,5.3145e-06
3985,0.00012345,0.00012539,5.493e-06,5.307e-06
3986,0.0001293,0.00012534,5.5634e-06,5.2996e-06
3987,0.00012676,0.0001253,4.8592e-06,5.2921e-06
3988,0.00012627,0.00012526,4.6831e-06,5.2847e-06
3989,0.00012416,0.00012521,5.2113e-06,5.2772e-06
3990,0.00012299,0.00012517,5.1409e-06,5.2698e-06
3991,0.00012989,0.00012513,5.1761e-06,5.2624e-06
3992,0.00012782,0.00012508,5.1761e-06,5.255e-06
3993,0.00012398,0.00012504,5.3521e-06,5.2476e-06
3994,0.00012715,0.000125,4.9648e-06,5.2402e-06
3995,0.00012567,0.00012495,5.493e-06,5.2328e-06
3996,0.00012447,0.00012491,5.0352e-06,5.2255e-06
3997,0.00012398,0.00012487,5.5282e-06,5.2181e-06
3998,0.00012405,0.00012482,5.5634e-06,5.2108e-06
3999,0.00012247,0.00012478,5.5282e-06,5.2035e-06
4000,0.00012539,0.00012474,5.0352e-06,5.1961e-06
4001,0.00012387,0.00012469,5.3169e-06,5.1888e-06
4002,0.00012257,0.00012465,5.1409e-06,5.1815e-06
4003,0.00012535,0.00012461,5.6338e-06,5.1742e-06
4004,0.00012489,0.00012456,5.7747e-06,5.167e-06
4005,0.00012542,0.00012452,5.4225e-06,5.1597e-06
4006,0.00012518,0.00012448,4.6831e-06,5.1524e-06
4007,0.00012792,0.00012444,5.1409e-06,5.1452e-06
4008,0.00012401,0.00012439,5.0704e-06,5.138e-06
4009,0.00012669,0.00012435,5.1761e-06,5.1307e-06
4010,0.00012785,0.00012431,4.6127e-06,5.1235e-06
4011,0.00012394,0.00012426,4.5071e-06,5.1163e-06
4012,0.00012497,0.00012422,5.9155e-06,5.1091e-06
4013,0.00012768,0.00012418,4.824e-06,5.1019e-06
4014,0.00012338,0.00012413,4.9296e-06,5.0947e-06
4015,0.00012472,0.00012409,5.3873e-06,5.0876e-06
4016,0.00012134,0.00012405,4.5071e-06,5.0804e-06
4017,0.00012416,0.000124,4.7887e-06,5.0733e-06
4018,0.00012475,0.00012396,4.7887e-06,5.0661e-06
4019,0.00012137,0.00012392,4.4718e-06,5.059e-06
4020,0.00012521,0.00012388,5.2113e-06,5.0519e-06
4021,0.00012613,0.00012383,4.9296e-06,5.0448e-06
4022,0.00012905,0.00012379,4.4366e-06,5.0377e-06
4023,0.00012342,0.00012375,4.5071e-06,5.0306e-06
4024,0.00012468,0.0001237,4.9648e-06,5.0235e-06
4025,0.00012225,0.00012366,5.2465e-06,5.0164e-06
4026,0.00012408,0.00012362,5.9507e-06,5.0094e-06
4027,0.00012264,0.00012357,4.6479e-06,5.0023e-06
4028,0.00012137,0.00012353,5.5634e-06,4.9953e-06
4029,0.00012018,0.00012349,5e-06,4.9883e-06
4030,0.0001262,0.00012345,4.8592e-06,4.9813e-06
4031,0.00012331,0.0001234,4.824e-06,4.9743e-06
4032,0.00011785,0.00012336,4.4718e-06,4.9673e-06
4033,0.0001219,0.00012332,4.5775e-06,4.9603e-06
4034,0.0001206,0.00012327,4.2958e-06,4.9533e-06
4035,0.00012204,0.00012323,5.1409e-06,4.9463e-06
4036,0.00012183,0.00012319,4.5775e-06,4.9394e-06
4037,0.00012637,0.00012315,5e-06,4.9324e-06
4038,0.00012497,0.0001231,5.2113e-06,4.9255e-06
4039,0.00012373,0.00012306,4.9296e-06,4.9185e-06
4040,0.00011799,0.00012302,4.6127e-06,4.9116e-06
4041,0.00012106,0.00012298,5.3169e-06,4.9047e-06
4042,0.00012398,0.00012293,4.8592e-06,4.8978e-06
4043,0.00012225,0.00012289,4.7887e-06,4.8909e-06
4044,0.00012518,0.00012285,4.9296e-06,4.884e-06
4045,0.00012236,0.0001228,4.2606e-06,4.8772e-06
4046,0.00011979,0.00012276,5.0352e-06,4.8703e-06
4047,0.00012158,0.00012272,5.1056e-06,4.8635e-06
4048,0.00012419,0.00012268,5.3169e-06,4.8566e-06
4049,0.00012148,0.00012263,5.2465e-06,4.8498e-06
4050,0.00012113,0.00012259,5.1056e-06,4.843e-06
4051,0.00011845,0.00012255,4.6127e-06,4.8362e-06
4052,0.00011824,0.00012251,4.1902e-06,4.8293e-06
4053,0.0001218,0.00012246,4.7183e-06,4.8226e-06
4054,0.0001206,0.00012242,4.7183e-06,4.8158e-06
4055,0.00012239,0.00012238,5.3873e-06,4.809e-06
4056,0.0001232,0.00012233,4.7887e-06,4.8022e-06
4057,0.00012394,0.00012229,4.7887e-06,4.7955e-06
4058,0.00012447,0.00012225,4.6127e-06,4.7887e-06
4059,0.00012134,0.00012221,4.6831e-06,4.782e-06
4060,0.00011993,0.00012216,4.0845e-06,4.7753e-06
4061,0.00012211,0.00012212,4.824e-06,4.7685e-06
4062,0.00012099,0.00012208,4.824e-06,4.7618e-06
4063,0.00012218,0.00012204,5.7395e-06,4.7551e-06
4064,0.00012218,0.00012199,5.5282e-06,4.7484e-06
4065,0.00012074,0.00012195,4.8592e-06,4.7418e-06
4066,0.00012197,0.00012191,4.8944e-06,4.7351e-06
4067,0.00012387,0.00012187,5.0704e-06,4.7284e-06
4068,0.0001219,0.00012182,4.3662e-06,4.7218e-06
4069,0.00012194,0.00012178,5.2465e-06,4.7151e-06
4070,0.00012444,0.00012174,4.7183e-06,4.7085e-06
4071,0.0001243,0.0001217,4.2606e-06,4.7019e-06
4072,0.00012229,0.00012165,4.7535e-06,4.6953e-06
4073,0.00011877,0.00012161,4.6479e-06,4.6887e-06
4074,0.00012063,0.00012157,4.6127e-06,4.6821e-06
4075,0.00012208,0.00012153,4.7535e-06,4.6755e-06
4076,0.00012563,0.00012148,3.9437e-06,4.6689e-06
4077,0.00012025,0.00012144,4.7183e-06,4.6623e-06
4078,0.00012521,0.0001214,4.6127e-06,4.6558e-06
4079,0.00012183,0.00012136,4.2958e-06,4.6492e-06
4080,0.00011859,0.00012131,4.9648e-06,4.6427e-06
4081,0.00012088,0.00012127,4.0141e-06,4.6362e-06
4082,0.00011923,0.00012123,4.6479e-06,4.6296e-06
4083,0.00011947,0.00012119,5.0352e-06,4.6231e-06
4084,0.00012222,0.00012115,4.5423e-06,4.6166e-06
4085,0.00012035,0.0001211,4.5775e-06,4.6101e-06
4086,0.00012018,0.00012106,4.6127e-06,4.6036e-06
4087,0.00012169,0.00012102,5.2817e-06,4.5972e-06
4088,0.00012229,0.00012098,5.4225e-06,4.5907e-06
4089,0.00012028,0.00012093,4.6479e-06,4.5842e-06
4090,0.00011662,0.00012089,3.662e-06,4.5778e-06
4091,0.00012095,0.00012085,4.0845e-06,4.5713e-06
4092,0.00012264,0.00012081,4.6831e-06,4.5649e-06
4093,0.00012194,0.00012076,3.6268e-06,4.5585e-06
4094,0.00011975,0.00012072,4.7183e-06,4.5521e-06
4095,0.00012085,0.00012068,5.4225e-06,4.5457e-06
4096,0.00011986,0.00012064,4.8944e-06,4.5393e-06
4097,0.00011944,0.0001206,4.6831e-06,4.5329e-06
4098,0.00012285,0.00012055,3.7676e-06,4.5265e-06
4099,0.00012222,0.00012051,4.5423e-06,4.5201e-06
4100,0.0001206,0.00012047,4.0845e-06,4.5138e-06
4101,0.00011968,0.00012043,4.0493e-06,4.5074e-06
4102,0.00012127,0.00012039,4.4718e-06,4.5011e-06
4103,0.00012141,0.00012034,4.4366e-06,4.4948e-06
4104,0.00011771,0.0001203,4.7887e-06,4.4884e-06
4105,0.00012032,0.00012026,5.1761e-06,4.4821e-06
4106,0.00011923,0.00012022,4.6479e-06,4.4758e-06
4107,0.00011926,0.00012017,4.0141e-06,4.4695e-06
4108,0.00012113,0.00012013,3.9437e-06,4.4632e-06
4109,0.00011863,0.00012009,4.5071e-06,4.457e-06
4110,0.00011782,0.00012005,4.1549e-06,4.4507e-06
4111,0.00012102,0.00012001,4.2254e-06,4.4444e-06
4112,0.0001231,0.00011996,4.6127e-06,4.4382e-06
4113,0.0001175,0.00011992,4.7887e-06,4.4319e-06
4114,0.00011965,0.00011988,4.5423e-06,4.4257e-06
4115,0.00011961,0.00011984,4.4014e-06,4.4195e-06
4116,0.00011447,0.0001198,3.9085e-06,4.4133e-06
4117,0.00011535,0.00011975,4.7535e-06,4.407e-06
4118,0.00011877,0.00011971,4.1197e-06,4.4008e-06
4119,0.00011845,0.00011967,4.2606e-06,4.3947e-06
4120,0.00011824,0.00011963,4.2254e-06,4.3885e-06
4121,0.00012289,0.00011959,4.1902e-06,4.3823e-06
4122,0.00011954,0.00011954,4.0493e-06,4.3761e-06
4123,0.00012046,0.0001195,4.6127e-06,4.37e-06
4124,0.00011965,0.00011946,3.9789e-06,4.3638e-06
4125,0.00012201,0.00011942,4.1549e-06,4.3577e-06
4126,0.00011743,0.00011938,3.6972e-06,4.3516e-06
4127,0.00012222,0.00011933,4.1902e-06,4.3454e-06
4128,0.00011905,0.00011929,4.1197e-06,4.3393e-06
4129,0.00011757,0.00011925,4.5071e-06,4.3332e-06
4130,0.0001188,0.00011921,5.1056e-06,4.3271e-06
4131,0.00011817,0.00011917,4.2254e-06,4.321e-06
4132,0.00011908,0.00011913,4.6127e-06,4.315e-06
4133,0.00012004,0.00011908,3.7324e-06,4.3089e-06
4134,0.0001175,0.00011904,3.9437e-06,4.3028e-06
4135,0.00012025,0.000119,4.1197e-06,4.2968e-06
4136,0.00011972,0.00011896,4.8944e-06,4.2907e-06
4137,0.00011905,0.00011892,4.2606e-06,4.2847e-06
4138,0.00011827,0.00011887,4.2254e-06,4.2787e-06
4139,0.00011708,0.00011883,4.2606e-06,4.2726e-06
4140,0.00011919,0.00011879,4.9296e-06,4.2666e-06
4141,0.00011954,0.00011875,3.5916e-06,4.2606e-06
4142,0.00011486,0.00011871,3.838e-06,4.2546e-06
4143,0.00012056,0.00011867,3.7676e-06,4.2487e-06
4144,0.00011736,0.00011862,4.3662e-06,4.2427e-06
4145,0.00011852,0.00011858,3.9789e-06,4.2367e-06
4146,0.00011475,0.00011854,4.4014e-06,4.2307e-06
4147,0.00011789,0.0001185,3.9437e-06,4.2248e-06
4148,0.00012046,0.00011846,4.0493e-06,4.2188e-06
4149,0.00011673,0.00011842,4.6479e-06,4.2129e-06
4150,0.00011901,0.00011837,3.4155e-06,4.207e-06
4151,0.00011599,0.00011833,4.6127e-06,4.2011e-06
4152,0.00012014,0.00011829,4.1197e-06,4.1952e-06
4153,0.00011989,0.00011825,3.6972e-06,4.1893e-06
4154,0.00011725,0.00011821,4.1902e-06,4.1834e-06
4155,0.00011556,0.00011817,3.5563e-06,4.1775e-06
4156,0.00012194,0.00011812,3.838e-06,4.1716e-06
4157,0.0001181,0.00011808,3.3803e-06,4.1657e-06
4158,0.00011937,0.00011804,4.2606e-06,4.1599e-06
4159,0.00011778,0.000118,3.8028e-06,4.154e-06
4160,0.00012366,0.00011796,3.2747e-06,4.1482e-06
4161,0.00011961,0.00011792,3.6268e-06,4.1423e-06
4162,0.00011394,0.00011787,4.1902e-06,4.1365e-06
4163,0.00011539,0.00011783,5.0704e-06,4.1307e-06
4164,0.00011708,0.00011779,3.9789e-06,4.1249e-06
4165,0.00011542,0.00011775,3.7324e-06,4.1191e-06
4166,0.00011556,0.00011771,4.4366e-06,4.1133e-06
4167,0.0001163,0.00011767,4.2606e-06,4.1075e-06
4168,0.00011785,0.00011763,4.1549e-06,4.1017e-06
4169,0.00011204,0.00011758,3.6972e-06,4.0959e-06
4170,0.00011729,0.00011754,4.0493e-06,4.0902e-06
4171,0.00011792,0.0001175,4.1197e-06,4.0844e-06
4172,0.00012085,0.00011746,3.2747e-06,4.0787e-06
4173,0.00011461,0.00011742,3.9085e-06,4.0729e-06
4174,0.00011426,0.00011738,4.7183e-06,4.0672e-06
4175,0.00011634,0.00011734,4.5071e-06,4.0615e-06
4176,0.00011511,0.00011729,3.8028e-06,4.0558e-06
4177,0.00011785,0.00011725,4.0845e-06,4.0501e-06
4178,0.0001169,0.00011721,4.5775e-06,4.0444e-06
4179,0.00011852,0.00011717,4.5775e-06,4.0387e-06
4180,0.00011926,0.00011713,4.0845e-06,4.033e-06
4181,0.00011486,0.00011709,4.331e-06,4.0273e-06
4182,0.00011859,0.00011705,4.8592e-06,4.0217e-06
4183,0.00011743,0.00011701,3.5916e-06,4.016e-06
4184,0.00011701,0.00011696,4.1197e-06,4.0104e-06
4185,0.00011655,0.00011692,4.2958e-06,4.0047e-06
4186,0.0001157,0.00011688,3.9789e-06,3.9991e-06
4187,0.00011475,0.00011684,3.8028e-06,3.9935e-06
4188,0.0001132,0.0001168,3.7324e-06,3.9878e-06
4189,0.00011803,0.00011676,4.2606e-06,3.9822e-06
4190,0.00011243,0.00011672,3.838e-06,3.9766e-06
4191,0.00011489,0.00011667,4.2958e-06,3.971e-06
4192,0.00011736,0.00011663,4.0493e-06,3.9654e-06
4193,0.00011352,0.00011659,3.6268e-06,3.9599e-06
4194,0.00011391,0.00011655,3.838e-06,3.9543e-06
4195,0.00011627,0.00011651,3.9789e-06,3.9487e-06
4196,0.00011739,0.00011647,3.169e-06,3.9432e-06
4197,0.00011683,0.00011643,3.169e-06,3.9376e-06
4198,0.00011609,0.00011639,3.7324e-06,3.9321e-06
4199,0.00011739,0.00011635,4.4366e-06,3.9266e-06
4200,0.00011493,0.0001163,3.7324e-06,3.921e-06
4201,0.00011827,0.00011626,4.1197e-06,3.9155e-06
4202,0.00011489,0.00011622,4.5775e-06,3.91e-06
4203,0.00011549,0.00011618,3.9437e-06,3.9045e-06
4204,0.00011951,0.00011614,4.2606e-06,3.899e-06
4205,0.00011792,0.0001161,3.838e-06,3.8935e-06
4206,0.00011658,0.00011606,3.838e-06,3.8881e-06
4207,0.00011831,0.00011602,3.3803e-06,3.8826e-06
4208,0.00011518,0.00011598,3.5563e-06,3.8771e-06
4209,0.0001182,0.00011593,4.5071e-06,3.8717e-06
4210,0.00011824,0.00011589,3.9085e-06,3.8662e-06
4211,0.0001131,0.00011585,3.4155e-06,3.8608e-06
4212,0.00011412,0.00011581,3.4155e-06,3.8554e-06
4213,0.00011761,0.00011577,3.4859e-06,3.8499e-06
4214,0.00011595,0.00011573,3.7676e-06,3.8445e-06
4215,0.00011451,0.00011569,3.5211e-06,3.8391e-06
4216,0.00011391,0.00011565,3.6972e-06,3.8337e-06
4217,0.00011218,0.00011561,3.6972e-06,3.8283e-06
4218,0.00011229,0.00011557,3.838e-06,3.8229e-06
4219,0.00011732,0.00011552,3.4859e-06,3.8175e-06
4220,0.0001163,0.00011548,3.9789e-06,3.8122e-06
4221,0.00011412,0.00011544,4.0845e-06,3.8068e-06
4222,0.00011377,0.0001154,4.3662e-06,3.8015e-06
4223,0.00011398,0.00011536,3.5916e-06,3.7961e-06
4224,0.0001175,0.00011532,3.6268e-06,3.7908e-06
4225,0.00012028,0.00011528,3.7324e-06,3.7854e-06
4226,0.00011384,0.00011524,3.8732e-06,3.7801e-06
4227,0.00011581,0.0001152,3.6268e-06,3.7748e-06
4228,0.00011394,0.00011516,4.0141e-06,3.7695e-06
4229,0.00011806,0.00011512,4.0141e-06,3.7642e-06
4230,0.00011553,0.00011508,3.2747e-06,3.7589e-06
4231,0.00011894,0.00011503,3.9085e-06,3.7536e-06
4232,0.0001163,0.00011499,3.662e-06,3.7483e-06
4233,0.00011553,0.00011495,3.6268e-06,3.743e-06
4234,0.00011574,0.00011491,3.9789e-06,3.7378e-06
4235,0.00011384,0.00011487,3.5211e-06,3.7325e-06
4236,0.00011313,0.00011483,2.993e-06,3.7273e-06
4237,0.00011444,0.00011479,3.838e-06,3.722e-06
4238,0.00011183,0.00011475,3.8028e-06,3.7168e-06
4239,0.00011377,0.00011471,3.2394e-06,3.7116e-06
4240,0.00011398,0.00011467,4.0493e-06,3.7063e-06
4241,0.00011373,0.00011463,4.0845e-06,3.7011e-06
4242,0.00011637,0.00011459,4.0845e-06,3.6959e-06
4243,0.00011377,0.00011455,3.169e-06,3.6907e-06
4244,0.00011602,0.0001145,3.4507e-06,3.6855e-06
4245,0.00011493,0.00011446,3.6268e-06,3.6803e-06
4246,0.00011352,0.00011442,3.169e-06,3.6752e-06
4247,0.00011335,0.00011438,3.9085e-06,3.67e-06
4248,0.00011602,0.00011434,3.662e-06,3.6648e-06
4249,0.0001138,0.0001143,3.6268e-06,3.6597e-06
4250,0.0001168,0.00011426,3.4507e-06,3.6545e-06
4251,0.00011489,0.00011422,3.6268e-06,3.6494e-06
4252,0.0001132,0.00011418,3.5211e-06,3.6443e-06
4253,0.00011437,0.00011414,4.1902e-06,3.6391e-06
4254,0.00011458,0.0001141,3.3451e-06,3.634e-06
4255,0.00011278,0.00011406,3.5563e-06,3.6289e-06
4256,0.00011148,0.00011402,3.662e-06,3.6238e-06
4257,0.00011116,0.00011398,3.7324e-06,3.6187e-06
4258,0.00011521,0.00011394,4.5775e-06,3.6136e-06
4259,0.00011018,0.0001139,3.4507e-06,3.6085e-06
4260,0.00011412,0.00011386,3.662e-06,3.6034e-06
4261,0.00011416,0.00011382,3.838e-06,3.5984e-06
4262,0.00011419,0.00011377,3.5211e-06,3.5933e-06
4263,0.00011747,0.00011373,3.8028e-06,3.5883e-06
4264,0.00011331,0.00011369,3.5563e-06,3.5832e-06
4265,0.00011377,0.00011365,3.4859e-06,3.5782e-06
4266,0.00011264,0.00011361,3.7324e-06,3.5731e-06
4267,0.00011525,0.00011357,3.2747e-06,3.5681e-06
4268,0.00011641,0.00011353,3.3099e-06,3.5631e-06
4269,0.0001137,0.00011349,3.3803e-06,3.5581e-06
4270,0.00011077,0.00011345,3.2747e-06,3.5531e-06
4271,0.00011468,0.00011341,3.1338e-06,3.5481e-06
4272,0.00011366,0.00011337,3.8732e-06,3.5431e-06
4273,0.0001168,0.00011333,3.5563e-06,3.5381e-06
4274,0.00011282,0.00011329,3.5211e-06,3.5331e-06
4275,0.00011151,0.00011325,3.4859e-06,3.5281e-06
4276,0.00011394,0.00011321,3.7676e-06,3.5232e-06
4277,0.00011479,0.00011317,3.8028e-06,3.5182e-06
4278,0.00011676,0.00011313,3.2394e-06,3.5133e-06
4279,0.00011549,0.00011309,3.6268e-06,3.5083e-06
4280,0.00011306,0.00011305,3.7676e-06,3.5034e-06
4281,0.00010968,0.00011301,4.4366e-06,3.4985e-06
4282,0.00011493,0.00011297,3.5211e-06,3.4935e-06
4283,0.00011141,0.00011293,3.4507e-06,3.4886e-06
4284,0.00011162,0.00011289,3.0282e-06,3.4837e-06
4285,0.00011637,0.00011285,3.3803e-06,3.4788e-06
4286,0.00011405,0.00011281,3.1338e-06,3.4739e-06
4287,0.00011327,0.00011277,4.2958e-06,3.469e-06
4288,0.00011155,0.00011273,3.2747e-06,3.4642e-06
4289,0.00011507,0.00011269,3.662e-06,3.4593e-06
4290,0.00011634,0.00011265,3.2394e-06,3.4544e-06
4291,0.00011447,0.00011261,2.8169e-06,3.4496e-06
4292,0.00011197,0.00011257,3.3099e-06,3.4447e-06
4293,0.00011271,0.00011252,3.5563e-06,3.4399e-06
4294,0.00010764,0.00011248,3.4507e-06,3.435e-06
4295,0.00011007,0.00011244,3.9437e-06,3.4302e-06
4296,0.00011148,0.0001124,3.3803e-06,3.4254e-06
4297,0.00011394,0.00011236,3.3099e-06,3.4205e-06
4298,0.00011127,0.00011232,3.4507e-06,3.4157e-06
4299,0.00010926,0.00011228,2.5704e-06,3.4109e-06
4300,0.00011144,0.00011224,2.9578e-06,3.4061e-06
4301,0.00010975,0.0001122,2.9578e-06,3.4013e-06
4302,0.00011398,0.00011216,3.3803e-06,3.3966e-06
4303,0.00011525,0.00011212,3.3451e-06,3.3918e-06
4304,0.00011127,0.00011208,3.0986e-06,3.387e-06
4305,0.00011218,0.00011204,3.8028e-06,3.3822e-06
4306,0.00010641,0.000112,3.6972e-06,3.3775e-06
4307,0.00010831,0.00011196,2.7113e-06,3.3727e-06
4308,0.00011542,0.00011192,3.1338e-06,3.368e-06
4309,0.00011102,0.00011188,3.7324e-06,3.3632e-06
4310,0.00011063,0.00011184,3.838e-06,3.3585e-06
4311,0.00011162,0.0001118,3.2747e-06,3.3538e-06
4312,0.00010961,0.00011176,2.9578e-06,3.3491e-06
4313,0.0001088,0.00011172,3.169e-06,3.3444e-06
4314,0.00011032,0.00011168,3.7324e-06,3.3397e-06
4315,0.00011504,0.00011164,3.8028e-06,3.335e-06
4316,0.00011458,0.0001116,2.9225e-06,3.3303e-06
4317,0.00010951,0.00011156,3.838e-06,3.3256e-06
4318,0.00011215,0.00011152,3.3803e-06,3.3209e-06
4319,0.00011028,0.00011148,3.7324e-06,3.3162e-06
4320,0.00011169,0.00011144,3.2394e-06,3.3116e-06
4321,0.00010923,0.00011141,2.9225e-06,3.3069e-06
4322,0.00011204,0.00011137,3.0986e-06,3.3023e-06
4323,0.00011095,0.00011133,2.993e-06,3.2976e-06
4324,0.0001075,0.00011129,3.2394e-06,3.293e-06
4325,0.00011123,0.00011125,3.0986e-06,3.2883e-06
4326,0.00011035,0.00011121,2.8521e-06,3.2837e-06
4327,0.00011077,0.00011117,3.0634e-06,3.2791e-06
4328,0.00010894,0.00011113,3.0282e-06,3.2745e-06
4329,0.00010961,0.00011109,3.3451e-06,3.2699e-06
4330,0.00011222,0.00011105,3.4507e-06,3.2653e-06
4331,0.00011,0.00011101,3.5211e-06,3.2607e-06
4332,0.00011004,0.00011097,2.7465e-06,3.2561e-06
4333,0.0001131,0.00011093,3.0634e-06,3.2515e-06
4334,0.00010627,0.00011089,3.2042e-06,3.2469e-06
4335,0.00011218,0.00011085,3.9085e-06,3.2424e-06
4336,0.00011099,0.00011081,3.2747e-06,3.2378e-06
4337,0.00011602,0.00011077,3.2394e-06,3.2333e-06
4338,0.00011257,0.00011073,2.6409e-06,3.2287e-06
4339,0.00010743,0.00011069,3.169e-06,3.2242e-06
4340,0.00011373,0.00011065,3.2042e-06,3.2196e-06
4341,0.00010972,0.00011061,3.2747e-06,3.2151e-06
4342,0.00011317,0.00011057,3.3451e-06,3.2106e-06
4343,0.00011148,0.00011053,3.2394e-06,3.2061e-06
4344,0.00010916,0.00011049,3.4507e-06,3.2015e-06
4345,0.0001118,0.00011045,3.6268e-06,3.197e-06
4346,0.00011113,0.00011041,3.7324e-06,3.1925e-06
4347,0.00010947,0.00011037,3.169e-06,3.1881e-06
4348,0.00011102,0.00011033,3.5211e-06,3.1836e-06
4349,0.00010901,0.00011029,3.5563e-06,3.1791e-06
4350,0.00010838,0.00011025,3.2042e-06,3.1746e-06
4351,0.00011292,0.00011021,3.2042e-06,3.1702e-06
4352,0.00010796,0.00011018,3.4507e-06,3.1657e-06
4353,0.00010845,0.00011014,3.2747e-06,3.1612e-06
4354,0.00010824,0.0001101,3.1338e-06,3.1568e-06
4355,0.00011394,0.00011006,2.993e-06,3.1523e-06
4356,0.00011401,0.00011002,2.6761e-06,3.1479e-06
4357,0.00010849,0.00010998,3.0282e-06,3.1435e-06
4358,0.00011053,0.00010994,3.3099e-06,3.1391e-06
4359,0.00010813,0.0001099,3.0282e-06,3.1346e-06
4360,0.00010923,0.00010986,3.0634e-06,3.1302e-06
4361,0.00010553,0.00010982,3.0282e-06,3.1258e-06
4362,0.0001069,0.00010978,2.7113e-06,3.1214e-06
4363,0.00010827,0.00010974,3.169e-06,3.117e-06
4364,0.00010577,0.0001097,2.8521e-06,3.1127e-06
4365,0.00010813,0.00010966,2.9578e-06,3.1083e-06
4366,0.00011042,0.00010962,2.7817e-06,3.1039e-06
4367,0.00010873,0.00010958,2.6409e-06,3.0995e-06
4368,0.00010947,0.00010954,3.169e-06,3.0952e-06
4369,0.00010866,0.0001095,3.3451e-06,3.0908e-06
4370,0.00011035,0.00010947,3.2394e-06,3.0865e-06
4371,0.00011011,0.00010943,2.6409e-06,3.0821e-06
4372,0.00011137,0.00010939,3.4155e-06,3.0778e-06
4373,0.00011194,0.00010935,3.6268e-06,3.0735e-06
4374,0.00010577,0.00010931,3.3451e-06,3.0691e-06
4375,0.00010979,0.00010927,2.9578e-06,3.0648e-06
4376,0.00011201,0.00010923,2.6056e-06,3.0605e-06
4377,0.00011092,0.00010919,2.4296e-06,3.0562e-06
4378,0.00011011,0.00010915,2.5e-06,3.0519e-06
4379,0.00011197,0.00010911,2.9225e-06,3.0476e-06
4380,0.00010739,0.00010907,2.8521e-06,3.0433e-06
4381,0.0001094,0.00010903,2.9578e-06,3.039e-06
4382,0.00010937,0.00010899,2.993e-06,3.0348e-06
4383,0.00011275,0.00010896,3.0986e-06,3.0305e-06
4384,0.00010627,0.00010892,2.7465e-06,3.0262e-06
4385,0.00011046,0.00010888,3.4507e-06,3.022e-06
4386,0.0001119,0.00010884,3.0634e-06,3.0177e-06
4387,0.00010511,0.0001088,2.8169e-06,3.0135e-06
4388,0.00011162,0.00010876,2.7465e-06,3.0092e-06
4389,0.00010563,0.00010872,3.2747e-06,3.005e-06
4390,0.00011144,0.00010868,3.0282e-06,3.0008e-06
4391,0.00011239,0.00010864,3.2747e-06,2.9966e-06
4392,0.00010919,0.0001086,3.7324e-06,2.9924e-06
4393,0.00010912,0.00010856,3.169e-06,2.9881e-06
4394,0.0001057,0.00010852,2.5e-06,2.9839e-06
4395,0.00010838,0.00010849,3.2042e-06,2.9797e-06
4396,0.00010961,0.00010845,2.8521e-06,2.9755e-06
4397,0.00011004,0.00010841,2.3592e-06,2.9714e-06
4398,0.00010507,0.00010837,2.8169e-06,2.9672e-06
4399,0.00011049,0.00010833,2.9578e-06,2.963e-06
4400,0.00010958,0.00010829,2.9225e-06,2.9588e-06
4401,0.00010613,0.00010825,2.8521e-06,2.9547e-06
4402,0.00010849,0.00010821,2.5352e-06,2.9505e-06
4403,0.00010718,0.00010817,2.9578e-06,2.9464e-06
4404,0.00010676,0.00010813,3.1338e-06,2.9422e-06
4405,0.00010908,0.0001081,2.9578e-06,2.9381e-06
4406,0.00010641,0.00010806,3.0282e-06,2.934e-06
4407,0.00010532,0.00010802,3.3099e-06,2.9298e-06
4408,0.00010634,0.00010798,3.0282e-06,2.9257e-06
4409,0.00010518,0.00010794,2.7817e-06,2.9216e-06
4410,0.00011021,0.0001079,3.1338e-06,2.9175e-06
4411,0.0001094,0.00010786,3.2747e-06,2.9134e-06
4412,0.00010648,0.00010782,2.7817e-06,2.9093e-06
4413,0.00010398,0.00010778,3.0986e-06,2.9052e-06
4414,0.00010891,0.00010775,3.169e-06,2.9011e-06
4415,0.00010775,0.00010771,2.9578e-06,2.897e-06
4416,0.00010743,0.00010767,2.4296e-06,2.8929e-06
4417,0.0001063,0.00010763,2.9225e-06,2.8889e-06
4418,0.00010863,0.00010759,2.7113e-06,2.8848e-06
4419,0.0001063,0.00010755,3.3099e-06,2.8807e-06
4420,0.00010581,0.00010751,2.7817e-06,2.8767e-06
4421,0.00010736,0.00010747,3.3451e-06,2.8726e-06
4422,0.00010447,0.00010744,2.2183e-06,2.8686e-06
4423,0.00010747,0.0001074,2.8873e-06,2.8646e-06
4424,0.00010634,0.00010736,2.9578e-06,2.8605e-06
4425,0.00010567,0.00010732,2.9578e-06,2.8565e-06
4426,0.00010574,0.00010728,2.6056e-06,2.8525e-06
4427,0.00011053,0.00010724,2.7465e-06,2.8485e-06
4428,0.00010901,0.0001072,3.0282e-06,2.8445e-06
4429,0.00010497,0.00010716,3.0634e-06,2.8405e-06
4430,0.00010817,0.00010713,2.6761e-06,2.8365e-06
4431,0.00010606,0.00010709,2.7465e-06,2.8325e-06
4432,0.00010419,0.00010705,2.2887e-06,2.8285e-06
4433,0.00010609,0.00010701,3.2042e-06,2.8245e-06
4434,0.00010549,0.00010697,2.9578e-06,2.8205e-06
4435,0.00010729,0.00010693,2.5704e-06,2.8166e-06
4436,0.00010722,0.00010689,2.993e-06,2.8126e-06
4437,0.00010747,0.00010686,2.7817e-06,2.8087e-06
4438,0.00010465,0.00010682,2.7113e-06,2.8047e-06
4439,0.00010775,0.00010678,2.5704e-06,2.8008e-06
4440,0.00010595,0.00010674,2.7113e-06,2.7968e-06
4441,0.000105,0.0001067,2.2183e-06,2.7929e-06
4442,0.00010725,0.00010666,2.4648e-06,2.789e-06
4443,0.00010616,0.00010662,2.5704e-06,2.785e-06
4444,0.00010644,0.00010659,2.2535e-06,2.7811e-06
4445,0.00010754,0.00010655,2.6761e-06,2.7772e-06
4446,0.00010497,0.00010651,2.8873e-06,2.7733e-06
4447,0.00010602,0.00010647,3.2394e-06,2.7694e-06
4448,0.00010997,0.00010643,2.6409e-06,2.7655e-06
4449,0.00010303,0.00010639,3.4155e-06,2.7616e-06
4450,0.0001063,0.00010635,2.5352e-06,2.7577e-06
4451,0.00010201,0.00010632,2.8169e-06,2.7538e-06
4452,0.00010356,0.00010628,2.5704e-06,2.75e-06
4453,0.00010352,0.00010624,2.5704e-06,2.7461e-06
4454,0.00010806,0.0001062,2.6761e-06,2.7422e-06
4455,0.00010313,0.00010616,2.4648e-06,2.7384e-06
4456,0.00010444,0.00010612,2.4296e-06,2.7345e-06
4457,0.00010796,0.00010609,2.8169e-06,2.7307e-06
4458,0.00010363,0.00010605,2.3592e-06,2.7268e-06
4459,0.00010201,0.00010601,2.2183e-06,2.723e-06
4460,0.00010722,0.00010597,2.3944e-06,2.7192e-06
4461,0.0001038,0.00010593,2.6409e-06,2.7154e-06
4462,0.00010366,0.00010589,2.5e-06,2.7115e-06
4463,0.0001062,0.00010586,2.5704e-06,2.7077e-06
4464,0.00010507,0.00010582,2.7113e-06,2.7039e-06
4465,0.00010666,0.00010578,2.2535e-06,2.7001e-06
4466,0.00010416,0.00010574,2.8169e-06,2.6963e-06
4467,0.00010472,0.0001057,2.5352e-06,2.6925e-06
4468,0.00010743,0.00010566,2.1831e-06,2.6887e-06
4469,0.0001068,0.00010563,2.2535e-06,2.6849e-06
4470,0.00010732,0.00010559,3.0282e-06,2.6812e-06
4471,0.00010482,0.00010555,2.8169e-06,2.6774e-06
4472,0.00010553,0.00010551,2.5352e-06,2.6736e-06
4473,0.00010616,0.00010547,3.0282e-06,2.6699e-06
4474,0.00010377,0.00010543,2.5e-06,2.6661e-06
4475,0.00010416,0.0001054,2.6056e-06,2.6624e-06
4476,0.00010507,0.00010536,2.9225e-06,2.6586e-06
4477,0.00010535,0.00010532,2.5704e-06,2.6549e-06
4478,0.00010616,0.00010528,1.9718e-06,2.6511e-06
4479,0.00010493,0.00010524,3.0986e-06,2.6474e-06
4480,0.00010546,0.00010521,2.8873e-06,2.6437e-06
4481,0.00010475,0.00010517,2.3592e-06,2.64e-06
4482,0.00010884,0.00010513,3.1338e-06,2.6362e-06
4483,0.00010574,0.00010509,2.3944e-06,2.6325e-06
4484,0.00010641,0.00010505,2.6409e-06,2.6288e-06
4485,0.00010602,0.00010501,2.6761e-06,2.6251e-06
4486,0.00010563,0.00010498,2.8169e-06,2.6214e-06
4487,0.00010458,0.00010494,3.3803e-06,2.6178e-06
4488,0.0001018,0.0001049,2.5e-06,2.6141e-06
4489,0.00010574,0.00010486,2.6761e-06,2.6104e-06
4490,0.00010634,0.00010482,2.1831e-06,2.6067e-06
4491,0.00010384,0.00010479,2.4648e-06,2.6031e-06
4492,0.00010606,0.00010475,2.993e-06,2.5994e-06
4493,0.00010454,0.00010471,2.3239e-06,2.5957e-06
4494,0.00010507,0.00010467,2.6761e-06,2.5921e-06
4495,0.00010465,0.00010463,2.8521e-06,2.5884e-06
4496,0.00010373,0.0001046,2.7465e-06,2.5848e-06
4497,0.00010236,0.00010456,3.0986e-06,2.5812e-06
4498,0.00010761,0.00010452,3.0282e-06,2.5775e-06
4499,0.00010239,0.00010448,2.4296e-06,2.5739e-06
4500,0.00010468,0.00010444,2.2887e-06,2.5703e-06
4501,0.00010356,0.00010441,2.993e-06,2.5667e-06
4502,0.00010806,0.00010437,2.3944e-06,2.5631e-06
4503,0.00010134,0.00010433,2.993e-06,2.5595e-06
4504,0.00010141,0.00010429,3.169e-06,2.5559e-06
4505,0.00010433,0.00010426,2.3239e-06,2.5523e-06
4506,0.00010335,0.00010422,2.3592e-06,2.5487e-06
4507,0.00010581,0.00010418,2.2887e-06,2.5451e-06
4508,0.00010208,0.00010414,2.6409e-06,2.5415e-06
4509,0.00010694,0.0001041,2.4296e-06,2.5379e-06
4510,0.00010433,0.00010407,2.3592e-06,2.5344e-06
4511,0.00010373,0.00010403,2.5704e-06,2.5308e-06
4512,0.00010458,0.00010399,2.5352e-06,2.5272e-06
4513,0.00010289,0.00010395,2.5704e-06,2.5237e-06
4514,0.00010535,0.00010392,2.4296e-06,2.5201e-06
4515,0.00010254,0.00010388,2.007e-06,2.5166e-06
4516,0.00010275,0.00010384,2.9578e-06,2.513e-06
4517,0.00010299,0.0001038,2.4648e-06,2.5095e-06
4518,0.00010588,0.00010376,2.4296e-06,2.506e-06
4519,0.00010317,0.00010373,2.1831e-06,2.5024e-06
4520,0.00010507,0.00010369,2.3239e-06,2.4989e-06
4521,0.00010222,0.00010365,2.6409e-06,2.4954e-06
4522,0.00010035,0.00010361,2.3944e-06,2.4919e-06
4523,0.00010176,0.00010358,2.7465e-06,2.4884e-06
4524,0.00010173,0.00010354,1.6901e-06,2.4849e-06
4525,9.8873e-05,0.0001035,2.2535e-06,2.4814e-06
4526,0.00010514,0.00010346,2.2887e-06,2.4779e-06
4527,0.00010482,0.00010343,2.5352e-06,2.4744e-06
4528,0.00010306,0.00010339,2.6409e-06,2.4709e-06
4529,0.00010081,0.00010335,2.5704e-06,2.4675e-06
4530,0.00010264,0.00010331,2.8873e-06,2.464e-06
4531,9.9472e-05,0.00010327,2.007e-06,2.4605e-06
4532,0.00010423,0.00010324,1.8662e-06,2.4571e-06
4533,0.0001006,0.0001032,2.8169e-06,2.4536e-06
4534,0.0001031,0.00010316,3.169e-06,2.4502e-06
4535,0.00010373,0.00010312,2.4648e-06,2.4467e-06
4536,0.0001031,0.00010309,2.7465e-06,2.4433e-06
4537,0.00010317,0.00010305,2.6761e-06,2.4398e-06
4538,0.00010299,0.00010301,2.0775e-06,2.4364e-06
4539,0.00010669,0.00010297,2.1127e-06,2.433e-06
4540,0.00010528,0.00010294,2.8169e-06,2.4295e-06
4541,0.00010148,0.0001029,2.5e-06,2.4261e-06
4542,0.00010331,0.00010286,2.6056e-06,2.4227e-06
4543,0.00010074,0.00010282,2.7113e-06,2.4193e-06
4544,0.00010292,0.00010279,2.2183e-06,2.4159e-06
4545,9.8521e-05,0.00010275,2.4648e-06,2.4125e-06
4546,0.00010349,0.00010271,2.7113e-06,2.4091e-06
4547,0.00010194,0.00010267,2.6409e-06,2.4057e-06
4548,0.00010387,0.00010264,2.4648e-06,2.4023e-06
4549,0.00010116,0.0001026,2.4648e-06,2.399e-06
4550,0.00010018,0.00010256,2.5352e-06,2.3956e-06
4551,0.00010162,0.00010253,2.4648e-06,2.3922e-06
4552,0.00010352,0.00010249,2.7113e-06,2.3888e-06
4553,0.00010127,0.00010245,2.5e-06,2.3855e-06
4554,0.00010299,0.00010241,2.993e-06,2.3821e-06
4555,0.00010416,0.00010238,2.1831e-06,2.3788e-06
4556,0.00010296,0.00010234,2.1831e-06,2.3754e-06
4557,0.00010722,0.0001023,2.2535e-06,2.3721e-06
4558,0.0001012,0.00010226,2.3239e-06,2.3688e-06
4559,0.00010243,0.00010223,1.9366e-06,2.3654e-06
4560,0.00010268,0.00010219,2.3239e-06,2.3621e-06
4561,0.00010151,0.00010215,2.0775e-06,2.3588e-06
4562,0.00010236,0.00010211,1.9014e-06,2.3555e-06
4563,0.00010697,0.00010208,1.9014e-06,2.3521e-06
4564,0.00010461,0.00010204,2.5e-06,2.3488e-06
4565,0.00010106,0.000102,2.2887e-06,2.3455e-06
4566,0.00010423,0.00010197,2.1831e-06,2.3422e-06
4567,0.00010155,0.00010193,2.2535e-06,2.3389e-06
4568,0.00010063,0.00010189,2.1831e-06,2.3356e-06
4569,0.00010405,0.00010185,2.3239e-06,2.3324e-06
4570,0.00010035,0.00010182,2.6056e-06,2.3291e-06
4571,0.00010363,0.00010178,2.1479e-06,2.3258e-06
4572,0.00010229,0.00010174,1.8662e-06,2.3225e-06
4573,0.00010327,0.00010171,2.4296e-06,2.3193e-06
4574,0.00010063,0.00010167,2.4296e-06,2.316e-06
4575,9.8873e-05,0.00010163,2.3239e-06,2.3127e-06
4576,0.00010398,0.00010159,2.2535e-06,2.3095e-06
4577,9.831e-05,0.00010156,2.2535e-06,2.3062e-06
4578,0.00010053,0.00010152,2.3944e-06,2.303e-06
4579,0.00010306,0.00010148,1.9366e-06,2.2998e-06
4580,0.00010021,0.00010145,2.007e-06,2.2965e-06
4581,0.00010229,0.00010141,2.2887e-06,2.2933e-06
4582,0.00010088,0.00010137,1.9014e-06,2.2901e-06
4583,0.00010021,0.00010133,1.7958e-06,2.2868e-06
4584,9.9895e-05,0.0001013,2.0775e-06,2.2836e-06
4585,0.0001019,0.00010126,1.9718e-06,2.2804e-06
4586,9.9824e-05,0.00010122,2.1831e-06,2.2772e-06
4587,9.8521e-05,0.00010119,2.3239e-06,2.274e-06
4588,9.9472e-05,0.00010115,2.2535e-06,2.2708e-06
4589,0.00010377,0.00010111,2.4296e-06,2.2676e-06
4590,0.00010046,0.00010108,2.3944e-06,2.2644e-06
4591,0.0001,0.00010104,2.007e-06,2.2612e-06
4592,0.00010275,0.000101,1.6901e-06,2.258e-06
4593,0.0001007,0.00010097,2.4296e-06,2.2549e-06
4594,0.00010148,0.00010093,2.3592e-06,2.2517e-06
4595,0.00010391,0.00010089,1.831e-06,2.2485e-06
4596,0.00010169,0.00010085,2.6761e-06,2.2454e-06
4597,0.00010018,0.00010082,2.3944e-06,2.2422e-06
4598,0.00010067,0.00010078,2.6761e-06,2.2391e-06
4599,9.574e-05,0.00010074,2.0423e-06,2.2359e-06
4600,0.00010215,0.00010071,1.9718e-06,2.2328e-06
4601,0.00010032,0.00010067,2.1479e-06,2.2296e-06
4602,0.00010264,0.00010063,1.7606e-06,2.2265e-06
4603,0.00010317,0.0001006,2.3239e-06,2.2233e-06
4604,0.00010247,0.00010056,1.7606e-06,2.2202e-06
4605,0.00010173,0.00010052,2.0423e-06,2.2171e-06
4606,9.831e-05,0.00010049,2.1831e-06,2.214e-06
4607,0.00010053,0.00010045,2.3239e-06,2.2109e-06
4608,9.9683e-05,0.00010041,1.9366e-06,2.2078e-06
4609,0.00010183,0.00010038,1.6549e-06,2.2046e-06
4610,9.8169e-05,0.00010034,2.5352e-06,2.2015e-06
4611,9.9402e-05,0.0001003,1.831e-06,2.1984e-06
4612,0.0001006,0.00010027,2.0423e-06,2.1954e-06
4613,0.00010088,0.00010023,1.7254e-06,2.1923e-06
4614,0.00010247,0.00010019,2.3239e-06,2.1892e-06
4615,9.9754e-05,0.00010016,2.1479e-06,2.1861e-06
4616,0.00010053,0.00010012,2.2183e-06,2.183e-06
4617,0.00010088,0.00010008,2.3239e-06,2.18e-06
4618,9.8381e-05,0.00010005,2.2535e-06,2.1769e-06
4619,0.00010275,0.00010001,1.5141e-06,2.1738e-06
4620,0.00010236,9.9973e-05,1.7958e-06,2.1708e-06
4621,9.6127e-05,9.9936e-05,1.8662e-06,2.1677e-06
4622,0.00010011,9.9899e-05,2.2887e-06,2.1647e-06
4623,9.9719e-05,9.9863e-05,1.7958e-06,2.1616e-06
4624,9.9789e-05,9.9826e-05,2.0775e-06,2.1586e-06
4625,0.00010349,9.979e-05,2.1127e-06,2.1555e-06
4626,0.00010363,9.9753e-05,2.1479e-06,2.1525e-06
4627,9.9683e-05,9.9717e-05,2.007e-06,2.1495e-06
4628,9.9155e-05,9.968e-05,1.7254e-06,2.1465e-06
4629,9.9895e-05,9.9644e-05,1.9366e-06,2.1434e-06
4630,0.00010018,9.9607e-05,2.3944e-06,2.1404e-06
4631,9.581e-05,9.957e-05,2.2183e-06,2.1374e-06
4632,9.75e-05,9.9534e-05,1.8662e-06,2.1344e-06
4633,9.743e-05,9.9498e-05,1.7254e-06,2.1314e-06
4634,0.00010166,9.9461e-05,2.1831e-06,2.1284e-06
4635,9.7782e-05,9.9425e-05,2.4296e-06,2.1254e-06
4636,9.9754e-05,9.9388e-05,1.9718e-06,2.1224e-06
4637,9.8909e-05,9.9352e-05,2.007e-06,2.1194e-06
4638,0.00010025,9.9315e-05,2.0775e-06,2.1165e-06
4639,9.5564e-05,9.9279e-05,2.007e-06,2.1135e-06
4640,0.0001,9.9242e-05,1.5845e-06,2.1105e-06
4641,9.9824e-05,9.9206e-05,2.1127e-06,2.1075e-06
4642,9.7958e-05,9.917e-05,2.0775e-06,2.1046e-06
4643,9.8486e-05,9.9133e-05,1.8662e-06,2.1016e-06
4644,0.00010018,9.9097e-05,2.2887e-06,2.0986e-06
4645,9.8486e-05,9.9061e-05,2.1831e-06,2.0957e-06
4646,9.6373e-05,9.9024e-05,1.8662e-06,2.0927e-06
4647,9.9578e-05,9.8988e-05,1.8662e-06,2.0898e-06
4648,9.8662e-05,9.8952e-05,2.007e-06,2.0869e-06
4649,9.8521e-05,9.8915e-05,1.9366e-06,2.0839e-06
4650,9.9683e-05,9.8879e-05,1.6901e-06,2.081e-06
4651,9.7007e-05,9.8843e-05,2.0423e-06,2.0781e-06
4652,0.00010113,9.8806e-05,1.831e-06,2.0751e-06
4653,9.5951e-05,9.877e-05,2.0775e-06,2.0722e-06
4654,9.7958e-05,9.8734e-05,2.5e-06,2.0693e-06
4655,0.00010116,9.8698e-05,1.8662e-06,2.0664e-06
4656,0.00010289,9.8661e-05,1.9718e-06,2.0635e-06
4657,0.00010215,9.8625e-05,2.0775e-06,2.0606e-06
4658,0.00010201,9.8589e-05,2.4648e-06,2.0577e-06
4659,0.0001012,9.8553e-05,2.3239e-06,2.0548e-06
4660,9.8592e-05,9.8517e-05,1.7254e-06,2.0519e-06
4661,9.8204e-05,9.848e-05,2.1479e-06,2.049e-06
4662,9.8381e-05,9.8444e-05,2.5e-06,2.0461e-06
4663,9.7606e-05,9.8408e-05,2.0423e-06,2.0433e-06
4664,9.9648e-05,9.8372e-05,2.0423e-06,2.0404e-06
4665,9.3662e-05,9.8336e-05,2.0423e-06,2.0375e-06
4666,9.743e-05,9.83e-05,1.9718e-06,2.0346e-06
4667,9.9754e-05,9.8263e-05,2.2183e-06,2.0318e-06
4668,9.7183e-05,9.8227e-05,1.9718e-06,2.0289e-06
4669,9.8979e-05,9.8191e-05,2.2887e-06,2.0261e-06
4670,9.6057e-05,9.8155e-05,1.831e-06,2.0232e-06
4671,9.7113e-05,9.8119e-05,1.9718e-06,2.0204e-06
4672,9.9648e-05,9.8083e-05,1.9366e-06,2.0175e-06
4673,9.8134e-05,9.8047e-05,1.7958e-06,2.0147e-06
4674,9.9437e-05,9.8011e-05,1.9718e-06,2.0119e-06
4675,9.9648e-05,9.7975e-05,1.6901e-06,2.009e-06
4676,9.831e-05,9.7939e-05,1.7606e-06,2.0062e-06
4677,0.00010053,9.7903e-05,2.3944e-06,2.0034e-06
4678,9.7782e-05,9.7867e-05,1.7958e-06,2.0006e-06
4679,9.8697e-05,9.7831e-05,2.4648e-06,1.9977e-06
4680,9.7219e-05,9.7795e-05,1.7958e-06,1.9949e-06
4681,9.831e-05,9.7759e-05,2.3592e-06,1.9921e-06
4682,0.00010077,9.7723e-05,1.9718e-06,1.9893e-06
4683,9.7113e-05,9.7687e-05,2.2535e-06,1.9865e-06
4684,9.5493e-05,9.7651e-05,2.1831e-06,1.9837e-06
4685,9.8521e-05,9.7615e-05,1.8662e-06,1.9809e-06
4686,9.7676e-05,9.7579e-05,1.9366e-06,1.9782e-06
4687,9.7219e-05,9.7543e-05,2.0423e-06,1.9754e-06
4688,9.3909e-05,9.7507e-05,2.4296e-06,1.9726e-06
4689,9.7817e-05,9.7472e-05,1.6549e-06,1.9698e-06
4690,9.6514e-05,9.7436e-05,2.2887e-06,1.967e-06
4691,9.7007e-05,9.74e-05,2.0423e-06,1.9643e-06
4692,9.8838e-05,9.7364e-05,2.0423e-06,1.9615e-06
4693,9.7817e-05,9.7328e-05,2.1127e-06,1.9588e-06
4694,9.7641e-05,9.7292e-05,1.9014e-06,1.956e-06
4695,9.6655e-05,9.7257e-05,2.5e-06,1.9533e-06
4696,0.00010151,9.7221e-05,2.0775e-06,1.9505e-06
4697,9.4648e-05,9.7185e-05,2.1479e-06,1.9478e-06
4698,9.8662e-05,9.7149e-05,1.5493e-06,1.945e-06
4699,9.7712e-05,9.7113e-05,2.0775e-06,1.9423e-06
4700,9.9472e-05,9.7078e-05,1.5845e-06,1.9396e-06
4701,9.8521e-05,9.7042e-05,2.6056e-06,1.9368e-06
4702,9.7359e-05,9.7006e-05,2.1479e-06,1.9341e-06
4703,9.6831e-05,9.697e-05,1.9718e-06,1.9314e-06
4704,9.8381e-05,9.6935e-05,2.0775e-06,1.9287e-06
4705,9.6338e-05,9.6899e-05,1.7606e-06,1.9259e-06
4706,9.3345e-05,9.6863e-05,1.9014e-06,1.9232e-06
4707,9.4824e-05,9.6828e-05,2.1831e-06,1.9205e-06
4708,9.574e-05,9.6792e-05,2.2535e-06,1.9178e-06
4709,9.6585e-05,9.6756e-05,1.6197e-06,1.9151e-06
4710,9.9613e-05,9.6721e-05,1.8662e-06,1.9124e-06
4711,9.3979e-05,9.6685e-05,2.007e-06,1.9097e-06
4712,9.4824e-05,9.6649e-05,2.2535e-06,1.9071e-06
4713,9.3944e-05,9.6614e-05,1.162e-06,1.9044e-06
4714,9.8064e-05,9.6578e-05,2.0423e-06,1.9017e-06
4715,9.7254e-05,9.6543e-05,1.5845e-06,1.899e-06
4716,9.8557e-05,9.6507e-05,1.8662e-06,1.8964e-06
4717,9.5352e-05,9.6471e-05,1.6901e-06,1.8937e-06
4718,9.9789e-05,9.6436e-05,1.5845e-06,1.891e-06
4719,9.6866e-05,9.64e-05,1.9366e-06,1.8884e-06
4720,9.662e-05,9.6365e-05,1.6549e-06,1.8857e-06
4721,9.5564e-05,9.6329e-05,1.5845e-06,1.883e-06
4722,9.824e-05,9.6294e-05,2.2887e-06,1.8804e-06
4723,9.3099e-05,9.6258e-05,1.9366e-06,1.8778e-06
4724,9.3451e-05,9.6223e-05,1.6549e-06,1.8751e-06
4725,9.5352e-05,9.6187e-05,1.9366e-06,1.8725e-06
4726,9.662e-05,9.6152e-05,1.4789e-06,1.8698e-06
4727,9.7324e-05,9.6116e-05,2.3239e-06,1.8672e-06
4728,9.6197e-05,9.6081e-05,1.6197e-06,1.8646e-06
4729,9.6268e-05,9.6045e-05,1.9366e-06,1.862e-06
4730,9.4542e-05,9.601e-05,1.6197e-06,1.8593e-06
4731,9.3064e-05,9.5974e-05,1.6901e-06,1.8567e-06
4732,9.6761e-05,9.5939e-05,2.2535e-06,1.8541e-06
4733,9.6585e-05,9.5904e-05,2.4296e-06,1.8515e-06
4734,9.655e-05,9.5868e-05,2.1479e-06,1.8489e-06
4735,9.3557e-05,9.5833e-05,2.4296e-06,1.8463e-06
4736,9.3697e-05,9.5797e-05,1.7606e-06,1.8437e-06
4737,9.8662e-05,9.5762e-05,1.6197e-06,1.8411e-06
4738,9.4719e-05,9.5727e-05,1.4085e-06,1.8385e-06
4739,9.7148e-05,9.5691e-05,1.7606e-06,1.8359e-06
4740,9.5634e-05,9.5656e-05,1.9366e-06,1.8333e-06
4741,9.3134e-05,9.5621e-05,1.831e-06,1.8308e-06
4742,9.7782e-05,9.5585e-05,1.7254e-06,1.8282e-06
4743,9.8275e-05,9.555e-05,2.007e-06,1.8256e-06
4744,9.6197e-05,9.5515e-05,1.7958e-06,1.8231e-06
4745,9.7993e-05,9.548e-05,1.7958e-06,1.8205e-06
4746,9.7359e-05,9.5444e-05,1.831e-06,1.8179e-06
4747,9.419e-05,9.5409e-05,1.9014e-06,1.8154e-06
4748,9.405e-05,9.5374e-05,1.7606e-06,1.8128e-06
4749,9.6937e-05,9.5339e-05,1.5845e-06,1.8103e-06
4750,9.0986e-05,9.5303e-05,1.9366e-06,1.8077e-06
4751,9.2923e-05,9.5268e-05,2.3239e-06,1.8052e-06
4752,9.4331e-05,9.5233e-05,9.155e-07,1.8026e-06
4753,9.5986e-05,9.5198e-05,1.7254e-06,1.8001e-06
4754,9.6585e-05,9.5163e-05,1.5845e-06,1.7976e-06
4755,9.6373e-05,9.5127e-05,1.831e-06,1.795e-06
4756,9.4014e-05,9.5092e-05,1.7254e-06,1.7925e-06
4757,9.4895e-05,9.5057e-05,1.5845e-06,1.79e-06
4758,9.4683e-05,9.5022e-05,1.6549e-06,1.7875e-06
4759,9.6057e-05,9.4987e-05,2.0775e-06,1.785e-06
4760,9.4965e-05,9.4952e-05,2.1479e-06,1.7824e-06
4761,9.5035e-05,9.4917e-05,1.9366e-06,1.7799e-06
4762,9.4155e-05,9.4881e-05,1.7606e-06,1.7774e-06
4763,9.0388e-05,9.4846e-05,1.9718e-06,1.7749e-06
4764,9.7465e-05,9.4811e-05,1.4085e-06,1.7724e-06
4765,9.2183e-05,9.4776e-05,2.2535e-06,1.7699e-06
4766,9.4155e-05,9.4741e-05,1.5493e-06,1.7675e-06
4767,9.7113e-05,9.4706e-05,2.1127e-06,1.765e-06
4768,9.6338e-05,9.4671e-05,1.3028e-06,1.7625e-06
4769,9.5352e-05,9.4636e-05,1.831e-06,1.76e-06
4770,9.9472e-05,9.4601e-05,2.007e-06,1.7575e-06
4771,9.4965e-05,9.4566e-05,2.007e-06,1.7551e-06
4772,9.6127e-05,9.4531e-05,1.5845e-06,1.7526e-06
4773,9.6479e-05,9.4496e-05,1.7254e-06,1.7501e-06
4774,9.4366e-05,9.4461e-05,1.7254e-06,1.7477e-06
4775,9.5881e-05,9.4426e-05,1.7254e-06,1.7452e-06
4776,9.2993e-05,9.4391e-05,1.6197e-06,1.7427e-06
4777,9.4014e-05,9.4356e-05,1.6197e-06,1.7403e-06
4778,9.5211e-05,9.4321e-05,1.6197e-06,1.7378e-06
4779,9.2852e-05,9.4286e-05,1.3732e-06,1.7354e-06
4780,9.655e-05,9.4252e-05,1.7606e-06,1.733e-06
4781,9.5528e-05,9.4217e-05,1.9366e-06,1.7305e-06
4782,9.5669e-05,9.4182e-05,2.0423e-06,1.7281e-06
4783,9.493e-05,9.4147e-05,1.831e-06,1.7257e-06
4784,9.2571e-05,9.4112e-05,1.5141e-06,1.7232e-06
4785,9.4296e-05,9.4077e-05,1.5493e-06,1.7208e-06
4786,9.5211e-05,9.4042e-05,1.9718e-06,1.7184e-06
4787,9.5775e-05,9.4008e-05,1.5141e-06,1.716e-06
4788,9.5704e-05,9.3973e-05,2.0423e-06,1.7136e-06
4789,9.6057e-05,9.3938e-05,1.7254e-06,1.7111e-06
4790,9.2113e-05,9.3903e-05,1.7606e-06,1.7087e-06
4791,9.3345e-05,9.3868e-05,1.3732e-06,1.7063e-06
4792,9.5845e-05,9.3834e-05,1.5141e-06,1.7039e-06
4793,9.4613e-05,9.3799e-05,1.6549e-06,1.7015e-06
4794,9.2782e-05,9.3764e-05,2.1127e-06,1.6991e-06
4795,9.3204e-05,9.3729e-05,1.7958e-06,1.6968e-06
4796,9.5845e-05,9.3695e-05,1.6901e-06,1.6944e-06
4797,9.4895e-05,9.366e-05,1.831e-06,1.692e-06
4798,9.3381e-05,9.3625e-05,1.9014e-06,1.6896e-06
4799,9.2782e-05,9.359e-05,1.5141e-06,1.6872e-06
4800,9.2465e-05,9.3556e-05,1.9718e-06,1.6849e-06
4801,9.4895e-05,9.3521e-05,1.9366e-06,1.6825e-06
4802,9.4613e-05,9.3486e-05,1.6901e-06,1.6801e-06
4803,9.3204e-05,9.3452e-05,1.5141e-06,1.6777e-06
4804,9.1373e-05,9.3417e-05,1.7958e-06,1.6754e-06
4805,9.3064e-05,9.3383e-05,1.9718e-06,1.673e-06
4806,9.5071e-05,9.3348e-05,1.7254e-06,1.6707e-06
4807,9.4261e-05,9.3313e-05,1.6197e-06,1.6683e-06
4808,9.4789e-05,9.3279e-05,1.7606e-06,1.666e-06
4809,9.6338e-05,9.3244e-05,1.9366e-06,1.6636e-06
4810,9.0704e-05,9.321e-05,1.5141e-06,1.6613e-06
4811,9.4226e-05,9.3175e-05,1.8662e-06,1.659e-06
4812,9.0071e-05,9.314e-05,1.9366e-06,1.6566e-06
4813,9.2465e-05,9.3106e-05,1.9366e-06,1.6543e-06
4814,9.3275e-05,9.3071e-05,1.5493e-06,1.652e-06
4815,9.3627e-05,9.3037e-05,1.5493e-06,1.6496e-06
4816,9.3451e-05,9.3002e-05,1.3732e-06,1.6473e-06
4817,9.2852e-05,9.2968e-05,1.7958e-06,1.645e-06
4818,9.324e-05,9.2933e-05,2.0775e-06,1.6427e-06
4819,9.25e-05,9.2899e-05,1.6197e-06,1.6404e-06
4820,9.3064e-05,9.2864e-05,1.338e-06,1.6381e-06
4821,9.2535e-05,9.283e-05,1.6901e-06,1.6358e-06
4822,9.2676e-05,9.2795e-05,1.831e-06,1.6335e-06
4823,9.324e-05,9.2761e-05,1.338e-06,1.6312e-06
4824,9.0493e-05,9.2726e-05,1.6197e-06,1.6289e-06
4825,9.2641e-05,9.2692e-05,1.6549e-06,1.6266e-06
4826,9.3381e-05,9.2658e-05,1.5141e-06,1.6243e-06
4827,8.912e-05,9.2623e-05,1.6549e-06,1.622e-06
4828,9.2571e-05,9.2589e-05,1.338e-06,1.6197e-06
4829,9.2183e-05,9.2555e-05,2.0423e-06,1.6174e-06
4830,9.3345e-05,9.252e-05,1.5845e-06,1.6152e-06
4831,9.2676e-05,9.2486e-05,2.007e-06,1.6129e-06
4832,9.1197e-05,9.2451e-05,1.3028e-06,1.6106e-06
4833,9.0071e-05,9.2417e-05,1.8662e-06,1.6084e-06
4834,9.0599e-05,9.2383e-05,1.2324e-06,1.6061e-06
4835,9.2465e-05,9.2348e-05,1.9014e-06,1.6038e-06
4836,9.2078e-05,9.2314e-05,1.7606e-06,1.6016e-06
4837,9.3486e-05,9.228e-05,1.831e-06,1.5993e-06
4838,9.2571e-05,9.2246e-05,1.2676e-06,1.5971e-06
4839,9.169e-05,9.2211e-05,1.6197e-06,1.5948e-06
4840,9.0317e-05,9.2177e-05,1.4789e-06,1.5926e-06
4841,8.8134e-05,9.2143e-05,1.7254e-06,1.5904e-06
4842,9.0176e-05,9.2109e-05,1.6901e-06,1.5881e-06
4843,9.2782e-05,9.2074e-05,1.0916e-06,1.5859e-06
4844,9.4261e-05,9.204e-05,1.5493e-06,1.5837e-06
4845,9.4472e-05,9.2006e-05,1.6197e-06,1.5814e-06
4846,9.493e-05,9.1972e-05,1.6197e-06,1.5792e-06
4847,9.331e-05,9.1938e-05,1.4085e-06,1.577e-06
4848,9.2324e-05,9.1903e-05,1.5493e-06,1.5748e-06
4849,9.2817e-05,9.1869e-05,1.6197e-06,1.5725e-06
4850,9.3662e-05,9.1835e-05,1.5845e-06,1.5703e-06
4851,9.0352e-05,9.1801e-05,1.831e-06,1.5681e-06
4852,8.9824e-05,9.1767e-05,1.6901e-06,1.5659e-06
4853,9.1866e-05,9.1733e-05,1.6197e-06,1.5637e-06
4854,9.5282e-05,9.1699e-05,1.162e-06,1.5615e-06
4855,9.1585e-05,9.1664e-05,1.5845e-06,1.5593e-06
4856,9.1057e-05,9.163e-05,1.1972e-06,1.5571e-06
4857,9.0352e-05,9.1596e-05,1.5141e-06,1.5549e-06
4858,9.2711e-05,9.1562e-05,1.6901e-06,1.5527e-06
4859,9.3979e-05,9.1528e-05,1.3732e-06,1.5506e-06
4860,9.0916e-05,9.1494e-05,1.5493e-06,1.5484e-06
4861,9.088e-05,9.146e-05,1.4437e-06,1.5462e-06
4862,9.0564e-05,9.1426e-05,1.6197e-06,1.544e-06
4863,8.7289e-05,9.1392e-05,1.5845e-06,1.5419e-06
4864,9.0388e-05,9.1358e-05,1.5141e-06,1.5397e-06
4865,9.155e-05,9.1324e-05,1.5493e-06,1.5375e-06
4866,9.3275e-05,9.129e-05,1.5845e-06,1.5354e-06
4867,9.2958e-05,9.1256e-05,1.1972e-06,1.5332e-06
4868,9.1585e-05,9.1222e-05,1.5141e-06,1.531e-06
4869,8.8697e-05,9.1188e-05,1.6197e-06,1.5289e-06
4870,9.0176e-05,9.1154e-05,1.1972e-06,1.5267e-06
4871,9.2993e-05,9.112e-05,1.3028e-06,1.5246e-06
4872,9.2359e-05,9.1086e-05,1.4085e-06,1.5224e-06
4873,9.0247e-05,9.1052e-05,1.4437e-06,1.5203e-06
4874,9.324e-05,9.1019e-05,1.4437e-06,1.5182e-06
4875,9.4085e-05,9.0985e-05,1.3028e-06,1.516e-06
4876,9.081e-05,9.0951e-05,1.6549e-06,1.5139e-06
4877,8.9542e-05,9.0917e-05,1.831e-06,1.5118e-06
4878,9.3803e-05,9.0883e-05,1.7958e-06,1.5096e-06
4879,9.162e-05,9.0849e-05,1.5845e-06,1.5075e-06
4880,9.1444e-05,9.0815e-05,1.2676e-06,1.5054e-06
4881,9.3275e-05,9.0782e-05,1.6197e-06,1.5033e-06
4882,9.4402e-05,9.0748e-05,1.6197e-06,1.5012e-06
4883,9.1902e-05,9.0714e-05,1.7606e-06,1.499e-06
4884,9.0528e-05,9.068e-05,1.5493e-06,1.4969e-06
4885,8.9754e-05,9.0646e-05,1.0563e-06,1.4948e-06
4886,9.2007e-05,9.0613e-05,1.6197e-06,1.4927e-06
4887,9.2113e-05,9.0579e-05,1.7606e-06,1.4906e-06
4888,9.0388e-05,9.0545e-05,1.6549e-06,1.4885e-06
4889,9.2571e-05,9.0511e-05,1.338e-06,1.4864e-06
4890,9.2359e-05,9.0478e-05,1.338e-06,1.4843e-06
4891,8.9331e-05,9.0444e-05,1.5141e-06,1.4823e-06
4892,8.9965e-05,9.041e-05,1.338e-06,1.4802e-06
4893,9.2993e-05,9.0376e-05,1.4789e-06,1.4781e-06
4894,8.919e-05,9.0343e-05,1.6197e-06,1.476e-06
4895,9.0458e-05,9.0309e-05,1.2324e-06,1.4739e-06
4896,9.0352e-05,9.0275e-05,1.831e-06,1.4719e-06
4897,9.0317e-05,9.0242e-05,1.3732e-06,1.4698e-06
4898,9.2782e-05,9.0208e-05,1.4437e-06,1.4677e-06
4899,8.3803e-05,9.0175e-05,1.2676e-06,1.4657e-06
4900,8.6444e-05,9.0141e-05,1.5141e-06,1.4636e-06
4901,9.155e-05,9.0107e-05,1.4437e-06,1.4615e-06
4902,8.993e-05,9.0074e-05,1.5845e-06,1.4595e-06
4903,8.993e-05,9.004e-05,1.4085e-06,1.4574e-06
4904,9.0704e-05,9.0007e-05,1.6901e-06,1.4554e-06
4905,8.6902e-05,8.9973e-05,2.0423e-06,1.4533e-06
4906,9.155e-05,8.9939e-05,1.7254e-06,1.4513e-06
4907,9.1303e-05,8.9906e-05,1.4437e-06,1.4492e-06
4908,8.8697e-05,8.9872e-05,1.3732e-06,1.4472e-06
4909,8.8592e-05,8.9839e-05,1.2324e-06,1.4452e-06
4910,8.9859e-05,8.9805e-05,1.4085e-06,1.4431e-06
4911,8.7923e-05,8.9772e-05,1.6901e-06,1.4411e-06
4912,9.1233e-05,8.9738e-05,1.162e-06,1.4391e-06
4913,8.743e-05,8.9705e-05,1.6197e-06,1.4371e-06
4914,8.9613e-05,8.9671e-05,1.5141e-06,1.435e-06
4915,8.9542e-05,8.9638e-05,1.338e-06,1.433e-06
4916,8.8768e-05,8.9604e-05,1.6549e-06,1.431e-06
4917,9.0493e-05,8.9571e-05,1.6197e-06,1.429e-06
4918,9.1972e-05,8.9538e-05,1.5141e-06,1.427e-06
4919,9.3733e-05,8.9504e-05,1.3732e-06,1.425e-06
4920,8.7254e-05,8.9471e-05,1.0916e-06,1.423e-06
4921,8.9437e-05,8.9437e-05,1.0916e-06,1.421e-06
4922,8.9155e-05,8.9404e-05,1.338e-06,1.419e-06
4923,9.2324e-05,8.9371e-05,1.3732e-06,1.417e-06
4924,9.0352e-05,8.9337e-05,1.6901e-06,1.415e-06
4925,8.9824e-05,8.9304e-05,1.2676e-06,1.413e-06
4926,9.1162e-05,8.927e-05,1.0916e-06,1.411e-06
4927,9.0176e-05,8.9237e-05,1.7254e-06,1.409e-06
4928,9.1057e-05,8.9204e-05,1.4437e-06,1.407e-06
4929,8.831e-05,8.917e-05,1.4085e-06,1.405e-06
4930,8.7535e-05,8.9137e-05,1.5493e-06,1.4031e-06
4931,8.7641e-05,8.9104e-05,1.162e-06,1.4011e-06
4932,8.8803e-05,8.9071e-05,1.5845e-06,1.3991e-06
4933,8.8838e-05,8.9037e-05,1.6197e-06,1.3972e-06
4934,8.6866e-05,8.9004e-05,1.2676e-06,1.3952e-06
4935,8.7641e-05,8.8971e-05,1.4085e-06,1.3932e-06
4936,8.7078e-05,8.8938e-05,1.2324e-06,1.3913e-06
4937,9.1268e-05,8.8904e-05,1.5493e-06,1.3893e-06
4938,8.7535e-05,8.8871e-05,1.2324e-06,1.3874e-06
4939,8.9085e-05,8.8838e-05,1.5493e-06,1.3854e-06
4940,8.8345e-05,8.8805e-05,1.4789e-06,1.3835e-06
4941,9.0528e-05,8.8771e-05,1.3028e-06,1.3815e-06
4942,9.169e-05,8.8738e-05,1.4789e-06,1.3796e-06
4943,8.9366e-05,8.8705e-05,1.6901e-06,1.3776e-06
4944,8.655e-05,8.8672e-05,1.3732e-06,1.3757e-06
4945,8.9683e-05,8.8639e-05,1.2676e-06,1.3738e-06
4946,9.1303e-05,8.8606e-05,1.0916e-06,1.3718e-06
4947,8.831e-05,8.8573e-05,1.4789e-06,1.3699e-06
4948,8.9402e-05,8.8539e-05,1.3732e-06,1.368e-06
4949,8.7571e-05,8.8506e-05,1.1972e-06,1.366e-06
4950,8.8486e-05,8.8473e-05,1.9718e-06,1.3641e-06
4951,9.2782e-05,8.844e-05,1.4085e-06,1.3622e-06
4952,8.8451e-05,8.8407e-05,1.338e-06,1.3603e-06
4953,8.8451e-05,8.8374e-05,1.4789e-06,1.3584e-06
4954,9.1902e-05,8.8341e-05,1.6197e-06,1.3565e-06
4955,8.912e-05,8.8308e-05,1.5141e-06,1.3545e-06
4956,8.6127e-05,8.8275e-05,1.4085e-06,1.3526e-06
4957,8.7113e-05,8.8242e-05,1.2324e-06,1.3507e-06
4958,8.9331e-05,8.8209e-05,1.4437e-06,1.3488e-06
4959,8.7324e-05,8.8176e-05,1.338e-06,1.3469e-06
4960,9.1373e-05,8.8143e-05,1.4085e-06,1.345e-06
4961,9.081e-05,8.811e-05,1.5493e-06,1.3432e-06
4962,8.8592e-05,8.8077e-05,1.3028e-06,1.3413e-06
4963,8.7219e-05,8.8044e-05,1.2324e-06,1.3394e-06
4964,8.8557e-05,8.8011e-05,1.3732e-06,1.3375e-06
4965,8.5e-05,8.7978e-05,1.2676e-06,1.3356e-06
4966,8.9366e-05,8.7945e-05,1.6549e-06,1.3337e-06
4967,8.6373e-05,8.7912e-05,1.6901e-06,1.3319e-06
4968,8.8733e-05,8.7879e-05,1.5493e-06,1.33e-06
4969,9.0035e-05,8.7846e-05,1.6197e-06,1.3281e-06
4970,8.9859e-05,8.7814e-05,1.4085e-06,1.3262e-06
4971,8.8627e-05,8.7781e-05,1.1972e-06,1.3244e-06
4972,8.6866e-05,8.7748e-05,1.3732e-06,1.3225e-06
4973,8.3521e-05,8.7715e-05,1.6549e-06,1.3207e-06
4974,8.6373e-05,8.7682e-05,1.5141e-06,1.3188e-06
4975,8.9824e-05,8.7649e-05,1.6901e-06,1.3169e-06
4976,8.5634e-05,8.7616e-05,1.1972e-06,1.3151e-06
4977,8.7571e-05,8.7584e-05,1.338e-06,1.3132e-06
4978,8.824e-05,8.7551e-05,1.6549e-06,1.3114e-06
4979,8.6972e-05,8.7518e-05,1.4437e-06,1.3095e-06
4980,8.919e-05,8.7485e-05,1.162e-06,1.3077e-06
4981,8.743e-05,8.7453e-05,1.1972e-06,1.3059e-06
4982,8.5916e-05,8.742e-05,1.3732e-06,1.304e-06
4983,8.9895e-05,8.7387e-05,1.4085e-06,1.3022e-06
4984,8.5669e-05,8.7354e-05,1.5845e-06,1.3004e-06
4985,8.7958e-05,8.7322e-05,1.4085e-06,1.2985e-06
4986,8.8134e-05,8.7289e-05,1.7606e-06,1.2967e-06
4987,8.6127e-05,8.7256e-05,1.3028e-06,1.2949e-06
4988,8.5e-05,8.7223e-05,1.2676e-06,1.2931e-06
4989,8.8134e-05,8.7191e-05,8.8028e-07,1.2912e-06
4990,8.4683e-05,8.7158e-05,1.2324e-06,1.2894e-06
4991,8.831e-05,8.7125e-05,1.3028e-06,1.2876e-06
4992,8.5951e-05,8.7093e-05,8.4507e-07,1.2858e-06
4993,8.7007e-05,8.706e-05,1.7254e-06,1.284e-06
4994,8.5458e-05,8.7027e-05,1.4437e-06,1.2822e-06
4995,9.0106e-05,8.6995e-05,1.1972e-06,1.2804e-06
4996,8.9683e-05,8.6962e-05,1.1268e-06,1.2786e-06
4997,8.9648e-05,8.693e-05,1.3028e-06,1.2768e-06
4998,8.7676e-05,8.6897e-05,1.1972e-06,1.275e-06
4999,8.8768e-05,8.6864e-05,1.1268e-06,1.2732e-06
5000,8.5035e-05,8.6832e-05,1.162e-06,1.2714e-06
5001,8.8275e-05,8.6799e-05,1.5493e-06,1.2696e-06
5002,8.7782e-05,8.6767e-05,1.2676e-06,1.2678e-06
5003,8.9789e-05,8.6734e-05,1.0211e-06,1.266e-06
5004,8.7359e-05,8.6702e-05,1.5141e-06,1.2643e-06
5005,8.9437e-05,8.6669e-05,1.3028e-06,1.2625e-06
5006,8.5035e-05,8.6637e-05,9.5071e-07,1.2607e-06
5007,8.5775e-05,8.6604e-05,1.4085e-06,1.2589e-06
5008,8.7782e-05,8.6572e-05,1.0211e-06,1.2572e-06
5009,8.8451e-05,8.6539e-05,1.338e-06,1.2554e-06
5010,8.7571e-05,8.6507e-05,1.6549e-06,1.2536e-06
5011,8.5599e-05,8.6474e-05,1.338e-06,1.2519e-06
5012,8.3662e-05,8.6442e-05,1.5493e-06,1.2501e-06
5013,8.9155e-05,8.6409e-05,1.1972e-06,1.2483e-06
5014,8.581e-05,8.6377e-05,9.8592e-07,1.2466e-06
5015,8.6479e-05,8.6345e-05,1.0916e-06,1.2448e-06
5016,8.2993e-05,8.6312e-05,1.2676e-06,1.2431e-06
5017,9.0141e-05,8.628e-05,1.4437e-06,1.2413e-06
5018,8.7888e-05,8.6247e-05,1.5141e-06,1.2396e-06
5019,8.3028e-05,8.6215e-05,1.4789e-06,1.2378e-06
5020,8.6796e-05,8.6183e-05,1.162e-06,1.2361e-06
5021,8.6655e-05,8.615e-05,1.4085e-06,1.2344e-06
5022,8.4226e-05,8.6118e-05,1.3732e-06,1.2326e-06
5023,8.6831e-05,8.6086e-05,1.0563e-06,1.2309e-06
5024,8.6197e-05,8.6053e-05,1.2324e-06,1.2292e-06
5025,8.743e-05,8.6021e-05,1.4789e-06,1.2274e-06
5026,8.3557e-05,8.5989e-05,1.0563e-06,1.2257e-06
5027,8.6233e-05,8.5956e-05,1.0563e-06,1.224e-06
5028,9.074e-05,8.5924e-05,9.5071e-07,1.2223e-06
5029,8.4719e-05,8.5892e-05,1.3732e-06,1.2205e-06
5030,8.5458e-05,8.586e-05,1.4437e-06,1.2188e-06
5031,8.6057e-05,8.5827e-05,1.3028e-06,1.2171e-06
5032,8.6479e-05,8.5795e-05,1.1972e-06,1.2154e-06
5033,8.5775e-05,8.5763e-05,1.2676e-06,1.2137e-06
5034,8.6409e-05,8.5731e-05,9.155e-07,1.212e-06
5035,8.3803e-05,8.5699e-05,1.4437e-06,1.2103e-06
5036,8.6726e-05,8.5666e-05,1.0916e-06,1.2086e-06
5037,8.8064e-05,8.5634e-05,1.1268e-06,1.2069e-06
5038,8.3451e-05,8.5602e-05,9.155e-07,1.2052e-06
5039,8.4613e-05,8.557e-05,1.162e-06,1.2035e-06
5040,8.5986e-05,8.5538e-05,1.338e-06,1.2018e-06
5041,8.4542e-05,8.5506e-05,1.5141e-06,1.2001e-06
5042,8.6021e-05,8.5473e-05,1.6901e-06,1.1984e-06
5043,8.4859e-05,8.5441e-05,1.2676e-06,1.1967e-06
5044,8.6233e-05,8.5409e-05,1.0916e-06,1.195e-06
5045,8.4085e-05,8.5377e-05,7.7465e-07,1.1934e-06
5046,8.6162e-05,8.5345e-05,1.0563e-06,1.1917e-06
5047,8.6726e-05,8.5313e-05,8.8028e-07,1.19e-06
5048,8.5388e-05,8.5281e-05,9.8592e-07,1.1883e-06
5049,8.6057e-05,8.5249e-05,1.2676e-06,1.1867e-06
5050,8.2923e-05,8.5217e-05,1.1268e-06,1.185e-06
5051,8.5106e-05,8.5185e-05,1.2676e-06,1.1833e-06
5052,8.3416e-05,8.5153e-05,1.0916e-06,1.1816e-06
5053,8.3768e-05,8.5121e-05,1.2676e-06,1.18e-06
5054,8.4859e-05,8.5089e-05,1.1972e-06,1.1783e-06
5055,8.838e-05,8.5057e-05,9.8592e-07,1.1767e-06
5056,8.4613e-05,8.5025e-05,9.8592e-07,1.175e-06
5057,8.4014e-05,8.4993e-05,1.4437e-06,1.1734e-06
5058,8.331e-05,8.4961e-05,1.0916e-06,1.1717e-06
5059,8.2254e-05,8.4929e-05,1.162e-06,1.1701e-06
5060,8.4331e-05,8.4897e-05,1.338e-06,1.1684e-06
5061,8.5704e-05,8.4865e-05,1.0563e-06,1.1668e-06
5062,8.655e-05,8.4833e-05,1.0916e-06,1.1651e-06
5063,8.2289e-05,8.4801e-05,9.8592e-07,1.1635e-06
5064,8.6655e-05,8.4769e-05,9.5071e-07,1.1619e-06
5065,8.3909e-05,8.4737e-05,1.1972e-06,1.1602e-06
5066,8.2817e-05,8.4705e-05,1.2676e-06,1.1586e-06
5067,8.4155e-05,8.4673e-05,1.1972e-06,1.157e-06
5068,8.419e-05,8.4642e-05,1.338e-06,1.1553e-06
5069,8.169e-05,8.461e-05,1.4789e-06,1.1537e-06
5070,8.3768e-05,8.4578e-05,1.1972e-06,1.1521e-06
5071,8.2993e-05,8.4546e-05,8.4507e-07,1.1505e-06
5072,8.0669e-05,8.4514e-05,1.4085e-06,1.1488e-06
5073,8.2148e-05,8.4482e-05,1.1268e-06,1.1472e-06
5074,8.6444e-05,8.4451e-05,1.2676e-06,1.1456e-06
5075,8.8416e-05,8.4419e-05,9.8592e-07,1.144e-06
5076,8.1549e-05,8.4387e-05,1.3028e-06,1.1424e-06
5077,8.4965e-05,8.4355e-05,1.0916e-06,1.1408e-06
5078,8.7747e-05,8.4324e-05,8.8028e-07,1.1392e-06
5079,8.2993e-05,8.4292e-05,6.338e-07,1.1376e-06
5080,8.169e-05,8.426e-05,1.3028e-06,1.136e-06
5081,8.6303e-05,8.4228e-05,6.6902e-07,1.1344e-06
5082,8.4472e-05,8.4197e-05,1.2324e-06,1.1328e-06
5083,8.5493e-05,8.4165e-05,8.4507e-07,1.1312e-06
5084,8.5845e-05,8.4133e-05,9.5071e-07,1.1296e-06
5085,8.5176e-05,8.4102e-05,8.8028e-07,1.128e-06
5086,8.1303e-05,8.407e-05,9.5071e-07,1.1264e-06
5087,8.3486e-05,8.4038e-05,9.5071e-07,1.1248e-06
5088,8.4014e-05,8.4007e-05,9.155e-07,1.1233e-06
5089,8.5035e-05,8.3975e-05,9.155e-07,1.1217e-06
5090,8.2148e-05,8.3943e-05,1.0211e-06,1.1201e-06
5091,8.4014e-05,8.3912e-05,1.0563e-06,1.1185e-06
5092,8.3521e-05,8.388e-05,1.1268e-06,1.1169e-06
5093,8.5916e-05,8.3848e-05,8.8028e-07,1.1154e-06
5094,8.0493e-05,8.3817e-05,1.1972e-06,1.1138e-06
5095,8.4613e-05,8.3785e-05,1.0563e-06,1.1122e-06
5096,8.3627e-05,8.3754e-05,1.0211e-06,1.1107e-06
5097,8.4437e-05,8.3722e-05,8.8028e-07,1.1091e-06
5098,8.2359e-05,8.3691e-05,1.0916e-06,1.1076e-06
5099,8.3838e-05,8.3659e-05,9.8592e-07,1.106e-06
5100,8.1303e-05,8.3627e-05,1.1972e-06,1.1044e-06
5101,8.3416e-05,8.3596e-05,1.162e-06,1.1029e-06
5102,8.3416e-05,8.3564e-05,8.8028e-07,1.1013e-06
5103,8.5176e-05,8.3533e-05,9.155e-07,1.0998e-06
5104,8.2711e-05,8.3501e-05,1.1268e-06,1.0982e-06
5105,8.412e-05,8.347e-05,6.6902e-07,1.0967e-06
5106,8.6796e-05,8.3439e-05,1.1268e-06,1.0951e-06
5107,8.4824e-05,8.3407e-05,7.7465e-07,1.0936e-06
5108,8.1585e-05,8.3376e-05,1.0916e-06,1.0921e-06
5109,8.4613e-05,8.3344e-05,1.3732e-06,1.0905e-06
5110,8.6127e-05,8.3313e-05,7.0423e-07,1.089e-06
5111,8.4719e-05,8.3281e-05,1.0916e-06,1.0875e-06
5112,8.2148e-05,8.325e-05,1.0211e-06,1.0859e-06
5113,8.5e-05,8.3219e-05,1.162e-06,1.0844e-06
5114,8.3275e-05,8.3187e-05,9.8592e-07,1.0829e-06
5115,8.1655e-05,8.3156e-05,1.3732e-06,1.0814e-06
5116,8.493e-05,8.3124e-05,1.2676e-06,1.0798e-06
5117,7.9437e-05,8.3093e-05,1.2324e-06,1.0783e-06
5118,8.2747e-05,8.3062e-05,1.0211e-06,1.0768e-06
5119,8.4226e-05,8.303e-05,1.3732e-06,1.0753e-06
5120,8.4049e-05,8.2999e-05,1.1268e-06,1.0738e-06
5121,8.3873e-05,8.2968e-05,1.3732e-06,1.0723e-06
5122,8.3873e-05,8.2936e-05,1.3732e-06,1.0708e-06
5123,8.2359e-05,8.2905e-05,1.0916e-06,1.0692e-06
5124,8.2888e-05,8.2874e-05,7.0423e-07,1.0677e-06
5125,8.6233e-05,8.2843e-05,1.0916e-06,1.0662e-06
5126,8.0035e-05,8.2811e-05,7.3944e-07,1.0647e-06
5127,8.4507e-05,8.278e-05,1.0211e-06,1.0632e-06
5128,8.4296e-05,8.2749e-05,1.3028e-06,1.0617e-06
5129,8.3803e-05,8.2718e-05,1.3732e-06,1.0603e-06
5130,8.2535e-05,8.2686e-05,9.8592e-07,1.0588e-06
5131,8.3803e-05,8.2655e-05,1.0916e-06,1.0573e-06
5132,8.2747e-05,8.2624e-05,9.155e-07,1.0558e-06
5133,8.243e-05,8.2593e-05,1.1972e-06,1.0543e-06
5134,8.1338e-05,8.2562e-05,7.7465e-07,1.0528e-06
5135,8.3028e-05,8.253e-05,9.8592e-07,1.0513e-06
5136,7.824e-05,8.2499e-05,5.9859e-07,1.0499e-06
5137,8.5916e-05,8.2468e-05,8.4507e-07,1.0484e-06
5138,8.3451e-05,8.2437e-05,1.3028e-06,1.0469e-06
5139,8.4472e-05,8.2406e-05,9.5071e-07,1.0454e-06
5140,7.9965e-05,8.2375e-05,8.8028e-07,1.044e-06
5141,8.0388e-05,8.2344e-05,1.338e-06,1.0425e-06
5142,8.2359e-05,8.2312e-05,1.2676e-06,1.041e-06
5143,8.2747e-05,8.2281e-05,7.7465e-07,1.0396e-06
5144,8.331e-05,8.225e-05,1.3028e-06,1.0381e-06
5145,8.3345e-05,8.2219e-05,1.1972e-06,1.0366e-06
5146,8.1726e-05,8.2188e-05,8.8028e-07,1.0352e-06
5147,8.4683e-05,8.2157e-05,9.8592e-07,1.0337e-06
5148,8.3451e-05,8.2126e-05,1.3732e-06,1.0323e-06
5149,8.2676e-05,8.2095e-05,1.0563e-06,1.0308e-06
5150,8.3662e-05,8.2064e-05,8.4507e-07,1.0294e-06
5151,8.2148e-05,8.2033e-05,1.2676e-06,1.0279e-06
5152,8.3028e-05,8.2002e-05,1.0916e-06,1.0265e-06
5153,8.3345e-05,8.1971e-05,8.8028e-07,1.025e-06
5154,8.3662e-05,8.194e-05,8.4507e-07,1.0236e-06
5155,7.8592e-05,8.1909e-05,7.7465e-07,1.0221e-06
5156,8.4085e-05,8.1878e-05,5.6338e-07,1.0207e-06
5157,8.1796e-05,8.1847e-05,1.1268e-06,1.0193e-06
5158,8.1162e-05,8.1816e-05,9.155e-07,1.0178e-06
5159,8.0247e-05,8.1785e-05,7.7465e-07,1.0164e-06
5160,8.3662e-05,8.1754e-05,1.162e-06,1.015e-06
5161,8.081e-05,8.1723e-05,1.162e-06,1.0136e-06
5162,8.1655e-05,8.1693e-05,8.4507e-07,1.0121e-06
5163,8.1726e-05,8.1662e-05,6.338e-07,1.0107e-06
5164,8.2993e-05,8.1631e-05,9.8592e-07,1.0093e-06
5165,8.1338e-05,8.16e-05,1.0211e-06,1.0079e-06
5166,8.088e-05,8.1569e-05,9.5071e-07,1.0064e-06
5167,7.8486e-05,8.1538e-05,1.2324e-06,1.005e-06
5168,8.0951e-05,8.1507e-05,1.338e-06,1.0036e-06
5169,7.9542e-05,8.1477e-05,8.0986e-07,1.0022e-06
5170,8.0986e-05,8.1446e-05,8.0986e-07,1.0008e-06
5171,8.412e-05,8.1415e-05,8.4507e-07,9.9938e-07
5172,8.1655e-05,8.1384e-05,1.162e-06,9.9798e-07
5173,8.0035e-05,8.1353e-05,9.5071e-07,9.9657e-07
5174,8.4895e-05,8.1323e-05,7.7465e-07,9.9517e-07
5175,8.1655e-05,8.1292e-05,8.0986e-07,9.9377e-07
5176,8.3345e-05,8.1261e-05,8.8028e-07,9.9237e-07
5177,8.1866e-05,8.123e-05,7.3944e-07,9.9098e-07
5178,8.1373e-05,8.12e-05,1.0211e-06,9.8958e-07
5179,8.3803e-05,8.1169e-05,1.3028e-06,9.8819e-07
5180,8.1796e-05,8.1138e-05,9.155e-07,9.868e-07
5181,8.088e-05,8.1107e-05,8.4507e-07,9.8541e-07
5182,8.2007e-05,8.1077e-05,7.0423e-07,9.8403e-07
5183,8.2817e-05,8.1046e-05,8.4507e-07,9.8264e-07
5184,8.331e-05,8.1015e-05,1.2324e-06,9.8126e-07
5185,7.8944e-05,8.0985e-05,1.3732e-06,9.7988e-07
5186,7.9402e-05,8.0954e-05,1.0211e-06,9.785e-07
5187,8.1268e-05,8.0923e-05,1.1268e-06,9.7712e-07
5188,8.0845e-05,8.0893e-05,8.4507e-07,9.7575e-07
5189,8.3838e-05,8.0862e-05,7.3944e-07,9.7438e-07
5190,8.0317e-05,8.0832e-05,9.5071e-07,9.7301e-07
5191,8.0423e-05,8.0801e-05,1.0563e-06,9.7164e-07
5192,8.0986e-05,8.077e-05,9.8592e-07,9.7027e-07
5193,7.9226e-05,8.074e-05,9.5071e-07,9.689e-07
5194,8.2289e-05,8.0709e-05,8.8028e-07,9.6754e-07
5195,8.1197e-05,8.0679e-05,7.7465e-07,9.6618e-07
5196,7.8662e-05,8.0648e-05,8.4507e-07,9.6482e-07
5197,8.3662e-05,8.0618e-05,1.0563e-06,9.6346e-07
5198,7.9331e-05,8.0587e-05,1.1268e-06,9.6211e-07
5199,7.919e-05,8.0557e-05,8.8028e-07,9.6076e-07
5200,8.1726e-05,8.0526e-05,1.0916e-06,9.594e-07
5201,7.6479e-05,8.0496e-05,1.162e-06,9.5805e-07
5202,8.1373e-05,8.0465e-05,7.3944e-07,9.5671e-07
5203,8.0916e-05,8.0435e-05,6.6902e-07,9.5536e-07
5204,8.1303e-05,8.0404e-05,8.4507e-07,9.5402e-07
5205,8.0176e-05,8.0374e-05,1.1972e-06,9.5267e-07
5206,8.0669e-05,8.0343e-05,9.8592e-07,9.5133e-07
5207,8.088e-05,8.0313e-05,1.2324e-06,9.5e-07
5208,7.5388e-05,8.0282e-05,9.5071e-07,9.4866e-07
5209,8.2852e-05,8.0252e-05,7.7465e-07,9.4732e-07
5210,8.1937e-05,8.0222e-05,6.338e-07,9.4599e-07
5211,7.7078e-05,8.0191e-05,1.0916e-06,9.4466e-07
5212,8.3028e-05,8.0161e-05,1.0563e-06,9.4333e-07
5213,8.2571e-05,8.013e-05,1.0211e-06,9.42e-07
5214,8.3768e-05,8.01e-05,1.0563e-06,9.4068e-07
5215,7.8169e-05,8.007e-05,9.155e-07,9.3936e-07
5216,7.9824e-05,8.0039e-05,9.5071e-07,9.3803e-07
5217,7.7183e-05,8.0009e-05,9.8592e-07,9.3672e-07
5218,7.8627e-05,7.9979e-05,1.162e-06,9.354e-07
5219,8.2042e-05,7.9948e-05,8.4507e-07,9.3408e-07
5220,7.9226e-05,7.9918e-05,6.338e-07,9.3277e-07
5221,7.8697e-05,7.9888e-05,9.5071e-07,9.3145e-07
5222,8.088e-05,7.9857e-05,1.0563e-06,9.3014e-07
5223,7.9507e-05,7.9827e-05,9.8592e-07,9.2884e-07
5224,7.8803e-05,7.9797e-05,9.5071e-07,9.2753e-07
5225,7.8697e-05,7.9767e-05,8.0986e-07,9.2622e-07
5226,7.8028e-05,7.9736e-05,8.0986e-07,9.2492e-07
5227,8.0951e-05,7.9706e-05,6.338e-07,9.2362e-07
5228,8.088e-05,7.9676e-05,7.7465e-07,9.2232e-07
5229,7.831e-05,7.9646e-05,1.0211e-06,9.2102e-07
5230,7.993e-05,7.9615e-05,1.0563e-06,9.1973e-07
5231,7.8416e-05,7.9585e-05,1.1268e-06,9.1843e-07
5232,7.75e-05,7.9555e-05,9.5071e-07,9.1714e-07
5233,7.9719e-05,7.9525e-05,9.8592e-07,9.1585e-07
5234,7.6726e-05,7.9495e-05,1.0916e-06,9.1456e-07
5235,8.1585e-05,7.9465e-05,6.338e-07,9.1328e-07
5236,7.9754e-05,7.9434e-05,8.0986e-07,9.1199e-07
5237,7.9085e-05,7.9404e-05,9.8592e-07,9.1071e-07
5238,7.6373e-05,7.9374e-05,9.8592e-07,9.0943e-07
5239,8.2395e-05,7.9344e-05,9.5071e-07,9.0815e-07
5240,7.9789e-05,7.9314e-05,9.8592e-07,9.0687e-07
5241,7.838e-05,7.9284e-05,8.4507e-07,9.0559e-07
5242,7.8345e-05,7.9254e-05,7.0423e-07,9.0432e-07
5243,7.9366e-05,7.9224e-05,9.5071e-07,9.0305e-07
5244,7.7817e-05,7.9194e-05,1.0211e-06,9.0178e-07
5245,7.9049e-05,7.9164e-05,8.0986e-07,9.0051e-07
5246,8.1268e-05,7.9134e-05,5.9859e-07,8.9924e-07
5247,7.838e-05,7.9103e-05,7.3944e-07,8.9798e-07
5248,7.7958e-05,7.9073e-05,8.8028e-07,8.9671e-07
5249,8.1303e-05,7.9043e-05,9.5071e-07,8.9545e-07
5250,8.162e-05,7.9013e-05,8.4507e-07,8.9419e-07
5251,7.9472e-05,7.8983e-05,9.5071e-07,8.9294e-07
5252,8.1937e-05,7.8953e-05,1.0563e-06,8.9168e-07
5253,7.5986e-05,7.8923e-05,1.1972e-06,8.9042e-07
5254,8.0986e-05,7.8894e-05,7.7465e-07,8.8917e-07
5255,8.162e-05,7.8864e-05,8.8028e-07,8.8792e-07
5256,7.9507e-05,7.8834e-05,8.8028e-07,8.8667e-07
5257,7.9155e-05,7.8804e-05,9.8592e-07,8.8542e-07
5258,7.7747e-05,7.8774e-05,1.0563e-06,8.8418e-07
5259,7.5211e-05,7.8744e-05,1.2324e-06,8.8293e-07
5260,7.9366e-05,7.8714e-05,7.3944e-07,8.8169e-07
5261,7.8134e-05,7.8684e-05,6.338e-07,8.8045e-07
5262,8.0388e-05,7.8654e-05,9.5071e-07,8.7921e-07
5263,7.9261e-05,7.8624e-05,6.338e-07,8.7798e-07
5264,7.9366e-05,7.8594e-05,1.0211e-06,8.7674e-07
5265,7.7324e-05,7.8565e-05,9.8592e-07,8.7551e-07
5266,7.9366e-05,7.8535e-05,1.2324e-06,8.7428e-07
5267,8.0141e-05,7.8505e-05,1.338e-06,8.7305e-07
5268,7.9331e-05,7.8475e-05,1.0563e-06,8.7182e-07
5269,8.0211e-05,7.8445e-05,1.1268e-06,8.7059e-07
5270,7.7571e-05,7.8415e-05,8.4507e-07,8.6937e-07
5271,7.8099e-05,7.8386e-05,7.7465e-07,8.6814e-07
5272,7.7395e-05,7.8356e-05,1.1268e-06,8.6692e-07
5273,7.6127e-05,7.8326e-05,9.155e-07,8.657e-07
5274,7.8204e-05,7.8296e-05,8.0986e-07,8.6449e-07
5275,8.0986e-05,7.8267e-05,1.1268e-06,8.6327e-07
5276,8.1233e-05,7.8237e-05,5.9859e-07,8.6205e-07
5277,7.9507e-05,7.8207e-05,7.0423e-07,8.6084e-07
5278,7.8803e-05,7.8177e-05,7.0423e-07,8.5963e-07
5279,7.6057e-05,7.8148e-05,6.6902e-07,8.5842e-07
5280,7.6866e-05,7.8118e-05,8.4507e-07,8.5721e-07
5281,8.074e-05,7.8088e-05,1.0563e-06,8.5601e-07
5282,7.7782e-05,7.8059e-05,1.0211e-06,8.548e-07
5283,7.9789e-05,7.8029e-05,8.4507e-07,8.536e-07
5284,7.743e-05,7.7999e-05,9.155e-07,8.524e-07
5285,7.8909e-05,7.797e-05,5.6338e-07,8.512e-07
5286,7.7183e-05,7.794e-05,6.6902e-07,8.5e-07
5287,7.8944e-05,7.791e-05,1.0563e-06,8.4881e-07
5288,7.7007e-05,7.7881e-05,7.7465e-07,8.4761e-07
5289,8.1268e-05,7.7851e-05,8.0986e-07,8.4642e-07
5290,7.7218e-05,7.7821e-05,7.3944e-07,8.4523e-07
5291,7.9507e-05,7.7792e-05,8.0986e-07,8.4404e-07
5292,7.9296e-05,7.7762e-05,9.155e-07,8.4285e-07
5293,7.5e-05,7.7733e-05,5.9859e-07,8.4167e-07
5294,7.662e-05,7.7703e-05,1.0563e-06,8.4048e-07
5295,7.7747e-05,7.7674e-05,7.3944e-07,8.393e-07
5296,7.7923e-05,7.7644e-05,1.0211e-06,8.3812e-07
5297,8.0071e-05,7.7614e-05,8.8028e-07,8.3694e-07
5298,7.7148e-05,7.7585e-05,5.9859e-07,8.3576e-07
5299,7.5423e-05,7.7555e-05,8.8028e-07,8.3459e-07
5300,7.9507e-05,7.7526e-05,8.4507e-07,8.3341e-07
5301,7.8662e-05,7.7496e-05,1.162e-06,8.3224e-07
5302,7.838e-05,7.7467e-05,6.6902e-07,8.3107e-07
5303,7.7852e-05,7.7437e-05,8.8028e-07,8.299e-07
5304,7.7852e-05,7.7408e-05,8.4507e-07,8.2874e-07
5305,7.6479e-05,7.7379e-05,7.3944e-07,8.2757e-07
5306,7.5564e-05,7.7349e-05,7.7465e-07,8.264e-07
5307,7.6373e-05,7.732e-05,9.5071e-07,8.2524e-07
5308,7.8486e-05,7.729e-05,7.3944e-07,8.2408e-07
5309,8.0071e-05,7.7261e-05,7.0423e-07,8.2292e-07
5310,7.9613e-05,7.7231e-05,9.155e-07,8.2176e-07
5311,7.4261e-05,7.7202e-05,8.8028e-07,8.2061e-07
5312,7.6726e-05,7.7173e-05,7.0423e-07,8.1945e-07
5313,7.6831e-05,7.7143e-05,3.8732e-07,8.183e-07
5314,7.5423e-05,7.7114e-05,6.6902e-07,8.1715e-07
5315,7.3979e-05,7.7085e-05,6.6902e-07,8.16e-07
5316,7.7465e-05,7.7055e-05,9.8592e-07,8.1485e-07
5317,7.3204e-05,7.7026e-05,7.3944e-07,8.1371e-07
5318,7.2395e-05,7.6996e-05,5.9859e-07,8.1256e-07
5319,7.5599e-05,7.6967e-05,9.155e-07,8.1142e-07
5320,7.5106e-05,7.6938e-05,7.0423e-07,8.1028e-07
5321,7.6057e-05,7.6909e-05,6.6902e-07,8.0914e-07
5322,7.6197e-05,7.6879e-05,5.6338e-07,8.08e-07
5323,7.5141e-05,7.685e-05,9.5071e-07,8.0686e-07
5324,7.7254e-05,7.6821e-05,8.4507e-07,8.0573e-07
5325,7.5211e-05,7.6791e-05,9.155e-07,8.0459e-07
5326,7.5e-05,7.6762e-05,7.0423e-07,8.0346e-07
5327,7.7817e-05,7.6733e-05,7.0423e-07,8.0233e-07
5328,7.5e-05,7.6704e-05,9.155e-07,8.012e-07
5329,7.8557e-05,7.6675e-05,8.0986e-07,8.0007e-07
5330,7.6761e-05,7.6645e-05,8.0986e-07,7.9895e-07
5331,7.6549e-05,7.6616e-05,9.155e-07,7.9783e-07
5332,8.0176e-05,7.6587e-05,9.155e-07,7.967e-07
5333,7.4542e-05,7.6558e-05,1.162e-06,7.9558e-07
5334,7.8592e-05,7.6529e-05,7.7465e-07,7.9446e-07
5335,7.824e-05,7.6499e-05,9.5071e-07,7.9335e-07
5336,7.6127e-05,7.647e-05,9.155e-07,7.9223e-07
5337,7.7113e-05,7.6441e-05,8.8028e-07,7.9111e-07
5338,7.6233e-05,7.6412e-05,7.3944e-07,7.9e-07
5339,7.6373e-05,7.6383e-05,1.0211e-06,7.8889e-07
5340,7.9331e-05,7.6354e-05,5.6338e-07,7.8778e-07
5341,7.6233e-05,7.6325e-05,8.4507e-07,7.8667e-07
5342,7.7888e-05,7.6296e-05,7.0423e-07,7.8557e-07
5343,7.4402e-05,7.6267e-05,1.1972e-06,7.8446e-07
5344,7.5247e-05,7.6237e-05,5.9859e-07,7.8336e-07
5345,7.6057e-05,7.6208e-05,9.5071e-07,7.8225e-07
5346,7.4578e-05,7.6179e-05,1.0211e-06,7.8115e-07
5347,7.7218e-05,7.615e-05,8.8028e-07,7.8006e-07
5348,7.5704e-05,7.6121e-05,6.6902e-07,7.7896e-07
5349,7.6585e-05,7.6092e-05,6.338e-07,7.7786e-07
5350,7.4472e-05,7.6063e-05,9.5071e-07,7.7677e-07
5351,7.5493e-05,7.6034e-05,8.0986e-07,7.7568e-07
5352,7.6479e-05,7.6005e-05,7.0423e-07,7.7458e-07
5353,8.0634e-05,7.5976e-05,7.0423e-07,7.7349e-07
5354,7.4402e-05,7.5947e-05,9.5071e-07,7.7241e-07
5355,7.7923e-05,7.5918e-05,8.8028e-07,7.7132e-07
5356,7.574e-05,7.5889e-05,5.9859e-07,7.7023e-07
5357,7.6409e-05,7.586e-05,8.4507e-07,7.6915e-07
5358,7.6303e-05,7.5831e-05,5.6338e-07,7.6807e-07
5359,7.581e-05,7.5803e-05,4.2254e-07,7.6699e-07
5360,7.4718e-05,7.5774e-05,7.7465e-07,7.6591e-07
5361,7.669e-05,7.5745e-05,6.6902e-07,7.6483e-07
5362,7.7289e-05,7.5716e-05,6.338e-07,7.6376e-07
5363,7.5211e-05,7.5687e-05,1.0563e-06,7.6268e-07
5364,7.3345e-05,7.5658e-05,8.0986e-07,7.6161e-07
5365,7.6831e-05,7.5629e-05,1.0211e-06,7.6054e-07
5366,7.6479e-05,7.56e-05,5.6338e-07,7.5947e-07
5367,7.6549e-05,7.5572e-05,9.8592e-07,7.584e-07
5368,7.5e-05,7.5543e-05,7.0423e-07,7.5733e-07
5369,7.6127e-05,7.5514e-05,6.6902e-07,7.5627e-07
5370,7.1303e-05,7.5485e-05,8.8028e-07,7.552e-07
5371,7.3451e-05,7.5456e-05,4.9296e-07,7.5414e-07
5372,7.5458e-05,7.5427e-05,9.5071e-07,7.5308e-07
5373,7.7395e-05,7.5399e-05,9.8592e-07,7.5202e-07
5374,7.4472e-05,7.537e-05,7.0423e-07,7.5096e-07
5375,7.4754e-05,7.5341e-05,6.6902e-07,7.4991e-07
5376,7.4895e-05,7.5312e-05,6.6902e-07,7.4885e-07
5377,7.5845e-05,7.5284e-05,5.2817e-07,7.478e-07
5378,7.5282e-05,7.5255e-05,6.338e-07,7.4674e-07
5379,7.6197e-05,7.5226e-05,8.0986e-07,7.4569e-07
5380,7.6057e-05,7.5197e-05,4.5775e-07,7.4465e-07
5381,7.7817e-05,7.5169e-05,7.3944e-07,7.436e-07
5382,7.4789e-05,7.514e-05,7.3944e-07,7.4255e-07
5383,7.7782e-05,7.5111e-05,8.8028e-07,7.4151e-07
5384,7.8803e-05,7.5083e-05,8.0986e-07,7.4046e-07
5385,7.2359e-05,7.5054e-05,5.9859e-07,7.3942e-07
5386,7.5071e-05,7.5025e-05,7.7465e-07,7.3838e-07
5387,7.2711e-05,7.4997e-05,7.3944e-07,7.3734e-07
5388,7.6866e-05,7.4968e-05,7.3944e-07,7.3631e-07
5389,7.3592e-05,7.4939e-05,3.5211e-07,7.3527e-07
5390,7.2711e-05,7.4911e-05,9.155e-07,7.3424e-07
5391,7.1902e-05,7.4882e-05,7.3944e-07,7.332e-07
5392,7.4683e-05,7.4854e-05,7.7465e-07,7.3217e-07
5393,7.5106e-05,7.4825e-05,9.5071e-07,7.3114e-07
5394,7.2641e-05,7.4796e-05,6.6902e-07,7.3011e-07
5395,7.25e-05,7.4768e-05,7.3944e-07,7.2909e-07
5396,7.4226e-05,7.4739e-05,7.7465e-07,7.2806e-07
5397,7.1902e-05,7.4711e-05,8.4507e-07,7.2704e-07
5398,7.1937e-05,7.4682e-05,6.6902e-07,7.2601e-07
5399,7.6373e-05,7.4654e-05,7.7465e-07,7.2499e-07
5400,7.2571e-05,7.4625e-05,8.0986e-07,7.2397e-07
5401,7.5388e-05,7.4597e-05,8.4507e-07,7.2295e-07
5402,7.2817e-05,7.4568e-05,1.1268e-06,7.2194e-07
5403,7.4472e-05,7.454e-05,8.8028e-07,7.2092e-07
5404,7.4085e-05,7.4511e-05,4.5775e-07,7.1991e-07
5405,7.419e-05,7.4483e-05,8.4507e-07,7.1889e-07
5406,7.4859e-05,7.4454e-05,5.2817e-07,7.1788e-07
5407,7.574e-05,7.4426e-05,8.8028e-07,7.1687e-07
5408,7.4402e-05,7.4397e-05,4.2254e-07,7.1586e-07
5409,7.4261e-05,7.4369e-05,7.3944e-07,7.1486e-07
5410,7.5845e-05,7.434e-05,6.6902e-07,7.1385e-07
5411,7.6303e-05,7.4312e-05,6.338e-07,7.1285e-07
5412,7.4754e-05,7.4284e-05,7.7465e-07,7.1184e-07
5413,7.5669e-05,7.4255e-05,5.2817e-07,7.1084e-07
5414,7.25e-05,7.4227e-05,8.4507e-07,7.0984e-07
5415,7.169e-05,7.4198e-05,5.9859e-07,7.0884e-07
5416,7.412e-05,7.417e-05,8.4507e-07,7.0785e-07
5417,7.2535e-05,7.4142e-05,6.338e-07,7.0685e-07
5418,7.5599e-05,7.4113e-05,8.8028e-07,7.0586e-07
5419,7.4226e-05,7.4085e-05,5.9859e-07,7.0486e-07
5420,7.4402e-05,7.4057e-05,9.8592e-07,7.0387e-07
5421,7.5986e-05,7.4028e-05,6.6902e-07,7.0288e-07
5422,7.3451e-05,7.4e-05,8.8028e-07,7.0189e-07
5423,7.6444e-05,7.3972e-05,7.7465e-07,7.009e-07
5424,7.6338e-05,7.3943e-05,9.155e-07,6.9992e-07
5425,7.4718e-05,7.3915e-05,9.155e-07,6.9893e-07
5426,7.6127e-05,7.3887e-05,8.0986e-07,6.9795e-07
5427,7.6409e-05,7.3859e-05,5.9859e-07,6.9697e-07
5428,7.338e-05,7.383e-05,7.3944e-07,6.9599e-07
5429,7.2923e-05,7.3802e-05,6.6902e-07,6.9501e-07
5430,7.2782e-05,7.3774e-05,5.9859e-07,6.9403e-07
5431,7.4085e-05,7.3746e-05,1.0916e-06,6.9306e-07
5432,7.2923e-05,7.3718e-05,9.155e-07,6.9208e-07
5433,7.5141e-05,7.3689e-05,5.9859e-07,6.9111e-07
5434,7.3768e-05,7.3661e-05,5.2817e-07,6.9013e-07
5435,7.3169e-05,7.3633e-05,6.338e-07,6.8916e-07
5436,7.5493e-05,7.3605e-05,8.0986e-07,6.8819e-07
5437,7.0845e-05,7.3577e-05,4.9296e-07,6.8723e-07
5438,7.0845e-05,7.3548e-05,4.9296e-07,6.8626e-07
5439,7.5141e-05,7.352e-05,6.6902e-07,6.8529e-07
5440,7.1444e-05,7.3492e-05,7.3944e-07,6.8433e-07
5441,7.5493e-05,7.3464e-05,7.3944e-07,6.8337e-07
5442,7.1479e-05,7.3436e-05,7.7465e-07,6.8241e-07
5443,7.2817e-05,7.3408e-05,6.338e-07,6.8145e-07
5444,7.2183e-05,7.338e-05,8.0986e-07,6.8049e-07
5445,7.2218e-05,7.3352e-05,8.0986e-07,6.7953e-07
5446,7.1585e-05,7.3324e-05,7.0423e-07,6.7857e-07
5447,7.0986e-05,7.3296e-05,4.5775e-07,6.7762e-07
5448,7.1479e-05,7.3267e-05,3.8732e-07,6.7667e-07
5449,7.2711e-05,7.3239e-05,5.6338e-07,6.7571e-07
5450,7.3803e-05,7.3211e-05,9.8592e-07,6.7476e-07
5451,7.2782e-05,7.3183e-05,5.2817e-07,6.7381e-07
5452,7.5211e-05,7.3155e-05,5.9859e-07,6.7287e-07
5453,7.3169e-05,7.3127e-05,8.4507e-07,6.7192e-07
5454,7.2183e-05,7.3099e-05,6.338e-07,6.7097e-07
5455,7.4578e-05,7.3071e-05,8.8028e-07,6.7003e-07
5456,7.1796e-05,7.3043e-05,4.9296e-07,6.6909e-07
5457,7.1514e-05,7.3015e-05,7.0423e-07,6.6815e-07
5458,7.5423e-05,7.2987e-05,4.5775e-07,6.6721e-07
5459,7.4014e-05,7.2959e-05,5.2817e-07,6.6627e-07
5460,7.331e-05,7.2932e-05,5.6338e-07,6.6533e-07
5461,6.9507e-05,7.2904e-05,5.6338e-07,6.6439e-07
5462,7.338e-05,7.2876e-05,8.0986e-07,6.6346e-07
5463,7.3451e-05,7.2848e-05,6.338e-07,6.6253e-07
5464,7.2535e-05,7.282e-05,5.2817e-07,6.6159e-07
5465,7.3521e-05,7.2792e-05,6.6902e-07,6.6066e-07
5466,7.0141e-05,7.2764e-05,5.9859e-07,6.5973e-07
5467,7.2218e-05,7.2736e-05,5.6338e-07,6.5881e-07
5468,7.2465e-05,7.2708e-05,7.3944e-07,6.5788e-07
5469,7.1831e-05,7.268e-05,5.9859e-07,6.5695e-07
5470,7.3768e-05,7.2653e-05,6.338e-07,6.5603e-07
5471,6.6549e-05,7.2625e-05,5.2817e-07,6.5511e-07
5472,7.3275e-05,7.2597e-05,5.9859e-07,6.5418e-07
5473,7.3803e-05,7.2569e-05,5.6338e-07,6.5326e-07
5474,7.0986e-05,7.2541e-05,6.6902e-07,6.5235e-07
5475,7.1937e-05,7.2514e-05,5.6338e-07,6.5143e-07
5476,7.1479e-05,7.2486e-05,7.3944e-07,6.5051e-07
5477,7.0704e-05,7.2458e-05,6.6902e-07,6.496e-07
5478,7.338e-05,7.243e-05,5.9859e-07,6.4868e-07
5479,7.0247e-05,7.2402e-05,9.155e-07,6.4777e-07
5480,6.8134e-05,7.2375e-05,4.5775e-07,6.4686e-07
5481,7.4366e-05,7.2347e-05,5.9859e-07,6.4595e-07
5482,7.0775e-05,7.2319e-05,5.6338e-07,6.4504e-07
5483,7.1268e-05,7.2291e-05,5.6338e-07,6.4413e-07
5484,7.1866e-05,7.2264e-05,6.338e-07,6.4323e-07
5485,7.0845e-05,7.2236e-05,3.8732e-07,6.4232e-07
5486,7.4296e-05,7.2208e-05,7.3944e-07,6.4142e-07
5487,7.2465e-05,7.2181e-05,9.5071e-07,6.4052e-07
5488,7.1409e-05,7.2153e-05,4.5775e-07,6.3961e-07
5489,7.3803e-05,7.2125e-05,3.8732e-07,6.3871e-07
5490,7.2042e-05,7.2098e-05,4.9296e-07,6.3782e-07
5491,7.0845e-05,7.207e-05,5.9859e-07,6.3692e-07
5492,7.0599e-05,7.2042e-05,5.2817e-07,6.3602e-07
5493,7.3697e-05,7.2015e-05,8.0986e-07,6.3513e-07
5494,7.2923e-05,7.1987e-05,7.7465e-07,6.3423e-07
5495,7.2465e-05,7.196e-05,4.2254e-07,6.3334e-07
5496,7.2359e-05,7.1932e-05,8.8028e-07,6.3245e-07
5497,7.1972e-05,7.1904e-05,5.9859e-07,6.3156e-07
5498,7.2078e-05,7.1877e-05,5.6338e-07,6.3067e-07
5499,6.9296e-05,7.1849e-05,3.8732e-07,6.2979e-07
5500,7.3486e-05,7.1822e-05,7.0423e-07,6.289e-07
5501,7.2007e-05,7.1794e-05,9.8592e-07,6.2801e-07
5502,7.1162e-05,7.1767e-05,8.8028e-07,6.2713e-07
5503,7.4366e-05,7.1739e-05,6.6902e-07,6.2625e-07
5504,6.8486e-05,7.1712e-05,6.338e-07,6.2537e-07
5505,7.3345e-05,7.1684e-05,9.5071e-07,6.2449e-07
5506,6.9648e-05,7.1657e-05,8.8028e-07,6.2361e-07
5507,7.1937e-05,7.1629e-05,7.3944e-07,6.2273e-07
5508,7.081e-05,7.1602e-05,5.9859e-07,6.2186e-07
5509,7.3733e-05,7.1574e-05,5.6338e-07,6.2098e-07
5510,7.5528e-05,7.1547e-05,5.2817e-07,6.2011e-07
5511,6.8697e-05,7.1519e-05,7.3944e-07,6.1924e-07
5512,7.0141e-05,7.1492e-05,4.5775e-07,6.1836e-07
5513,6.9437e-05,7.1464e-05,6.338e-07,6.1749e-07
5514,7.2852e-05,7.1437e-05,5.2817e-07,6.1663e-07
5515,7.243e-05,7.1409e-05,5.6338e-07,6.1576e-07
5516,7.2852e-05,7.1382e-05,7.0423e-07,6.1489e-07
5517,7.0423e-05,7.1355e-05,8.0986e-07,6.1403e-07
5518,7.1268e-05,7.1327e-05,5.2817e-07,6.1316e-07
5519,7.1761e-05,7.13e-05,3.5211e-07,6.123e-07
5520,6.9718e-05,7.1272e-05,5.6338e-07,6.1144e-07
5521,6.9331e-05,7.1245e-05,7.3944e-07,6.1058e-07
5522,6.8697e-05,7.1218e-05,7.3944e-07,6.0972e-07
5523,6.9789e-05,7.119e-05,7.7465e-07,6.0886e-07
5524,7.2218e-05,7.1163e-05,6.338e-07,6.0801e-07
5525,7.2817e-05,7.1136e-05,4.2254e-07,6.0715e-07
5526,6.838e-05,7.1108e-05,5.9859e-07,6.063e-07
5527,7.1409e-05,7.1081e-05,5.9859e-07,6.0544e-07
5528,7.088e-05,7.1054e-05,5.2817e-07,6.0459e-07
5529,7.0845e-05,7.1027e-05,5.6338e-07,6.0374e-07
5530,6.9542e-05,7.0999e-05,6.6902e-07,6.0289e-07
5531,6.9824e-05,7.0972e-05,3.5211e-07,6.0204e-07
5532,7.074e-05,7.0945e-05,4.9296e-07,6.012e-07
5533,6.9155e-05,7.0918e-05,4.9296e-07,6.0035e-07
5534,7.0176e-05,7.089e-05,5.2817e-07,5.9951e-07
5535,7.0599e-05,7.0863e-05,5.9859e-07,5.9866e-07
5536,7.2078e-05,7.0836e-05,5.2817e-07,5.9782e-07
5537,7.1831e-05,7.0809e-05,5.6338e-07,5.9698e-07
5538,6.8944e-05,7.0781e-05,6.338e-07,5.9614e-07
5539,6.8768e-05,7.0754e-05,4.5775e-07,5.953e-07
5540,7.3099e-05,7.0727e-05,7.0423e-07,5.9446e-07
5541,7.2641e-05,7.07e-05,6.6902e-07,5.9363e-07
5542,7.243e-05,7.0673e-05,4.2254e-07,5.9279e-07
5543,7.1409e-05,7.0646e-05,3.5211e-07,5.9196e-07
5544,7.0986e-05,7.0618e-05,6.338e-07,5.9113e-07
5545,7.0211e-05,7.0591e-05,4.9296e-07,5.9029e-07
5546,7.2993e-05,7.0564e-05,3.8732e-07,5.8946e-07
5547,6.9648e-05,7.0537e-05,6.338e-07,5.8863e-07
5548,6.8204e-05,7.051e-05,4.5775e-07,5.8781e-07
5549,6.9437e-05,7.0483e-05,6.338e-07,5.8698e-07
5550,6.9402e-05,7.0456e-05,6.338e-07,5.8615e-07
5551,7.8345e-05,7.0429e-05,6.6902e-07,5.8533e-07
5552,7.0352e-05,7.0402e-05,5.2817e-07,5.8451e-07
5553,6.9472e-05,7.0375e-05,5.6338e-07,5.8368e-07
5554,7.1479e-05,7.0348e-05,5.2817e-07,5.8286e-07
5555,7.2254e-05,7.0321e-05,5.6338e-07,5.8204e-07
5556,7.2887e-05,7.0293e-05,5.6338e-07,5.8122e-07
5557,7.0317e-05,7.0266e-05,7.7465e-07,5.8041e-07
5558,7.1831e-05,7.0239e-05,4.2254e-07,5.7959e-07
5559,7.1549e-05,7.0212e-05,6.338e-07,5.7877e-07
5560,6.8592e-05,7.0185e-05,4.2254e-07,5.7796e-07
5561,7.3064e-05,7.0158e-05,4.9296e-07,5.7715e-07
5562,6.8627e-05,7.0131e-05,5.2817e-07,5.7633e-07
5563,7.1162e-05,7.0105e-05,7.3944e-07,5.7552e-07
5564,7.1866e-05,7.0078e-05,5.9859e-07,5.7471e-07
5565,7.2465e-05,7.0051e-05,4.5775e-07,5.7391e-07
5566,6.9331e-05,7.0024e-05,5.9859e-07,5.731e-07
5567,7.1373e-05,6.9997e-05,4.5775e-07,5.7229e-07
5568,7.0704e-05,6.997e-05,6.338e-07,5.7149e-07
5569,6.8662e-05,6.9943e-05,5.6338e-07,5.7068e-07
5570,6.912e-05,6.9916e-05,4.9296e-07,5.6988e-07
5571,7.1549e-05,6.9889e-05,7.3944e-07,5.6908e-07
5572,6.8979e-05,6.9862e-05,5.2817e-07,5.6828e-07
5573,6.8733e-05,6.9835e-05,6.338e-07,5.6748e-07
5574,7.0071e-05,6.9809e-05,5.6338e-07,5.6668e-07
5575,6.9437e-05,6.9782e-05,8.8028e-07,5.6588e-07
5576,6.7923e-05,6.9755e-05,6.338e-07,5.6509e-07
5577,6.8979e-05,6.9728e-05,3.169e-07,5.6429e-07
5578,6.8768e-05,6.9701e-05,5.2817e-07,5.635e-07
5579,6.7747e-05,6.9674e-05,5.2817e-07,5.627e-07
5580,6.8486e-05,6.9648e-05,4.5775e-07,5.6191e-07
5581,6.7747e-05,6.9621e-05,4.9296e-07,5.6112e-07
5582,7.2148e-05,6.9594e-05,4.9296e-07,5.6033e-07
5583,6.9824e-05,6.9567e-05,7.3944e-07,5.5955e-07
5584,6.9613e-05,6.954e-05,6.338e-07,5.5876e-07
5585,6.4965e-05,6.9514e-05,5.9859e-07,5.5797e-07
5586,6.7535e-05,6.9487e-05,5.9859e-07,5.5719e-07
5587,6.8592e-05,6.946e-05,5.6338e-07,5.564e-07
5588,6.7923e-05,6.9433e-05,7.3944e-07,5.5562e-07
5589,6.8733e-05,6.9407e-05,5.6338e-07,5.5484e-07
5590,6.5704e-05,6.938e-05,5.2817e-07,5.5406e-07
5591,6.8204e-05,6.9353e-05,6.338e-07,5.5328e-07
5592,6.993e-05,6.9327e-05,8.0986e-07,5.525e-07
5593,6.7078e-05,6.93e-05,7.3944e-07,5.5172e-07
5594,7.2218e-05,6.9273e-05,6.338e-07,5.5095e-07
5595,7.1726e-05,6.9247e-05,2.8169e-07,5.5017e-07
5596,6.7113e-05,6.922e-05,7.0423e-07,5.494e-07
5597,6.7782e-05,6.9193e-05,6.338e-07,5.4862e-07
5598,6.8873e-05,6.9167e-05,4.2254e-07,5.4785e-07
5599,6.7676e-05,6.914e-05,7.3944e-07,5.4708e-07
5600,7e-05,6.9113e-05,7.7465e-07,5.4631e-07
5601,6.8592e-05,6.9087e-05,5.9859e-07,5.4554e-07
5602,6.9507e-05,6.906e-05,8.4507e-07,5.4478e-07
5603,6.9085e-05,6.9034e-05,7.3944e-07,5.4401e-07
5604,6.9331e-05,6.9007e-05,4.2254e-07,5.4324e-07
5605,7.0106e-05,6.898e-05,4.2254e-07,5.4248e-07
5606,6.831e-05,6.8954e-05,3.8732e-07,5.4172e-07
5607,6.9718e-05,6.8927e-05,3.8732e-07,5.4096e-07
5608,6.9226e-05,6.8901e-05,3.8732e-07,5.4019e-07
5609,6.9789e-05,6.8874e-05,5.9859e-07,5.3943e-07
5610,6.8627e-05,6.8848e-05,7.3944e-07,5.3868e-07
5611,6.8768e-05,6.8821e-05,4.2254e-07,5.3792e-07
5612,6.4754e-05,6.8795e-05,2.4648e-07,5.3716e-07
5613,6.8697e-05,6.8768e-05,6.338e-07,5.3641e-07
5614,7.1972e-05,6.8742e-05,3.5211e-07,5.3565e-07
5615,6.8416e-05,6.8715e-05,6.338e-07,5.349e-07
5616,6.8733e-05,6.8689e-05,5.9859e-07,5.3414e-07
5617,6.6831e-05,6.8662e-05,3.8732e-07,5.3339e-07
5618,6.8451e-05,6.8636e-05,4.9296e-07,5.3264e-07
5619,6.419e-05,6.8609e-05,7.7465e-07,5.3189e-07
5620,7.3592e-05,6.8583e-05,4.5775e-07,5.3115e-07
5621,6.8873e-05,6.8557e-05,4.9296e-07,5.304e-07
5622,7.0423e-05,6.853e-05,5.6338e-07,5.2965e-07
5623,6.8592e-05,6.8504e-05,5.6338e-07,5.2891e-07
5624,6.4613e-05,6.8477e-05,4.5775e-07,5.2816e-07
5625,6.8909e-05,6.8451e-05,4.9296e-07,5.2742e-07
5626,6.8838e-05,6.8425e-05,3.8732e-07,5.2668e-07
5627,7.0141e-05,6.8398e-05,6.338e-07,5.2594e-07
5628,6.9824e-05,6.8372e-05,3.5211e-07,5.252e-07
5629,6.6937e-05,6.8346e-05,4.5775e-07,5.2446e-07
5630,6.9542e-05,6.8319e-05,5.6338e-07,5.2372e-07
5631,6.7042e-05,6.8293e-05,5.6338e-07,5.2298e-07
5632,6.6197e-05,6.8267e-05,4.2254e-07,5.2225e-07
5633,6.9366e-05,6.824e-05,5.2817e-07,5.2151e-07
5634,6.8768e-05,6.8214e-05,4.5775e-07,5.2078e-07
5635,6.919e-05,6.8188e-05,5.9859e-07,5.2005e-07
5636,6.6937e-05,6.8161e-05,5.9859e-07,5.1932e-07
5637,6.8697e-05,6.8135e-05,3.169e-07,5.1858e-07
5638,6.7465e-05,6.8109e-05,3.8732e-07,5.1785e-07
5639,6.7254e-05,6.8083e-05,5.2817e-07,5.1713e-07
5640,6.9718e-05,6.8056e-05,4.9296e-07,5.164e-07
5641,6.7042e-05,6.803e-05,4.2254e-07,5.1567e-07
5642,6.919e-05,6.8004e-05,4.2254e-07,5.1495e-07
5643,6.8627e-05,6.7978e-05,3.5211e-07,5.1422e-07
5644,6.6409e-05,6.7951e-05,3.5211e-07,5.135e-07
5645,6.4472e-05,6.7925e-05,4.9296e-07,5.1278e-07
5646,6.9648e-05,6.7899e-05,4.2254e-07,5.1206e-07
5647,6.5247e-05,6.7873e-05,5.6338e-07,5.1133e-07
5648,6.7359e-05,6.7847e-05,3.5211e-07,5.1062e-07
5649,6.8345e-05,6.7821e-05,6.6902e-07,5.099e-07
5650,6.8627e-05,6.7794e-05,4.2254e-07,5.0918e-07
5651,6.7535e-05,6.7768e-05,3.8732e-07,5.0846e-07
5652,6.9683e-05,6.7742e-05,5.2817e-07,5.0775e-07
5653,6.7007e-05,6.7716e-05,7.7465e-07,5.0703e-07
5654,6.8838e-05,6.769e-05,3.5211e-07,5.0632e-07
5655,6.7042e-05,6.7664e-05,5.2817e-07,5.0561e-07
5656,6.8064e-05,6.7638e-05,2.4648e-07,5.049e-07
5657,6.7958e-05,6.7612e-05,6.338e-07,5.0419e-07
5658,6.8204e-05,6.7585e-05,5.2817e-07,5.0348e-07
5659,6.7641e-05,6.7559e-05,3.5211e-07,5.0277e-07
5660,6.8733e-05,6.7533e-05,4.9296e-07,5.0206e-07
5661,6.6761e-05,6.7507e-05,4.2254e-07,5.0136e-07
5662,6.6726e-05,6.7481e-05,4.9296e-07,5.0065e-07
5663,6.6056e-05,6.7455e-05,4.9296e-07,4.9995e-07
5664,6.7606e-05,6.7429e-05,3.169e-07,4.9924e-07
5665,6.7606e-05,6.7403e-05,4.2254e-07,4.9854e-07
5666,6.5669e-05,6.7377e-05,5.6338e-07,4.9784e-07
5667,6.7078e-05,6.7351e-05,5.6338e-07,4.9714e-07
5668,6.4296e-05,6.7325e-05,5.2817e-07,4.9644e-07
5669,6.5176e-05,6.7299e-05,5.2817e-07,4.9574e-07
5670,6.5071e-05,6.7273e-05,3.169e-07,4.9504e-07
5671,6.6444e-05,6.7247e-05,4.5775e-07,4.9435e-07
5672,6.6831e-05,6.7221e-05,6.338e-07,4.9365e-07
5673,6.7958e-05,6.7195e-05,7.3944e-07,4.9296e-07
5674,7.1162e-05,6.7169e-05,4.9296e-07,4.9226e-07
5675,6.6444e-05,6.7143e-05,3.8732e-07,4.9157e-07
5676,6.6373e-05,6.7118e-05,5.2817e-07,4.9088e-07
5677,6.6937e-05,6.7092e-05,3.5211e-07,4.9019e-07
5678,6.5564e-05,6.7066e-05,4.5775e-07,4.895e-07
5679,6.6268e-05,6.704e-05,4.9296e-07,4.8881e-07
5680,6.6514e-05,6.7014e-05,4.2254e-07,4.8812e-07
5681,6.7817e-05,6.6988e-05,4.9296e-07,4.8744e-07
5682,6.7676e-05,6.6962e-05,6.6902e-07,4.8675e-07
5683,6.6902e-05,6.6936e-05,6.338e-07,4.8607e-07
5684,6.7113e-05,6.6911e-05,4.5775e-07,4.8538e-07
5685,6.4507e-05,6.6885e-05,5.6338e-07,4.847e-07
5686,6.5704e-05,6.6859e-05,6.338e-07,4.8402e-07
5687,6.5493e-05,6.6833e-05,3.8732e-07,4.8334e-07
5688,6.4226e-05,6.6807e-05,3.169e-07,4.8266e-07
5689,6.7289e-05,6.6781e-05,3.5211e-07,4.8198e-07
5690,6.7113e-05,6.6756e-05,6.6902e-07,4.813e-07
5691,6.9331e-05,6.673e-05,3.5211e-07,4.8062e-07
5692,6.3416e-05,6.6704e-05,4.5775e-07,4.7995e-07
5693,6.7183e-05,6.6678e-05,4.9296e-07,4.7927e-07
5694,6.6866e-05,6.6653e-05,4.5775e-07,4.786e-07
5695,6.9085e-05,6.6627e-05,5.2817e-07,4.7792e-07
5696,6.5352e-05,6.6601e-05,3.8732e-07,4.7725e-07
5697,6.8099e-05,6.6575e-05,3.169e-07,4.7658e-07
5698,6.75e-05,6.655e-05,3.8732e-07,4.7591e-07
5699,6.6514e-05,6.6524e-05,4.9296e-07,4.7524e-07
5700,6.7923e-05,6.6498e-05,6.338e-07,4.7457e-07
5701,6.5704e-05,6.6473e-05,5.2817e-07,4.739e-07
5702,6.8557e-05,6.6447e-05,5.2817e-07,4.7324e-07
5703,6.4895e-05,6.6421e-05,5.2817e-07,4.7257e-07
5704,6.5669e-05,6.6396e-05,4.9296e-07,4.7191e-07
5705,6.7887e-05,6.637e-05,4.9296e-07,4.7124e-07
5706,6.5916e-05,6.6344e-05,4.2254e-07,4.7058e-07
5707,6.4648e-05,6.6319e-05,4.9296e-07,4.6992e-07
5708,6.9472e-05,6.6293e-05,4.9296e-07,4.6926e-07
5709,6.5458e-05,6.6267e-05,1.7606e-07,4.686e-07
5710,6.6866e-05,6.6242e-05,4.9296e-07,4.6794e-07
5711,6.6197e-05,6.6216e-05,4.2254e-07,4.6728e-07
5712,6.5704e-05,6.6191e-05,5.9859e-07,4.6662e-07
5713,6.838e-05,6.6165e-05,3.8732e-07,4.6596e-07
5714,6.5141e-05,6.6139e-05,3.5211e-07,4.6531e-07
5715,6.4754e-05,6.6114e-05,7.0423e-07,4.6465e-07
5716,6.4472e-05,6.6088e-05,3.5211e-07,4.64e-07
5717,6.6056e-05,6.6063e-05,6.6902e-07,4.6335e-07
5718,6.5775e-05,6.6037e-05,4.5775e-07,4.627e-07
5719,6.3733e-05,6.6012e-05,3.169e-07,4.6205e-07
5720,6.5035e-05,6.5986e-05,6.6902e-07,4.614e-07
5721,6.5986e-05,6.5961e-05,4.5775e-07,4.6075e-07
5722,6.6338e-05,6.5935e-05,5.9859e-07,4.601e-07
5723,6.669e-05,6.591e-05,3.8732e-07,4.5945e-07
5724,6.574e-05,6.5884e-05,3.5211e-07,4.588e-07
5725,6.412e-05,6.5859e-05,2.4648e-07,4.5816e-07
5726,6.574e-05,6.5833e-05,2.8169e-07,4.5751e-07
5727,6.4718e-05,6.5808e-05,4.5775e-07,4.5687e-07
5728,6.4402e-05,6.5782e-05,4.2254e-07,4.5623e-07
5729,6.6937e-05,6.5757e-05,3.5211e-07,4.5559e-07
5730,6.6373e-05,6.5731e-05,5.6338e-07,4.5495e-07
5731,6.5035e-05,6.5706e-05,4.9296e-07,4.5431e-07
5732,6.4718e-05,6.5681e-05,4.9296e-07,4.5367e-07
5733,6.5986e-05,6.5655e-05,3.5211e-07,4.5303e-07
5734,6.993e-05,6.563e-05,1.7606e-07,4.5239e-07
5735,6.9718e-05,6.5604e-05,4.9296e-07,4.5175e-07
5736,6.8345e-05,6.5579e-05,3.8732e-07,4.5112e-07
5737,6.4155e-05,6.5554e-05,3.5211e-07,4.5048e-07
5738,6.662e-05,6.5528e-05,5.9859e-07,4.4985e-07
5739,6.4683e-05,6.5503e-05,6.338e-07,4.4922e-07
5740,6.4296e-05,6.5478e-05,5.6338e-07,4.4859e-07
5741,6.6303e-05,6.5452e-05,3.169e-07,4.4795e-07
5742,6.5423e-05,6.5427e-05,4.5775e-07,4.4732e-07
5743,6.3662e-05,6.5402e-05,5.2817e-07,4.467e-07
5744,6.5986e-05,6.5376e-05,4.9296e-07,4.4607e-07
5745,6.4824e-05,6.5351e-05,2.8169e-07,4.4544e-07
5746,6.662e-05,6.5326e-05,4.2254e-07,4.4481e-07
5747,6.4507e-05,6.5301e-05,5.2817e-07,4.4419e-07
5748,6.493e-05,6.5275e-05,4.9296e-07,4.4356e-07
5749,6.4296e-05,6.525e-05,5.9859e-07,4.4294e-07
5750,6.7218e-05,6.5225e-05,3.5211e-07,4.4231e-07
5751,6.4261e-05,6.52e-05,6.6902e-07,4.4169e-07
5752,6.6831e-05,6.5174e-05,4.9296e-07,4.4107e-07
5753,6.3486e-05,6.5149e-05,2.4648e-07,4.4045e-07
5754,6.5141e-05,6.5124e-05,3.8732e-07,4.3983e-07
5755,6.5634e-05,6.5099e-05,2.4648e-07,4.3921e-07
5756,6.5e-05,6.5073e-05,5.9859e-07,4.3859e-07
5757,6.4437e-05,6.5048e-05,4.5775e-07,4.3798e-07
5758,6.4049e-05,6.5023e-05,4.9296e-07,4.3736e-07
5759,6.5282e-05,6.4998e-05,4.9296e-07,4.3675e-07
5760,6.243e-05,6.4973e-05,4.2254e-07,4.3613e-07
5761,6.4472e-05,6.4948e-05,4.9296e-07,4.3552e-07
5762,6.669e-05,6.4922e-05,4.5775e-07,4.3491e-07
5763,6.7465e-05,6.4897e-05,3.169e-07,4.3429e-07
5764,6.4014e-05,6.4872e-05,2.1127e-07,4.3368e-07
5765,6.3486e-05,6.4847e-05,4.5775e-07,4.3307e-07
5766,6.4261e-05,6.4822e-05,2.4648e-07,4.3246e-07
5767,6.4507e-05,6.4797e-05,4.5775e-07,4.3185e-07
5768,6.1655e-05,6.4772e-05,3.169e-07,4.3125e-07
5769,6.5106e-05,6.4747e-05,3.8732e-07,4.3064e-07
5770,6.6373e-05,6.4722e-05,2.4648e-07,4.3003e-07
5771,6.2148e-05,6.4697e-05,2.8169e-07,4.2943e-07
5772,6.4718e-05,6.4672e-05,3.5211e-07,4.2883e-07
5773,6.3909e-05,6.4647e-05,4.2254e-07,4.2822e-07
5774,6.3028e-05,6.4621e-05,6.6902e-07,4.2762e-07
5775,6.4331e-05,6.4596e-05,4.2254e-07,4.2702e-07
5776,6.5317e-05,6.4571e-05,5.6338e-07,4.2642e-07
5777,6.5387e-05,6.4546e-05,3.169e-07,4.2582e-07
5778,6.4085e-05,6.4521e-05,4.9296e-07,4.2522e-07
5779,6.4754e-05,6.4496e-05,6.6902e-07,4.2462e-07
5780,6.6866e-05,6.4471e-05,2.4648e-07,4.2402e-07
5781,6.5916e-05,6.4447e-05,4.5775e-07,4.2343e-07
5782,6.6585e-05,6.4422e-05,5.9859e-07,4.2283e-07
5783,6.3028e-05,6.4397e-05,4.5775e-07,4.2224e-07
5784,6.8557e-05,6.4372e-05,3.169e-07,4.2164e-07
5785,6.574e-05,6.4347e-05,5.6338e-07,4.2105e-07
5786,6.3204e-05,6.4322e-05,6.338e-07,4.2046e-07
5787,6.2113e-05,6.4297e-05,3.169e-07,4.1986e-07
5788,6.3275e-05,6.4272e-05,5.2817e-07,4.1927e-07
5789,6.4824e-05,6.4247e-05,5.9859e-07,4.1868e-07
5790,6.1268e-05,6.4222e-05,3.5211e-07,4.181e-07
5791,6.5247e-05,6.4197e-05,3.8732e-07,4.1751e-07
5792,6.4014e-05,6.4172e-05,7.7465e-07,4.1692e-07
5793,6.3944e-05,6.4148e-05,2.1127e-07,4.1633e-07
5794,6.3768e-05,6.4123e-05,5.9859e-07,4.1575e-07
5795,6.1409e-05,6.4098e-05,5.9859e-07,4.1516e-07
5796,6.3768e-05,6.4073e-05,5.2817e-07,4.1458e-07
5797,6.4014e-05,6.4048e-05,3.169e-07,4.14e-07
5798,6.6268e-05,6.4023e-05,3.169e-07,4.1341e-07
5799,6.2817e-05,6.3999e-05,5.6338e-07,4.1283e-07
5800,6.4331e-05,6.3974e-05,2.8169e-07,4.1225e-07
5801,6.2148e-05,6.3949e-05,4.5775e-07,4.1167e-07
5802,6.2606e-05,6.3924e-05,3.5211e-07,4.1109e-07
5803,6.4402e-05,6.3899e-05,3.169e-07,4.1051e-07
5804,6.3028e-05,6.3875e-05,2.4648e-07,4.0994e-07
5805,6.4789e-05,6.385e-05,2.4648e-07,4.0936e-07
5806,6.5282e-05,6.3825e-05,4.2254e-07,4.0878e-07
5807,6.4859e-05,6.38e-05,3.5211e-07,4.0821e-07
5808,6.2007e-05,6.3776e-05,3.169e-07,4.0763e-07
5809,6.4366e-05,6.3751e-05,3.8732e-07,4.0706e-07
5810,6.324e-05,6.3726e-05,2.4648e-07,4.0649e-07
5811,6.0704e-05,6.3701e-05,4.5775e-07,4.0592e-07
5812,6.2606e-05,6.3677e-05,5.2817e-07,4.0534e-07
5813,6.412e-05,6.3652e-05,3.169e-07,4.0477e-07
5814,6.3909e-05,6.3627e-05,3.5211e-07,4.0421e-07
5815,6.0317e-05,6.3603e-05,4.2254e-07,4.0364e-07
5816,6.3979e-05,6.3578e-05,3.169e-07,4.0307e-07
5817,6.3733e-05,6.3553e-05,4.9296e-07,4.025e-07
5818,6.2395e-05,6.3529e-05,3.169e-07,4.0194e-07
5819,6.581e-05,6.3504e-05,5.6338e-07,4.0137e-07
5820,6.2747e-05,6.348e-05,1.7606e-07,4.0081e-07
5821,6.2606e-05,6.3455e-05,4.2254e-07,4.0024e-07
5822,6.2359e-05,6.343e-05,5.2817e-07,3.9968e-07
5823,6.3803e-05,6.3406e-05,4.9296e-07,3.9912e-07
5824,6.3768e-05,6.3381e-05,3.8732e-07,3.9855e-07
5825,6.243e-05,6.3357e-05,2.8169e-07,3.9799e-07
5826,6.088e-05,6.3332e-05,2.8169e-07,3.9743e-07
5827,6.3592e-05,6.3307e-05,3.5211e-07,3.9687e-07
5828,6.3451e-05,6.3283e-05,2.4648e-07,3.9632e-07
5829,6.2042e-05,6.3258e-05,5.6338e-07,3.9576e-07
5830,6.0845e-05,6.3234e-05,2.8169e-07,3.952e-07
5831,6.2465e-05,6.3209e-05,7.0423e-07,3.9465e-07
5832,6.2042e-05,6.3185e-05,3.169e-07,3.9409e-07
5833,6.3169e-05,6.316e-05,3.169e-07,3.9354e-07
5834,6.5387e-05,6.3136e-05,3.5211e-07,3.9298e-07
5835,6.0493e-05,6.3111e-05,2.1127e-07,3.9243e-07
5836,6.4965e-05,6.3087e-05,3.169e-07,3.9188e-07
5837,6.5387e-05,6.3062e-05,5.2817e-07,3.9133e-07
5838,6.2641e-05,6.3038e-05,6.6902e-07,3.9078e-07
5839,6.2641e-05,6.3013e-05,4.5775e-07,3.9023e-07
5840,6.6972e-05,6.2989e-05,3.169e-07,3.8968e-07
5841,5.9085e-05,6.2964e-05,5.9859e-07,3.8913e-07
5842,6.3028e-05,6.294e-05,2.4648e-07,3.8858e-07
5843,6.1937e-05,6.2916e-05,3.5211e-07,3.8804e-07
5844,6.412e-05,6.2891e-05,3.5211e-07,3.8749e-07
5845,6.331e-05,6.2867e-05,3.5211e-07,3.8694e-07
5846,6.6549e-05,6.2842e-05,4.2254e-07,3.864e-07
5847,6.324e-05,6.2818e-05,7.3944e-07,3.8586e-07
5848,6.2571e-05,6.2794e-05,5.6338e-07,3.8531e-07
5849,6.3768e-05,6.2769e-05,4.2254e-07,3.8477e-07
5850,6.0352e-05,6.2745e-05,5.6338e-07,3.8423e-07
5851,6.5247e-05,6.272e-05,5.2817e-07,3.8369e-07
5852,6.4648e-05,6.2696e-05,3.8732e-07,3.8315e-07
5853,6.5106e-05,6.2672e-05,3.8732e-07,3.8261e-07
5854,6.1162e-05,6.2647e-05,4.5775e-07,3.8207e-07
5855,6.2571e-05,6.2623e-05,3.8732e-07,3.8153e-07
5856,6.3134e-05,6.2599e-05,4.5775e-07,3.81e-07
5857,6.2254e-05,6.2574e-05,7.3944e-07,3.8046e-07
5858,6.2711e-05,6.255e-05,3.5211e-07,3.7993e-07
5859,6.2676e-05,6.2526e-05,3.5211e-07,3.7939e-07
5860,6.1585e-05,6.2502e-05,4.2254e-07,3.7886e-07
5861,6.3204e-05,6.2477e-05,3.5211e-07,3.7833e-07
5862,6.2676e-05,6.2453e-05,7.0423e-07,3.7779e-07
5863,5.9895e-05,6.2429e-05,4.9296e-07,3.7726e-07
5864,6.1479e-05,6.2405e-05,4.9296e-07,3.7673e-07
5865,6.0493e-05,6.238e-05,7.0423e-07,3.762e-07
5866,6.2324e-05,6.2356e-05,3.8732e-07,3.7567e-07
5867,6.5352e-05,6.2332e-05,2.4648e-07,3.7514e-07
5868,6.2676e-05,6.2308e-05,2.1127e-07,3.7462e-07
5869,6.1972e-05,6.2284e-05,3.5211e-07,3.7409e-07
5870,6.2148e-05,6.2259e-05,3.5211e-07,3.7356e-07
5871,6.3521e-05,6.2235e-05,4.5775e-07,3.7304e-07
5872,6.2535e-05,6.2211e-05,5.2817e-07,3.7251e-07
5873,6.2535e-05,6.2187e-05,3.5211e-07,3.7199e-07
5874,6.0916e-05,6.2163e-05,3.169e-07,3.7146e-07
5875,6.0916e-05,6.2138e-05,4.9296e-07,3.7094e-07
5876,6.1549e-05,6.2114e-05,4.5775e-07,3.7042e-07
5877,6.2747e-05,6.209e-05,4.2254e-07,3.699e-07
5878,6.2676e-05,6.2066e-05,6.338e-07,3.6938e-07
5879,6.3979e-05,6.2042e-05,2.4648e-07,3.6886e-07
5880,6.1796e-05,6.2018e-05,3.5211e-07,3.6834e-07
5881,6.3134e-05,6.1994e-05,4.2254e-07,3.6782e-07
5882,6.2148e-05,6.197e-05,2.4648e-07,3.673e-07
5883,6.1021e-05,6.1946e-05,4.2254e-07,3.6679e-07
5884,5.9824e-05,6.1922e-05,3.5211e-07,3.6627e-07
5885,6.1655e-05,6.1898e-05,4.2254e-07,3.6576e-07
5886,6.2852e-05,6.1873e-05,3.169e-07,3.6524e-07
5887,6.0423e-05,6.1849e-05,3.8732e-07,3.6473e-07
5888,6.2042e-05,6.1825e-05,4.2254e-07,3.6422e-07
5889,6.0986e-05,6.1801e-05,2.4648e-07,3.637e-07
5890,6.1549e-05,6.1777e-05,2.4648e-07,3.6319e-07
5891,6.493e-05,6.1753e-05,4.5775e-07,3.6268e-07
5892,6.1796e-05,6.1729e-05,4.9296e-07,3.6217e-07
5893,6.1197e-05,6.1705e-05,4.5775e-07,3.6166e-07
5894,6.1021e-05,6.1681e-05,2.8169e-07,3.6115e-07
5895,6.1021e-05,6.1657e-05,2.4648e-07,3.6064e-07
5896,6.1162e-05,6.1633e-05,2.4648e-07,3.6014e-07
5897,6.2641e-05,6.1609e-05,4.9296e-07,3.5963e-07
5898,6.1902e-05,6.1586e-05,3.169e-07,3.5912e-07
5899,6.0423e-05,6.1562e-05,4.2254e-07,3.5862e-07
5900,6.1655e-05,6.1538e-05,3.8732e-07,3.5811e-07
5901,6.169e-05,6.1514e-05,7.3944e-07,3.5761e-07
5902,5.9789e-05,6.149e-05,2.4648e-07,3.5711e-07
5903,5.8416e-05,6.1466e-05,5.2817e-07,3.566e-07
5904,6.2007e-05,6.1442e-05,1.4085e-07,3.561e-07
5905,6.2747e-05,6.1418e-05,3.8732e-07,3.556e-07
5906,5.9542e-05,6.1394e-05,4.5775e-07,3.551e-07
5907,6.2993e-05,6.137e-05,3.5211e-07,3.546e-07
5908,6.169e-05,6.1346e-05,3.5211e-07,3.541e-07
5909,6.1409e-05,6.1323e-05,3.5211e-07,3.5361e-07
5910,6.3169e-05,6.1299e-05,2.8169e-07,3.5311e-07
5911,6.3627e-05,6.1275e-05,4.2254e-07,3.5261e-07
5912,6.243e-05,6.1251e-05,4.2254e-07,3.5211e-07
5913,6.2183e-05,6.1227e-05,3.5211e-07,3.5162e-07
5914,5.9859e-05,6.1204e-05,4.5775e-07,3.5112e-07
5915,6.4859e-05,6.118e-05,4.2254e-07,3.5063e-07
5916,6.1021e-05,6.1156e-05,4.5775e-07,3.5014e-07
5917,5.5669e-05,6.1132e-05,3.169e-07,3.4965e-07
5918,6.2395e-05,6.1108e-05,5.2817e-07,3.4915e-07
5919,5.9225e-05,6.1085e-05,6.6902e-07,3.4866e-07
5920,6.1902e-05,6.1061e-05,4.2254e-07,3.4817e-07
5921,6.0599e-05,6.1037e-05,3.8732e-07,3.4768e-07
5922,6.1373e-05,6.1013e-05,4.9296e-07,3.4719e-07
5923,6.1409e-05,6.099e-05,4.5775e-07,3.467e-07
5924,6.1021e-05,6.0966e-05,4.5775e-07,3.4622e-07
5925,6.1127e-05,6.0942e-05,4.5775e-07,3.4573e-07
5926,6.2711e-05,6.0918e-05,3.8732e-07,3.4524e-07
5927,6.2395e-05,6.0895e-05,3.169e-07,3.4476e-07
5928,5.9331e-05,6.0871e-05,1.7606e-07,3.4427e-07
5929,6.243e-05,6.0847e-05,4.5775e-07,3.4379e-07
5930,6.0916e-05,6.0824e-05,3.8732e-07,3.433e-07
5931,6.0916e-05,6.08e-05,4.2254e-07,3.4282e-07
5932,6.3521e-05,6.0776e-05,5.9859e-07,3.4234e-07
5933,6.0247e-05,6.0753e-05,4.5775e-07,3.4186e-07
5934,6.2324e-05,6.0729e-05,2.4648e-07,3.4138e-07
5935,6.074e-05,6.0705e-05,2.4648e-07,3.409e-07
5936,6.0071e-05,6.0682e-05,4.5775e-07,3.4042e-07
5937,5.8134e-05,6.0658e-05,2.4648e-07,3.3994e-07
5938,6.0634e-05,6.0635e-05,3.169e-07,3.3946e-07
5939,5.7817e-05,6.0611e-05,3.8732e-07,3.3898e-07
5940,6.0071e-05,6.0587e-05,4.2254e-07,3.3851e-07
5941,5.9437e-05,6.0564e-05,7.7465e-07,3.3803e-07
5942,6.2817e-05,6.054e-05,5.9859e-07,3.3755e-07
5943,6.2113e-05,6.0517e-05,3.169e-07,3.3708e-07
5944,6.2641e-05,6.0493e-05,2.4648e-07,3.366e-07
5945,6.0211e-05,6.047e-05,2.4648e-07,3.3613e-07
5946,6.1338e-05,6.0446e-05,2.8169e-07,3.3566e-07
5947,6.0528e-05,6.0423e-05,5.2817e-07,3.3519e-07
5948,5.9895e-05,6.0399e-05,5.2817e-07,3.3471e-07
5949,5.9718e-05,6.0376e-05,2.1127e-07,3.3424e-07
5950,6.0528e-05,6.0352e-05,4.9296e-07,3.3377e-07
5951,6.0141e-05,6.0329e-05,4.2254e-07,3.333e-07
5952,6.0035e-05,6.0305e-05,4.9296e-07,3.3283e-07
5953,5.8204e-05,6.0282e-05,2.8169e-07,3.3237e-07
5954,6.0035e-05,6.0258e-05,5.2817e-07,3.319e-07
5955,5.9014e-05,6.0235e-05,2.4648e-07,3.3143e-07
5956,5.7958e-05,6.0211e-05,3.8732e-07,3.3097e-07
5957,6.0986e-05,6.0188e-05,5.2817e-07,3.305e-07
5958,6.0493e-05,6.0164e-05,2.1127e-07,3.3004e-07
5959,5.9648e-05,6.0141e-05,2.4648e-07,3.2957e-07
5960,5.8733e-05,6.0117e-05,3.169e-07,3.2911e-07
5961,5.7606e-05,6.0094e-05,4.2254e-07,3.2864e-07
5962,5.9472e-05,6.0071e-05,2.8169e-07,3.2818e-07
5963,5.9331e-05,6.0047e-05,7.0423e-08,3.2772e-07
5964,5.5669e-05,6.0024e-05,4.9296e-07,3.2726e-07
5965,6.0634e-05,6e-05,2.1127e-07,3.268e-07
5966,6.0599e-05,5.9977e-05,3.5211e-07,3.2634e-07
5967,6.1866e-05,5.9954e-05,4.9296e-07,3.2588e-07
5968,5.8134e-05,5.993e-05,4.5775e-07,3.2542e-07
5969,5.8768e-05,5.9907e-05,5.2817e-07,3.2496e-07
5970,6.1056e-05,5.9884e-05,2.4648e-07,3.2451e-07
5971,5.8521e-05,5.986e-05,6.6902e-07,3.2405e-07
5972,5.912e-05,5.9837e-05,5.6338e-07,3.2359e-07
5973,5.7676e-05,5.9814e-05,3.8732e-07,3.2314e-07
5974,6.1479e-05,5.979e-05,1.7606e-07,3.2268e-07
5975,5.8909e-05,5.9767e-05,1.4085e-07,3.2223e-07
5976,6.0423e-05,5.9744e-05,3.5211e-07,3.2178e-07
5977,6.0528e-05,5.9721e-05,3.5211e-07,3.2132e-07
5978,5.9261e-05,5.9697e-05,3.8732e-07,3.2087e-07
5979,5.9824e-05,5.9674e-05,4.5775e-07,3.2042e-07
5980,5.824e-05,5.9651e-05,3.5211e-07,3.1997e-07
5981,6.0035e-05,5.9628e-05,4.2254e-07,3.1952e-07
5982,5.993e-05,5.9604e-05,2.8169e-07,3.1907e-07
5983,5.9613e-05,5.9581e-05,3.169e-07,3.1862e-07
5984,6.3556e-05,5.9558e-05,3.8732e-07,3.1817e-07
5985,6.0669e-05,5.9535e-05,2.4648e-07,3.1773e-07
5986,5.9578e-05,5.9512e-05,3.8732e-07,3.1728e-07
5987,5.8345e-05,5.9488e-05,3.8732e-07,3.1683e-07
5988,6.0916e-05,5.9465e-05,3.169e-07,3.1639e-07
5989,6.0916e-05,5.9442e-05,2.8169e-07,3.1594e-07
5990,5.9965e-05,5.9419e-05,2.1127e-07,3.155e-07
5991,5.9754e-05,5.9396e-05,3.5211e-07,3.1505e-07
5992,5.8627e-05,5.9372e-05,3.8732e-07,3.1461e-07
5993,6.0458e-05,5.9349e-05,2.8169e-07,3.1417e-07
5994,6.0176e-05,5.9326e-05,3.8732e-07,3.1373e-07
5995,5.8134e-05,5.9303e-05,5.6338e-07,3.1328e-07
5996,5.7324e-05,5.928e-05,2.8169e-07,3.1284e-07
5997,5.5282e-05,5.9257e-05,4.5775e-07,3.124e-07
5998,6.0247e-05,5.9234e-05,2.8169e-07,3.1196e-07
5999,5.7113e-05,5.9211e-05,2.1127e-07,3.1152e-07
6000,5.7289e-05,5.9188e-05,2.1127e-07,3.1109e-07
6001,6.0704e-05,5.9165e-05,4.2254e-07,3.1065e-07
6002,5.9049e-05,5.9141e-05,4.2254e-07,3.1021e-07
6003,6.1268e-05,5.9118e-05,2.8169e-07,3.0978e-07
6004,5.9225e-05,5.9095e-05,2.4648e-07,3.0934e-07
6005,5.7571e-05,5.9072e-05,3.8732e-07,3.089e-07
6006,5.6338e-05,5.9049e-05,1.7606e-07,3.0847e-07
6007,5.9718e-05,5.9026e-05,2.4648e-07,3.0804e-07
6008,5.9261e-05,5.9003e-05,3.169e-07,3.076e-07
6009,5.8486e-05,5.898e-05,1.4085e-07,3.0717e-07
6010,5.7676e-05,5.8957e-05,3.5211e-07,3.0674e-07
6011,5.4965e-05,5.8934e-05,2.8169e-07,3.0631e-07
6012,6.0528e-05,5.8911e-05,3.169e-07,3.0588e-07
6013,5.6479e-05,5.8888e-05,2.4648e-07,3.0545e-07
6014,6.0071e-05,5.8865e-05,4.2254e-07,3.0502e-07
6015,5.7747e-05,5.8842e-05,2.8169e-07,3.0459e-07
6016,5.7218e-05,5.8819e-05,2.4648e-07,3.0416e-07
6017,6.1197e-05,5.8796e-05,1.4085e-07,3.0373e-07
6018,5.6268e-05,5.8774e-05,3.5211e-07,3.033e-07
6019,5.9965e-05,5.8751e-05,3.5211e-07,3.0288e-07
6020,6.1092e-05,5.8728e-05,1.7606e-07,3.0245e-07
6021,5.8099e-05,5.8705e-05,2.1127e-07,3.0202e-07
6022,6.0106e-05,5.8682e-05,2.8169e-07,3.016e-07
6023,5.8662e-05,5.8659e-05,1.7606e-07,3.0118e-07
6024,5.5317e-05,5.8636e-05,2.4648e-07,3.0075e-07
6025,5.8909e-05,5.8613e-05,2.8169e-07,3.0033e-07
6026,5.8204e-05,5.859e-05,2.8169e-07,2.9991e-07
6027,5.662e-05,5.8568e-05,2.4648e-07,2.9948e-07
6028,5.75e-05,5.8545e-05,3.5211e-07,2.9906e-07
6029,5.9049e-05,5.8522e-05,1.7606e-07,2.9864e-07
6030,5.7535e-05,5.8499e-05,3.5211e-07,2.9822e-07
6031,6.1056e-05,5.8476e-05,1.4085e-07,2.978e-07
6032,5.5669e-05,5.8453e-05,2.8169e-07,2.9738e-07
6033,5.9225e-05,5.8431e-05,3.8732e-07,2.9696e-07
6034,5.9789e-05,5.8408e-05,3.169e-07,2.9655e-07
6035,5.7148e-05,5.8385e-05,4.9296e-07,2.9613e-07
6036,5.993e-05,5.8362e-05,3.8732e-07,2.9571e-07
6037,5.824e-05,5.8339e-05,2.1127e-07,2.953e-07
6038,5.6056e-05,5.8317e-05,3.8732e-07,2.9488e-07
6039,5.6444e-05,5.8294e-05,2.1127e-07,2.9447e-07
6040,5.8275e-05,5.8271e-05,2.4648e-07,2.9405e-07
6041,5.8627e-05,5.8248e-05,3.169e-07,2.9364e-07
6042,5.7711e-05,5.8226e-05,2.8169e-07,2.9323e-07
6043,5.7254e-05,5.8203e-05,3.169e-07,2.9281e-07
6044,5.5528e-05,5.818e-05,1.4085e-07,2.924e-07
6045,5.7359e-05,5.8158e-05,3.169e-07,2.9199e-07
6046,5.8169e-05,5.8135e-05,2.4648e-07,2.9158e-07
6047,5.9578e-05,5.8112e-05,2.8169e-07,2.9117e-07
6048,5.6937e-05,5.8089e-05,2.1127e-07,2.9076e-07
6049,5.5387e-05,5.8067e-05,2.4648e-07,2.9035e-07
6050,5.7923e-05,5.8044e-05,3.5211e-07,2.8994e-07
6051,5.7958e-05,5.8021e-05,3.5211e-07,2.8953e-07
6052,5.838e-05,5.7999e-05,3.5211e-07,2.8913e-07
6053,5.7676e-05,5.7976e-05,1.7606e-07,2.8872e-07
6054,5.6866e-05,5.7954e-05,2.8169e-07,2.8831e-07
6055,5.5352e-05,5.7931e-05,3.169e-07,2.8791e-07
6056,5.8028e-05,5.7908e-05,1.7606e-07,2.875e-07
6057,5.6409e-05,5.7886e-05,1.4085e-07,2.871e-07
6058,5.9754e-05,5.7863e-05,2.1127e-07,2.867e-07
6059,5.8662e-05,5.784e-05,3.5211e-07,2.8629e-07
6060,5.8944e-05,5.7818e-05,5.2817e-07,2.8589e-07
6061,5.7817e-05,5.7795e-05,2.8169e-07,2.8549e-07
6062,5.669e-05,5.7773e-05,2.1127e-07,2.8509e-07
6063,5.9472e-05,5.775e-05,4.2254e-07,2.8468e-07
6064,5.669e-05,5.7728e-05,3.5211e-07,2.8428e-07
6065,5.6972e-05,5.7705e-05,3.8732e-07,2.8388e-07
6066,5.7993e-05,5.7683e-05,4.2254e-07,2.8348e-07
6067,5.7993e-05,5.766e-05,3.8732e-07,2.8309e-07
6068,5.9296e-05,5.7638e-05,2.4648e-07,2.8269e-07
6069,5.6585e-05,5.7615e-05,3.5211e-07,2.8229e-07
6070,5.7782e-05,5.7593e-05,2.4648e-07,2.8189e-07
6071,5.7606e-05,5.757e-05,2.8169e-07,2.815e-07
6072,5.824e-05,5.7548e-05,2.1127e-07,2.811e-07
6073,5.6303e-05,5.7525e-05,1.4085e-07,2.807e-07
6074,5.7324e-05,5.7503e-05,3.8732e-07,2.8031e-07
6075,5.7817e-05,5.748e-05,2.1127e-07,2.7992e-07
6076,5.6972e-05,5.7458e-05,3.169e-07,2.7952e-07
6077,5.6831e-05,5.7435e-05,3.169e-07,2.7913e-07
6078,5.8627e-05,5.7413e-05,1.7606e-07,2.7874e-07
6079,5.6725e-05,5.739e-05,1.4085e-07,2.7834e-07
6080,5.6585e-05,5.7368e-05,2.4648e-07,2.7795e-07
6081,5.7817e-05,5.7346e-05,1.7606e-07,2.7756e-07
6082,5.7324e-05,5.7323e-05,4.5775e-07,2.7717e-07
6083,5.8099e-05,5.7301e-05,1.7606e-07,2.7678e-07
6084,5.824e-05,5.7278e-05,2.4648e-07,2.7639e-07
6085,5.7887e-05,5.7256e-05,7.0423e-08,2.76e-07
6086,5.5528e-05,5.7234e-05,3.169e-07,2.7561e-07
6087,5.7324e-05,5.7211e-05,7.0423e-08,2.7523e-07
6088,5.8099e-05,5.7189e-05,1.7606e-07,2.7484e-07
6089,5.75e-05,5.7167e-05,3.8732e-07,2.7445e-07
6090,5.5282e-05,5.7144e-05,1.7606e-07,2.7407e-07
6091,5.5986e-05,5.7122e-05,2.8169e-07,2.7368e-07
6092,5.5493e-05,5.71e-05,2.4648e-07,2.733e-07
6093,5.9648e-05,5.7077e-05,3.5211e-07,2.7291e-07
6094,5.5282e-05,5.7055e-05,3.169e-07,2.7253e-07
6095,5.4894e-05,5.7033e-05,2.4648e-07,2.7214e-07
6096,5.7289e-05,5.701e-05,2.8169e-07,2.7176e-07
6097,5.7359e-05,5.6988e-05,1.4085e-07,2.7138e-07
6098,5.7148e-05,5.6966e-05,2.8169e-07,2.71e-07
6099,5.6866e-05,5.6944e-05,2.1127e-07,2.7062e-07
6100,5.6268e-05,5.6921e-05,2.1127e-07,2.7023e-07
6101,5.8134e-05,5.6899e-05,2.4648e-07,2.6985e-07
6102,5.6725e-05,5.6877e-05,3.169e-07,2.6948e-07
6103,5.6796e-05,5.6855e-05,2.8169e-07,2.691e-07
6104,5.8275e-05,5.6832e-05,3.5211e-07,2.6872e-07
6105,5.5599e-05,5.681e-05,2.8169e-07,2.6834e-07
6106,5.6902e-05,5.6788e-05,1.7606e-07,2.6796e-07
6107,5.8275e-05,5.6766e-05,2.1127e-07,2.6758e-07
6108,5.7852e-05,5.6743e-05,2.8169e-07,2.6721e-07
6109,5.7782e-05,5.6721e-05,2.1127e-07,2.6683e-07
6110,5.7148e-05,5.6699e-05,2.8169e-07,2.6646e-07
6111,5.7324e-05,5.6677e-05,1.7606e-07,2.6608e-07
6112,5.6338e-05,5.6655e-05,2.8169e-07,2.6571e-07
6113,5.8556e-05,5.6633e-05,4.2254e-07,2.6533e-07
6114,5.743e-05,5.6611e-05,2.4648e-07,2.6496e-07
6115,5.4718e-05,5.6588e-05,3.5211e-07,2.6459e-07
6116,5.6056e-05,5.6566e-05,2.4648e-07,2.6422e-07
6117,5.588e-05,5.6544e-05,2.8169e-07,2.6384e-07
6118,5.6233e-05,5.6522e-05,3.5211e-07,2.6347e-07
6119,5.6162e-05,5.65e-05,4.2254e-07,2.631e-07
6120,5.7148e-05,5.6478e-05,2.4648e-07,2.6273e-07
6121,6.0106e-05,5.6456e-05,3.8732e-07,2.6236e-07
6122,5.5352e-05,5.6434e-05,1.4085e-07,2.6199e-07
6123,5.5282e-05,5.6412e-05,2.4648e-07,2.6162e-07
6124,5.4613e-05,5.639e-05,3.169e-07,2.6126e-07
6125,5.7359e-05,5.6367e-05,1.4085e-07,2.6089e-07
6126,5.6902e-05,5.6345e-05,2.1127e-07,2.6052e-07
6127,5.4789e-05,5.6323e-05,2.1127e-07,2.6016e-07
6128,5.5599e-05,5.6301e-05,3.169e-07,2.5979e-07
6129,5.5141e-05,5.6279e-05,3.5211e-07,2.5942e-07
6130,5.7606e-05,5.6257e-05,1.7606e-07,2.5906e-07
6131,5.6268e-05,5.6235e-05,2.4648e-07,2.5869e-07
6132,5.412e-05,5.6213e-05,3.8732e-07,2.5833e-07
6133,5.3662e-05,5.6191e-05,3.169e-07,2.5797e-07
6134,5.493e-05,5.6169e-05,1.0563e-07,2.576e-07
6135,5.5916e-05,5.6147e-05,2.8169e-07,2.5724e-07
6136,5.5951e-05,5.6125e-05,2.1127e-07,2.5688e-07
6137,5.5423e-05,5.6103e-05,7.0423e-08,2.5652e-07
6138,5.7359e-05,5.6081e-05,3.5211e-07,2.5616e-07
6139,5.6021e-05,5.606e-05,2.1127e-07,2.558e-07
6140,5.6514e-05,5.6038e-05,3.169e-07,2.5544e-07
6141,5.6831e-05,5.6016e-05,1.0563e-07,2.5508e-07
6142,5.4578e-05,5.5994e-05,2.8169e-07,2.5472e-07
6143,5.7042e-05,5.5972e-05,1.0563e-07,2.5436e-07
6144,5.493e-05,5.595e-05,2.4648e-07,2.54e-07
6145,5.6831e-05,5.5928e-05,1.4085e-07,2.5365e-07
6146,5.6725e-05,5.5906e-05,2.4648e-07,2.5329e-07
6147,5.9718e-05,5.5884e-05,4.2254e-07,2.5293e-07
6148,5.6092e-05,5.5862e-05,2.8169e-07,2.5258e-07
6149,5.6056e-05,5.5841e-05,2.1127e-07,2.5222e-07
6150,5.8099e-05,5.5819e-05,2.4648e-07,2.5187e-07
6151,5.3697e-05,5.5797e-05,2.1127e-07,2.5151e-07
6152,5.6092e-05,5.5775e-05,2.8169e-07,2.5116e-07
6153,5.6585e-05,5.5753e-05,2.8169e-07,2.5081e-07
6154,5.8169e-05,5.5731e-05,2.4648e-07,2.5045e-07
6155,5.493e-05,5.571e-05,2.8169e-07,2.501e-07
6156,5.6902e-05,5.5688e-05,1.7606e-07,2.4975e-07
6157,5.5845e-05,5.5666e-05,1.4085e-07,2.494e-07
6158,5.7641e-05,5.5644e-05,1.7606e-07,2.4905e-07
6159,5.6303e-05,5.5622e-05,2.4648e-07,2.487e-07
6160,5.7254e-05,5.5601e-05,1.4085e-07,2.4835e-07
6161,5.5775e-05,5.5579e-05,1.0563e-07,2.48e-07
6162,5.3451e-05,5.5557e-05,2.1127e-07,2.4765e-07
6163,5.6796e-05,5.5535e-05,2.4648e-07,2.473e-07
6164,5.5634e-05,5.5514e-05,1.7606e-07,2.4695e-07
6165,5.4754e-05,5.5492e-05,3.5211e-07,2.466e-07
6166,5.6338e-05,5.547e-05,1.0563e-07,2.4626e-07
6167,5.4648e-05,5.5448e-05,2.4648e-07,2.4591e-07
6168,5.4049e-05,5.5427e-05,2.8169e-07,2.4556e-07
6169,5.3979e-05,5.5405e-05,1.4085e-07,2.4522e-07
6170,5.4578e-05,5.5383e-05,1.7606e-07,2.4487e-07
6171,5.7007e-05,5.5362e-05,3.169e-07,2.4453e-07
6172,5.7571e-05,5.534e-05,2.4648e-07,2.4419e-07
6173,5.3909e-05,5.5318e-05,3.8732e-07,2.4384e-07
6174,5.4683e-05,5.5297e-05,2.1127e-07,2.435e-07
6175,5.3697e-05,5.5275e-05,2.4648e-07,2.4316e-07
6176,5.7183e-05,5.5253e-05,5.2817e-07,2.4281e-07
6177,5.4437e-05,5.5232e-05,2.8169e-07,2.4247e-07
6178,5.6444e-05,5.521e-05,2.8169e-07,2.4213e-07
6179,5.4789e-05,5.5188e-05,2.1127e-07,2.4179e-07
6180,5.3099e-05,5.5167e-05,3.5211e-07,2.4145e-07
6181,5.331e-05,5.5145e-05,3.5211e-07,2.4111e-07
6182,5.8733e-05,5.5124e-05,2.8169e-07,2.4077e-07
6183,5.2782e-05,5.5102e-05,2.1127e-07,2.4043e-07
6184,5.5211e-05,5.508e-05,1.4085e-07,2.401e-07
6185,5.4718e-05,5.5059e-05,1.4085e-07,2.3976e-07
6186,5.6233e-05,5.5037e-05,3.5211e-07,2.3942e-07
6187,5.2324e-05,5.5016e-05,3.169e-07,2.3908e-07
6188,5.7676e-05,5.4994e-05,1.7606e-07,2.3875e-07
6189,5.4648e-05,5.4973e-05,2.4648e-07,2.3841e-07
6190,5.7113e-05,5.4951e-05,3.169e-07,2.3808e-07
6191,5.5317e-05,5.493e-05,3.5211e-07,2.3774e-07
6192,5.7218e-05,5.4908e-05,2.8169e-07,2.3741e-07
6193,5.6268e-05,5.4887e-05,1.7606e-07,2.3707e-07
6194,5.5141e-05,5.4865e-05,1.7606e-07,2.3674e-07
6195,5.5387e-05,5.4844e-05,2.1127e-07,2.3641e-07
6196,5.6127e-05,5.4822e-05,1.7606e-07,2.3607e-07
6197,5.2183e-05,5.4801e-05,2.8169e-07,2.3574e-07
6198,5.5634e-05,5.4779e-05,2.4648e-07,2.3541e-07
6199,5.6409e-05,5.4758e-05,2.1127e-07,2.3508e-07
6200,5.4402e-05,5.4736e-05,3.5211e-07,2.3475e-07
6201,5.412e-05,5.4715e-05,2.4648e-07,2.3442e-07
6202,5.2782e-05,5.4693e-05,4.5775e-07,2.3409e-07
6203,5.4718e-05,5.4672e-05,1.4085e-07,2.3376e-07
6204,5.3979e-05,5.465e-05,1.4085e-07,2.3343e-07
6205,5.2711e-05,5.4629e-05,3.169e-07,2.331e-07
6206,5.5247e-05,5.4608e-05,2.8169e-07,2.3277e-07
6207,5.6268e-05,5.4586e-05,2.8169e-07,2.3245e-07
6208,5.3733e-05,5.4565e-05,2.1127e-07,2.3212e-07
6209,5.4824e-05,5.4543e-05,4.5775e-07,2.3179e-07
6210,5.0951e-05,5.4522e-05,3.169e-07,2.3147e-07
6211,5.5071e-05,5.4501e-05,1.4085e-07,2.3114e-07
6212,5.3204e-05,5.4479e-05,1.7606e-07,2.3082e-07
6213,5.3169e-05,5.4458e-05,2.1127e-07,2.3049e-07
6214,5.4472e-05,5.4437e-05,1.0563e-07,2.3017e-07
6215,5.4965e-05,5.4415e-05,2.8169e-07,2.2984e-07
6216,5.5951e-05,5.4394e-05,1.4085e-07,2.2952e-07
6217,5.3416e-05,5.4373e-05,2.8169e-07,2.292e-07
6218,5.5458e-05,5.4351e-05,2.4648e-07,2.2887e-07
6219,5.5176e-05,5.433e-05,2.8169e-07,2.2855e-07
6220,5.1373e-05,5.4309e-05,2.8169e-07,2.2823e-07
6221,5.3627e-05,5.4287e-05,1.4085e-07,2.2791e-07
6222,5.0141e-05,5.4266e-05,3.169e-07,2.2759e-07
6223,5.2359e-05,5.4245e-05,2.1127e-07,2.2727e-07
6224,5.6162e-05,5.4224e-05,3.5211e-07,2.2695e-07
6225,5.7324e-05,5.4202e-05,3.169e-07,2.2663e-07
6226,5.6021e-05,5.4181e-05,2.8169e-07,2.2631e-07
6227,5.4085e-05,5.416e-05,2.1127e-07,2.2599e-07
6228,5.3944e-05,5.4139e-05,1.7606e-07,2.2567e-07
6229,5.3099e-05,5.4117e-05,1.4085e-07,2.2536e-07
6230,5.5704e-05,5.4096e-05,1.0563e-07,2.2504e-07
6231,5.6655e-05,5.4075e-05,2.1127e-07,2.2472e-07
6232,5.4789e-05,5.4054e-05,1.7606e-07,2.2441e-07
6233,5.2993e-05,5.4033e-05,1.7606e-07,2.2409e-07
6234,5.4754e-05,5.4011e-05,1.0563e-07,2.2378e-07
6235,5.3627e-05,5.399e-05,2.4648e-07,2.2346e-07
6236,5.5775e-05,5.3969e-05,2.4648e-07,2.2315e-07
6237,5.4718e-05,5.3948e-05,2.4648e-07,2.2283e-07
6238,5.324e-05,5.3927e-05,2.1127e-07,2.2252e-07
6239,5.2324e-05,5.3906e-05,1.7606e-07,2.2221e-07
6240,5.2606e-05,5.3884e-05,2.8169e-07,2.2189e-07
6241,5.2359e-05,5.3863e-05,3.5211e-08,2.2158e-07
6242,5.2535e-05,5.3842e-05,2.8169e-07,2.2127e-07
6243,5.4049e-05,5.3821e-05,1.0563e-07,2.2096e-07
6244,5.338e-05,5.38e-05,2.1127e-07,2.2065e-07
6245,5.1972e-05,5.3779e-05,2.8169e-07,2.2034e-07
6246,5.6866e-05,5.3758e-05,2.1127e-07,2.2003e-07
6247,5.2887e-05,5.3737e-05,2.4648e-07,2.1972e-07
6248,5.2887e-05,5.3716e-05,3.169e-07,2.1941e-07
6249,5.3099e-05,5.3694e-05,1.0563e-07,2.191e-07
6250,5.1056e-05,5.3673e-05,1.4085e-07,2.1879e-07
6251,5.5951e-05,5.3652e-05,2.1127e-07,2.1848e-07
6252,5.3556e-05,5.3631e-05,3.169e-07,2.1818e-07
6253,5.4683e-05,5.361e-05,1.7606e-07,2.1787e-07
6254,5.4507e-05,5.3589e-05,1.7606e-07,2.1756e-07
6255,5.4155e-05,5.3568e-05,3.169e-07,2.1726e-07
6256,5.6373e-05,5.3547e-05,1.7606e-07,2.1695e-07
6257,5.4683e-05,5.3526e-05,3.5211e-07,2.1665e-07
6258,5.4789e-05,5.3505e-05,1.4085e-07,2.1634e-07
6259,5.1514e-05,5.3484e-05,2.8169e-07,2.1604e-07
6260,5.4437e-05,5.3463e-05,1.7606e-07,2.1573e-07
6261,5.2218e-05,5.3442e-05,2.4648e-07,2.1543e-07
6262,5.2747e-05,5.3421e-05,2.4648e-07,2.1513e-07
6263,5.4366e-05,5.34e-05,2.4648e-07,2.1482e-07
6264,5.1268e-05,5.3379e-05,1.7606e-07,2.1452e-07
6265,5.3521e-05,5.3358e-05,1.0563e-07,2.1422e-07
6266,5.493e-05,5.3337e-05,2.1127e-07,2.1392e-07
6267,5.2958e-05,5.3317e-05,1.4085e-07,2.1362e-07
6268,5.3486e-05,5.3296e-05,2.4648e-07,2.1332e-07
6269,5.2042e-05,5.3275e-05,4.2254e-07,2.1302e-07
6270,5.3486e-05,5.3254e-05,2.1127e-07,2.1272e-07
6271,5.0669e-05,5.3233e-05,2.8169e-07,2.1242e-07
6272,5.3697e-05,5.3212e-05,3.5211e-07,2.1212e-07
6273,5.2747e-05,5.3191e-05,4.2254e-07,2.1182e-07
6274,5.3345e-05,5.317e-05,3.8732e-07,2.1152e-07
6275,5.2641e-05,5.3149e-05,2.8169e-07,2.1123e-07
6276,5.3944e-05,5.3128e-05,2.8169e-07,2.1093e-07
6277,5.2852e-05,5.3108e-05,2.1127e-07,2.1063e-07
6278,5.169e-05,5.3087e-05,2.1127e-07,2.1034e-07
6279,5.4225e-05,5.3066e-05,1.7606e-07,2.1004e-07
6280,5.1268e-05,5.3045e-05,2.1127e-07,2.0974e-07
6281,5.2254e-05,5.3024e-05,2.4648e-07,2.0945e-07
6282,5.2817e-05,5.3003e-05,2.8169e-07,2.0915e-07
6283,5.2183e-05,5.2983e-05,2.4648e-07,2.0886e-07
6284,5.2042e-05,5.2962e-05,2.4648e-07,2.0857e-07
6285,5.2183e-05,5.2941e-05,1.4085e-07,2.0827e-07
6286,5.4225e-05,5.292e-05,1.4085e-07,2.0798e-07
6287,5.074e-05,5.29e-05,1.0563e-07,2.0769e-07
6288,5.4085e-05,5.2879e-05,4.9296e-07,2.0739e-07
6289,5.412e-05,5.2858e-05,4.5775e-07,2.071e-07
6290,5.4402e-05,5.2837e-05,7.0423e-08,2.0681e-07
6291,5.3909e-05,5.2816e-05,3.5211e-07,2.0652e-07
6292,5.1479e-05,5.2796e-05,2.4648e-07,2.0623e-07
6293,5.0775e-05,5.2775e-05,2.1127e-07,2.0594e-07
6294,5.3204e-05,5.2754e-05,2.8169e-07,2.0565e-07
6295,5.2289e-05,5.2734e-05,1.0563e-07,2.0536e-07
6296,5.1549e-05,5.2713e-05,2.8169e-07,2.0507e-07
6297,5.3064e-05,5.2692e-05,2.4648e-07,2.0478e-07
6298,5.1303e-05,5.2671e-05,2.4648e-07,2.045e-07
6299,5.5176e-05,5.2651e-05,2.4648e-07,2.0421e-07
6300,5.25e-05,5.263e-05,1.4085e-07,2.0392e-07
6301,5.0845e-05,5.2609e-05,2.1127e-07,2.0363e-07
6302,5.2183e-05,5.2589e-05,2.8169e-07,2.0335e-07
6303,5.2324e-05,5.2568e-05,2.1127e-07,2.0306e-07
6304,5.1866e-05,5.2547e-05,0,2.0278e-07
6305,5.1479e-05,5.2527e-05,3.169e-07,2.0249e-07
6306,5.3275e-05,5.2506e-05,2.4648e-07,2.0221e-07
6307,5.1056e-05,5.2486e-05,1.7606e-07,2.0192e-07
6308,5.2958e-05,5.2465e-05,2.1127e-07,2.0164e-07
6309,5.0528e-05,5.2444e-05,2.1127e-07,2.0135e-07
6310,5.3592e-05,5.2424e-05,2.4648e-07,2.0107e-07
6311,5.0916e-05,5.2403e-05,3.169e-07,2.0079e-07
6312,5.6127e-05,5.2383e-05,1.7606e-07,2.005e-07
6313,5.0387e-05,5.2362e-05,1.7606e-07,2.0022e-07
6314,5.3416e-05,5.2341e-05,2.1127e-07,1.9994e-07
6315,5.338e-05,5.2321e-05,1.7606e-07,1.9966e-07
6316,5.0458e-05,5.23e-05,3.8732e-07,1.9938e-07
6317,5.2782e-05,5.228e-05,1.7606e-07,1.991e-07
6318,5.0458e-05,5.2259e-05,2.1127e-07,1.9882e-07
6319,4.912e-05,5.2239e-05,3.169e-07,1.9854e-07
6320,5.1725e-05,5.2218e-05,1.4085e-07,1.9826e-07
6321,5.2113e-05,5.2198e-05,1.7606e-07,1.9798e-07
6322,5.0035e-05,5.2177e-05,2.4648e-07,1.977e-07
6323,5.0211e-05,5.2157e-05,2.1127e-07,1.9742e-07
6324,5.2993e-05,5.2136e-05,7.0423e-08,1.9715e-07
6325,5.2183e-05,5.2116e-05,2.8169e-07,1.9687e-07
6326,5.5071e-05,5.2095e-05,3.8732e-07,1.9659e-07
6327,5.1373e-05,5.2075e-05,7.0423e-08,1.9632e-07
6328,5.1585e-05,5.2054e-05,3.169e-07,1.9604e-07
6329,5.4965e-05,5.2034e-05,1.7606e-07,1.9576e-07
6330,5.074e-05,5.2013e-05,1.7606e-07,1.9549e-07
6331,5.3909e-05,5.1993e-05,2.4648e-07,1.9521e-07
6332,4.9894e-05,5.1972e-05,1.7606e-07,1.9494e-07
6333,5.0986e-05,5.1952e-05,2.4648e-07,1.9466e-07
6334,5.2289e-05,5.1932e-05,2.4648e-07,1.9439e-07
6335,5.2078e-05,5.1911e-05,2.1127e-07,1.9412e-07
6336,5.1233e-05,5.1891e-05,1.0563e-07,1.9384e-07
6337,4.9225e-05,5.187e-05,2.8169e-07,1.9357e-07
6338,5.25e-05,5.185e-05,1.7606e-07,1.933e-07
6339,4.8979e-05,5.183e-05,1.0563e-07,1.9303e-07
6340,5.2078e-05,5.1809e-05,1.4085e-07,1.9275e-07
6341,5.1585e-05,5.1789e-05,1.7606e-07,1.9248e-07
6342,5.1268e-05,5.1768e-05,3.5211e-07,1.9221e-07
6343,5.2676e-05,5.1748e-05,1.4085e-07,1.9194e-07
6344,5.3204e-05,5.1728e-05,2.1127e-07,1.9167e-07
6345,5.1796e-05,5.1707e-05,1.0563e-07,1.914e-07
6346,5.1972e-05,5.1687e-05,2.8169e-07,1.9113e-07
6347,5.4296e-05,5.1667e-05,2.4648e-07,1.9086e-07
6348,5.0211e-05,5.1647e-05,1.0563e-07,1.906e-07
6349,4.8944e-05,5.1626e-05,7.0423e-08,1.9033e-07
6350,5.1937e-05,5.1606e-05,1.4085e-07,1.9006e-07
6351,5.1831e-05,5.1586e-05,2.1127e-07,1.8979e-07
6352,5.1444e-05,5.1565e-05,2.1127e-07,1.8953e-07
6353,5.1831e-05,5.1545e-05,7.0423e-08,1.8926e-07
6354,5e-05,5.1525e-05,2.4648e-07,1.8899e-07
6355,5.1233e-05,5.1505e-05,2.8169e-07,1.8873e-07
6356,4.8697e-05,5.1484e-05,1.7606e-07,1.8846e-07
6357,4.919e-05,5.1464e-05,1.7606e-07,1.882e-07
6358,5.3662e-05,5.1444e-05,1.7606e-07,1.8793e-07
6359,5.1056e-05,5.1424e-05,2.8169e-07,1.8767e-07
6360,5.0035e-05,5.1403e-05,1.0563e-07,1.874e-07
6361,5.1902e-05,5.1383e-05,1.7606e-07,1.8714e-07
6362,5.0211e-05,5.1363e-05,2.1127e-07,1.8688e-07
6363,5.074e-05,5.1343e-05,7.0423e-08,1.8661e-07
6364,5.0775e-05,5.1323e-05,2.4648e-07,1.8635e-07
6365,5.0282e-05,5.1302e-05,1.4085e-07,1.8609e-07
6366,5.1479e-05,5.1282e-05,2.4648e-07,1.8583e-07
6367,4.9366e-05,5.1262e-05,3.5211e-07,1.8557e-07
6368,5.1479e-05,5.1242e-05,7.0423e-08,1.853e-07
6369,5.2465e-05,5.1222e-05,2.1127e-07,1.8504e-07
6370,5.1268e-05,5.1202e-05,1.0563e-07,1.8478e-07
6371,5.2606e-05,5.1181e-05,2.1127e-07,1.8452e-07
6372,4.838e-05,5.1161e-05,1.7606e-07,1.8426e-07
6373,5.1127e-05,5.1141e-05,2.1127e-07,1.84e-07
6374,5.0317e-05,5.1121e-05,1.7606e-07,1.8375e-07
6375,5.2641e-05,5.1101e-05,1.7606e-07,1.8349e-07
6376,5.419e-05,5.1081e-05,2.4648e-07,1.8323e-07
6377,5.2359e-05,5.1061e-05,2.1127e-07,1.8297e-07
6378,5.1092e-05,5.1041e-05,1.4085e-07,1.8271e-07
6379,5.1972e-05,5.1021e-05,2.1127e-07,1.8246e-07
6380,5.0599e-05,5.1e-05,2.4648e-07,1.822e-07
6381,5.3169e-05,5.098e-05,1.4085e-07,1.8194e-07
6382,4.9894e-05,5.096e-05,1.0563e-07,1.8169e-07
6383,5.1373e-05,5.094e-05,2.4648e-07,1.8143e-07
6384,5.2359e-05,5.092e-05,2.8169e-07,1.8118e-07
6385,4.9155e-05,5.09e-05,3.169e-07,1.8092e-07
6386,5.2535e-05,5.088e-05,1.7606e-07,1.8067e-07
6387,5.0669e-05,5.086e-05,7.0423e-08,1.8041e-07
6388,5.1303e-05,5.084e-05,2.1127e-07,1.8016e-07
6389,4.9331e-05,5.082e-05,3.5211e-08,1.7991e-07
6390,5.2571e-05,5.08e-05,1.0563e-07,1.7965e-07
6391,5.0211e-05,5.078e-05,1.7606e-07,1.794e-07
6392,5.1162e-05,5.076e-05,3.169e-07,1.7915e-07
6393,5.0317e-05,5.074e-05,1.4085e-07,1.789e-07
6394,4.838e-05,5.072e-05,1.4085e-07,1.7864e-07
6395,4.9859e-05,5.07e-05,1.0563e-07,1.7839e-07
6396,4.9824e-05,5.068e-05,1.0563e-07,1.7814e-07
6397,5.1585e-05,5.066e-05,1.4085e-07,1.7789e-07
6398,5.088e-05,5.064e-05,1.0563e-07,1.7764e-07
6399,5.1549e-05,5.062e-05,1.7606e-07,1.7739e-07
6400,4.9894e-05,5.0601e-05,2.1127e-07,1.7714e-07
6401,5.2394e-05,5.0581e-05,3.169e-07,1.7689e-07
6402,5.2535e-05,5.0561e-05,0,1.7664e-07
6403,4.7289e-05,5.0541e-05,1.7606e-07,1.764e-07
6404,5.0106e-05,5.0521e-05,1.7606e-07,1.7615e-07
6405,5.0141e-05,5.0501e-05,2.1127e-07,1.759e-07
6406,5.169e-05,5.0481e-05,7.0423e-08,1.7565e-07
6407,5.1866e-05,5.0461e-05,1.7606e-07,1.754e-07
6408,5.1549e-05,5.0441e-05,1.7606e-07,1.7516e-07
6409,4.9718e-05,5.0422e-05,1.0563e-07,1.7491e-07
6410,5.1162e-05,5.0402e-05,1.4085e-07,1.7467e-07
6411,5.1549e-05,5.0382e-05,2.1127e-07,1.7442e-07
6412,5.081e-05,5.0362e-05,1.4085e-07,1.7417e-07
6413,5.0176e-05,5.0342e-05,2.4648e-07,1.7393e-07
6414,5.1655e-05,5.0322e-05,1.7606e-07,1.7368e-07
6415,5.0141e-05,5.0303e-05,2.8169e-07,1.7344e-07
6416,4.9261e-05,5.0283e-05,1.7606e-07,1.732e-07
6417,5.1444e-05,5.0263e-05,2.8169e-07,1.7295e-07
6418,5.0564e-05,5.0243e-05,1.7606e-07,1.7271e-07
6419,5.0599e-05,5.0223e-05,2.1127e-07,1.7247e-07
6420,4.9296e-05,5.0204e-05,1.0563e-07,1.7222e-07
6421,5.0458e-05,5.0184e-05,7.0423e-08,1.7198e-07
6422,5.1479e-05,5.0164e-05,2.4648e-07,1.7174e-07
6423,5.1725e-05,5.0144e-05,3.169e-07,1.715e-07
6424,4.8662e-05,5.0125e-05,2.1127e-07,1.7126e-07
6425,4.9824e-05,5.0105e-05,2.1127e-07,1.7102e-07
6426,5.0106e-05,5.0085e-05,2.1127e-07,1.7078e-07
6427,4.9824e-05,5.0065e-05,2.4648e-07,1.7054e-07
6428,5.0564e-05,5.0046e-05,1.7606e-07,1.703e-07
6429,5.0423e-05,5.0026e-05,1.4085e-07,1.7006e-07
6430,4.9683e-05,5.0006e-05,2.4648e-07,1.6982e-07
6431,5.1444e-05,4.9987e-05,2.1127e-07,1.6958e-07
6432,4.8627e-05,4.9967e-05,3.169e-07,1.6934e-07
6433,5.0247e-05,4.9947e-05,3.5211e-07,1.691e-07
6434,5.0211e-05,4.9928e-05,3.5211e-07,1.6886e-07
6435,4.8028e-05,4.9908e-05,2.4648e-07,1.6863e-07
6436,5.1021e-05,4.9888e-05,1.7606e-07,1.6839e-07
6437,4.9648e-05,4.9869e-05,2.4648e-07,1.6815e-07
6438,4.8592e-05,4.9849e-05,7.0423e-08,1.6791e-07
6439,5.0669e-05,4.9829e-05,1.0563e-07,1.6768e-07
6440,5.0387e-05,4.981e-05,2.4648e-07,1.6744e-07
6441,4.9225e-05,4.979e-05,1.0563e-07,1.6721e-07
6442,5.0317e-05,4.977e-05,3.169e-07,1.6697e-07
6443,4.8803e-05,4.9751e-05,0,1.6674e-07
6444,4.9754e-05,4.9731e-05,2.4648e-07,1.665e-07
6445,4.8486e-05,4.9712e-05,3.169e-07,1.6627e-07
6446,4.8486e-05,4.9692e-05,3.5211e-08,1.6603e-07
6447,4.9578e-05,4.9672e-05,0,1.658e-07
6448,5.1585e-05,4.9653e-05,3.5211e-08,1.6557e-07
6449,4.6972e-05,4.9633e-05,1.7606e-07,1.6533e-07
6450,4.8873e-05,4.9614e-05,2.8169e-07,1.651e-07
6451,4.8063e-05,4.9594e-05,1.0563e-07,1.6487e-07
6452,4.8697e-05,4.9575e-05,1.0563e-07,1.6464e-07
6453,4.8275e-05,4.9555e-05,7.0423e-08,1.6441e-07
6454,4.9965e-05,4.9536e-05,2.1127e-07,1.6417e-07
6455,4.8592e-05,4.9516e-05,3.5211e-07,1.6394e-07
6456,4.8944e-05,4.9497e-05,1.7606e-07,1.6371e-07
6457,5.0247e-05,4.9477e-05,0,1.6348e-07
6458,4.9366e-05,4.9458e-05,2.8169e-07,1.6325e-07
6459,4.9155e-05,4.9438e-05,2.4648e-07,1.6302e-07
6460,4.912e-05,4.9419e-05,3.5211e-08,1.6279e-07
6461,4.8979e-05,4.9399e-05,1.0563e-07,1.6256e-07
6462,5.0352e-05,4.938e-05,2.1127e-07,1.6234e-07
6463,5.1444e-05,4.936e-05,2.4648e-07,1.6211e-07
6464,5.0352e-05,4.9341e-05,1.7606e-07,1.6188e-07
6465,5.2254e-05,4.9321e-05,1.7606e-07,1.6165e-07
6466,4.9014e-05,4.9302e-05,2.1127e-07,1.6142e-07
6467,4.9402e-05,4.9282e-05,2.4648e-07,1.612e-07
6468,5.169e-05,4.9263e-05,1.7606e-07,1.6097e-07
6469,4.9155e-05,4.9244e-05,3.5211e-07,1.6074e-07
6470,4.7887e-05,4.9224e-05,2.8169e-07,1.6052e-07
6471,4.7394e-05,4.9205e-05,1.0563e-07,1.6029e-07
6472,4.9331e-05,4.9185e-05,2.1127e-07,1.6007e-07
6473,4.7465e-05,4.9166e-05,1.7606e-07,1.5984e-07
6474,4.9225e-05,4.9147e-05,1.0563e-07,1.5962e-07
6475,4.8275e-05,4.9127e-05,2.1127e-07,1.5939e-07
6476,4.6338e-05,4.9108e-05,2.4648e-07,1.5917e-07
6477,4.8521e-05,4.9089e-05,2.4648e-07,1.5894e-07
6478,4.9859e-05,4.9069e-05,2.1127e-07,1.5872e-07
6479,4.8803e-05,4.905e-05,1.0563e-07,1.585e-07
6480,4.8768e-05,4.903e-05,1.7606e-07,1.5827e-07
6481,5.0916e-05,4.9011e-05,2.1127e-07,1.5805e-07
6482,4.6444e-05,4.8992e-05,1.7606e-07,1.5783e-07
6483,4.7923e-05,4.8973e-05,1.0563e-07,1.5761e-07
6484,5.2007e-05,4.8953e-05,2.4648e-07,1.5739e-07
6485,4.8451e-05,4.8934e-05,2.4648e-07,1.5716e-07
6486,5.0493e-05,4.8915e-05,1.4085e-07,1.5694e-07
6487,4.9613e-05,4.8895e-05,1.7606e-07,1.5672e-07
6488,5.0916e-05,4.8876e-05,2.4648e-07,1.565e-07
6489,4.9155e-05,4.8857e-05,2.4648e-07,1.5628e-07
6490,4.7113e-05,4.8838e-05,1.4085e-07,1.5606e-07
6491,4.9296e-05,4.8818e-05,1.7606e-07,1.5584e-07
6492,4.7359e-05,4.8799e-05,0,1.5562e-07
6493,4.9296e-05,4.878e-05,1.7606e-07,1.554e-07
6494,4.7887e-05,4.8761e-05,7.0423e-08,1.5519e-07
6495,4.831e-05,4.8741e-05,2.8169e-07,1.5497e-07
6496,4.8733e-05,4.8722e-05,1.7606e-07,1.5475e-07
6497,4.9683e-05,4.8703e-05,2.4648e-07,1.5453e-07
6498,4.9578e-05,4.8684e-05,1.4085e-07,1.5431e-07
6499,4.8838e-05,4.8664e-05,7.0423e-08,1.541e-07
6500,4.7852e-05,4.8645e-05,1.4085e-07,1.5388e-07
6501,5.0282e-05,4.8626e-05,1.0563e-07,1.5366e-07
6502,4.9155e-05,4.8607e-05,1.7606e-07,1.5345e-07
6503,4.9542e-05,4.8588e-05,2.1127e-07,1.5323e-07
6504,4.9366e-05,4.8569e-05,1.4085e-07,1.5302e-07
6505,4.9155e-05,4.8549e-05,7.0423e-08,1.528e-07
6506,4.8909e-05,4.853e-05,2.4648e-07,1.5259e-07
6507,4.8169e-05,4.8511e-05,1.4085e-07,1.5237e-07
6508,4.7606e-05,4.8492e-05,2.8169e-07,1.5216e-07
6509,4.6444e-05,4.8473e-05,1.7606e-07,1.5194e-07
6510,4.7993e-05,4.8454e-05,1.0563e-07,1.5173e-07
6511,4.8063e-05,4.8435e-05,1.4085e-07,1.5152e-07
6512,4.75e-05,4.8415e-05,2.1127e-07,1.513e-07
6513,4.8768e-05,4.8396e-05,1.7606e-07,1.5109e-07
6514,4.8697e-05,4.8377e-05,3.5211e-08,1.5088e-07
6515,4.6162e-05,4.8358e-05,1.4085e-07,1.5066e-07
6516,4.662e-05,4.8339e-05,1.4085e-07,1.5045e-07
6517,4.7218e-05,4.832e-05,7.0423e-08,1.5024e-07
6518,4.8697e-05,4.8301e-05,1.7606e-07,1.5003e-07
6519,4.8768e-05,4.8282e-05,1.7606e-07,1.4982e-07
6520,4.7148e-05,4.8263e-05,2.1127e-07,1.4961e-07
6521,4.7923e-05,4.8244e-05,1.4085e-07,1.494e-07
6522,4.8979e-05,4.8225e-05,3.5211e-08,1.4919e-07
6523,4.8486e-05,4.8206e-05,7.0423e-08,1.4898e-07
6524,4.8838e-05,4.8187e-05,7.0423e-08,1.4877e-07
6525,4.8838e-05,4.8168e-05,1.0563e-07,1.4856e-07
6526,4.7747e-05,4.8149e-05,1.4085e-07,1.4835e-07
6527,4.7923e-05,4.813e-05,1.7606e-07,1.4814e-07
6528,4.7782e-05,4.8111e-05,1.7606e-07,1.4793e-07
6529,4.6127e-05,4.8092e-05,7.0423e-08,1.4772e-07
6530,4.6972e-05,4.8073e-05,3.5211e-08,1.4752e-07
6531,4.993e-05,4.8054e-05,1.0563e-07,1.4731e-07
6532,4.831e-05,4.8035e-05,1.4085e-07,1.471e-07
6533,5.088e-05,4.8016e-05,1.7606e-07,1.4689e-07
6534,4.7465e-05,4.7997e-05,7.0423e-08,1.4669e-07
6535,4.8063e-05,4.7978e-05,2.1127e-07,1.4648e-07
6536,4.8134e-05,4.7959e-05,1.4085e-07,1.4628e-07
6537,4.5493e-05,4.794e-05,3.169e-07,1.4607e-07
6538,4.9754e-05,4.7921e-05,2.8169e-07,1.4586e-07
6539,4.8204e-05,4.7902e-05,1.0563e-07,1.4566e-07
6540,4.9366e-05,4.7883e-05,2.1127e-07,1.4545e-07
6541,4.5387e-05,4.7864e-05,2.1127e-07,1.4525e-07
6542,4.8275e-05,4.7846e-05,3.5211e-08,1.4504e-07
6543,4.9437e-05,4.7827e-05,2.1127e-07,1.4484e-07
6544,4.8028e-05,4.7808e-05,1.0563e-07,1.4464e-07
6545,4.9542e-05,4.7789e-05,2.1127e-07,1.4443e-07
6546,4.824e-05,4.777e-05,1.0563e-07,1.4423e-07
6547,4.6514e-05,4.7751e-05,7.0423e-08,1.4403e-07
6548,4.8556e-05,4.7732e-05,1.7606e-07,1.4382e-07
6549,4.743e-05,4.7714e-05,1.0563e-07,1.4362e-07
6550,4.7078e-05,4.7695e-05,1.7606e-07,1.4342e-07
6551,4.8909e-05,4.7676e-05,1.4085e-07,1.4322e-07
6552,4.8944e-05,4.7657e-05,2.1127e-07,1.4302e-07
6553,4.6866e-05,4.7638e-05,1.7606e-07,1.4282e-07
6554,4.5141e-05,4.7619e-05,1.0563e-07,1.4262e-07
6555,4.9331e-05,4.7601e-05,1.0563e-07,1.4241e-07
6556,4.6197e-05,4.7582e-05,2.1127e-07,1.4221e-07
6557,4.7113e-05,4.7563e-05,7.0423e-08,1.4201e-07
6558,4.6549e-05,4.7544e-05,1.4085e-07,1.4181e-07
6559,4.7711e-05,4.7525e-05,1.0563e-07,1.4161e-07
6560,4.8838e-05,4.7507e-05,1.0563e-07,1.4142e-07
6561,4.7817e-05,4.7488e-05,2.4648e-07,1.4122e-07
6562,4.7465e-05,4.7469e-05,3.5211e-07,1.4102e-07
6563,4.6409e-05,4.745e-05,2.1127e-07,1.4082e-07
6564,4.9402e-05,4.7432e-05,2.4648e-07,1.4062e-07
6565,4.662e-05,4.7413e-05,7.0423e-08,1.4042e-07
6566,4.7359e-05,4.7394e-05,1.4085e-07,1.4023e-07
6567,4.6233e-05,4.7376e-05,3.5211e-08,1.4003e-07
6568,4.6268e-05,4.7357e-05,2.1127e-07,1.3983e-07
6569,4.7993e-05,4.7338e-05,3.5211e-08,1.3964e-07
6570,4.8451e-05,4.7319e-05,1.0563e-07,1.3944e-07
6571,4.6409e-05,4.7301e-05,2.1127e-07,1.3924e-07
6572,4.7007e-05,4.7282e-05,1.4085e-07,1.3905e-07
6573,4.8063e-05,4.7263e-05,7.0423e-08,1.3885e-07
6574,4.8345e-05,4.7245e-05,2.1127e-07,1.3866e-07
6575,4.4472e-05,4.7226e-05,1.4085e-07,1.3846e-07
6576,4.7078e-05,4.7207e-05,2.1127e-07,1.3827e-07
6577,4.6127e-05,4.7189e-05,1.0563e-07,1.3807e-07
6578,4.7993e-05,4.717e-05,7.0423e-08,1.3788e-07
6579,4.7394e-05,4.7152e-05,7.0423e-08,1.3768e-07
6580,4.5493e-05,4.7133e-05,1.0563e-07,1.3749e-07
6581,4.7817e-05,4.7114e-05,7.0423e-08,1.373e-07
6582,4.9613e-05,4.7096e-05,1.4085e-07,1.371e-07
6583,4.9225e-05,4.7077e-05,1.4085e-07,1.3691e-07
6584,4.8521e-05,4.7058e-05,2.4648e-07,1.3672e-07
6585,4.5563e-05,4.704e-05,1.0563e-07,1.3653e-07
6586,4.574e-05,4.7021e-05,1.7606e-07,1.3633e-07
6587,4.6866e-05,4.7003e-05,2.1127e-07,1.3614e-07
6588,4.4507e-05,4.6984e-05,1.0563e-07,1.3595e-07
6589,4.8556e-05,4.6966e-05,1.0563e-07,1.3576e-07
6590,4.6972e-05,4.6947e-05,1.4085e-07,1.3557e-07
6591,4.8134e-05,4.6928e-05,7.0423e-08,1.3538e-07
6592,4.7923e-05,4.691e-05,7.0423e-08,1.3519e-07
6593,4.5106e-05,4.6891e-05,7.0423e-08,1.35e-07
6594,4.8099e-05,4.6873e-05,7.0423e-08,1.3481e-07
6595,4.5775e-05,4.6854e-05,2.8169e-07,1.3462e-07
6596,4.5528e-05,4.6836e-05,1.0563e-07,1.3443e-07
6597,4.5071e-05,4.6817e-05,1.4085e-07,1.3424e-07
6598,4.6796e-05,4.6799e-05,7.0423e-08,1.3405e-07
6599,4.5775e-05,4.678e-05,1.4085e-07,1.3386e-07
6600,4.6902e-05,4.6762e-05,1.4085e-07,1.3367e-07
6601,4.5986e-05,4.6743e-05,1.7606e-07,1.3348e-07
6602,4.6056e-05,4.6725e-05,1.7606e-07,1.333e-07
6603,4.5387e-05,4.6706e-05,1.4085e-07,1.3311e-07
6604,4.6479e-05,4.6688e-05,7.0423e-08,1.3292e-07
6605,4.581e-05,4.667e-05,7.0423e-08,1.3273e-07
6606,4.6338e-05,4.6651e-05,1.4085e-07,1.3255e-07
6607,4.7254e-05,4.6633e-05,0,1.3236e-07
6608,4.7958e-05,4.6614e-05,2.1127e-07,1.3218e-07
6609,4.5282e-05,4.6596e-05,2.1127e-07,1.3199e-07
6610,4.6902e-05,4.6577e-05,1.4085e-07,1.318e-07
6611,4.6866e-05,4.6559e-05,1.4085e-07,1.3162e-07
6612,4.6866e-05,4.6541e-05,2.1127e-07,1.3143e-07
6613,4.7747e-05,4.6522e-05,7.0423e-08,1.3125e-07
6614,4.5986e-05,4.6504e-05,1.4085e-07,1.3106e-07
6615,4.5916e-05,4.6485e-05,1.0563e-07,1.3088e-07
6616,4.5247e-05,4.6467e-05,1.4085e-07,1.3069e-07
6617,4.5458e-05,4.6449e-05,2.4648e-07,1.3051e-07
6618,4.4507e-05,4.643e-05,3.5211e-08,1.3033e-07
6619,4.6303e-05,4.6412e-05,3.5211e-08,1.3014e-07
6620,4.7078e-05,4.6394e-05,1.7606e-07,1.2996e-07
6621,4.419e-05,4.6375e-05,2.1127e-07,1.2978e-07
6622,4.4789e-05,4.6357e-05,1.4085e-07,1.296e-07
6623,4.6725e-05,4.6339e-05,1.7606e-07,1.2941e-07
6624,4.6972e-05,4.632e-05,2.1127e-07,1.2923e-07
6625,4.919e-05,4.6302e-05,3.5211e-08,1.2905e-07
6626,4.7923e-05,4.6284e-05,2.4648e-07,1.2887e-07
6627,4.5352e-05,4.6265e-05,3.5211e-08,1.2869e-07
6628,4.6972e-05,4.6247e-05,7.0423e-08,1.2851e-07
6629,4.4472e-05,4.6229e-05,1.4085e-07,1.2832e-07
6630,4.6021e-05,4.6211e-05,1.4085e-07,1.2814e-07
6631,4.6197e-05,4.6192e-05,7.0423e-08,1.2796e-07
6632,4.7218e-05,4.6174e-05,7.0423e-08,1.2778e-07
6633,4.5211e-05,4.6156e-05,7.0423e-08,1.276e-07
6634,4.6902e-05,4.6137e-05,1.7606e-07,1.2742e-07
6635,4.7078e-05,4.6119e-05,7.0423e-08,1.2725e-07
6636,4.6197e-05,4.6101e-05,3.5211e-08,1.2707e-07
6637,4.6127e-05,4.6083e-05,1.4085e-07,1.2689e-07
6638,4.6303e-05,4.6065e-05,1.0563e-07,1.2671e-07
6639,4.6549e-05,4.6046e-05,7.0423e-08,1.2653e-07
6640,4.4965e-05,4.6028e-05,1.4085e-07,1.2635e-07
6641,4.4578e-05,4.601e-05,2.4648e-07,1.2618e-07
6642,4.7148e-05,4.5992e-05,1.7606e-07,1.26e-07
6643,4.6444e-05,4.5974e-05,1.4085e-07,1.2582e-07
6644,4.5106e-05,4.5955e-05,7.0423e-08,1.2564e-07
6645,4.6162e-05,4.5937e-05,1.0563e-07,1.2547e-07
6646,4.6549e-05,4.5919e-05,7.0423e-08,1.2529e-07
6647,4.6409e-05,4.5901e-05,2.1127e-07,1.2511e-07
6648,4.5423e-05,4.5883e-05,1.4085e-07,1.2494e-07
6649,4.574e-05,4.5865e-05,1.0563e-07,1.2476e-07
6650,4.3451e-05,4.5846e-05,1.0563e-07,1.2459e-07
6651,4.4261e-05,4.5828e-05,7.0423e-08,1.2441e-07
6652,4.588e-05,4.581e-05,7.0423e-08,1.2424e-07
6653,4.5458e-05,4.5792e-05,1.7606e-07,1.2406e-07
6654,4.6162e-05,4.5774e-05,1.7606e-07,1.2389e-07
6655,4.588e-05,4.5756e-05,1.4085e-07,1.2371e-07
6656,4.5528e-05,4.5738e-05,1.7606e-07,1.2354e-07
6657,4.6585e-05,4.572e-05,1.4085e-07,1.2336e-07
6658,4.581e-05,4.5702e-05,1.4085e-07,1.2319e-07
6659,4.5458e-05,4.5683e-05,1.7606e-07,1.2302e-07
6660,4.6092e-05,4.5665e-05,1.0563e-07,1.2284e-07
6661,4.5634e-05,4.5647e-05,7.0423e-08,1.2267e-07
6662,4.8028e-05,4.5629e-05,7.0423e-08,1.225e-07
6663,4.4894e-05,4.5611e-05,3.5211e-08,1.2233e-07
6664,4.6937e-05,4.5593e-05,1.0563e-07,1.2216e-07
6665,4.5106e-05,4.5575e-05,1.4085e-07,1.2198e-07
6666,4.5986e-05,4.5557e-05,1.0563e-07,1.2181e-07
6667,4.6549e-05,4.5539e-05,1.4085e-07,1.2164e-07
6668,4.5845e-05,4.5521e-05,1.0563e-07,1.2147e-07
6669,4.3662e-05,4.5503e-05,1.0563e-07,1.213e-07
6670,4.6655e-05,4.5485e-05,7.0423e-08,1.2113e-07
6671,4.4754e-05,4.5467e-05,7.0423e-08,1.2096e-07
6672,4.5528e-05,4.5449e-05,0,1.2079e-07
6673,4.4437e-05,4.5431e-05,1.0563e-07,1.2062e-07
6674,4.2852e-05,4.5413e-05,1.0563e-07,1.2045e-07
6675,4.6197e-05,4.5395e-05,1.0563e-07,1.2028e-07
6676,4.588e-05,4.5377e-05,1.4085e-07,1.2011e-07
6677,4.8979e-05,4.5359e-05,7.0423e-08,1.1994e-07
6678,4.5986e-05,4.5341e-05,0,1.1977e-07
6679,4.4472e-05,4.5323e-05,1.7606e-07,1.196e-07
6680,4.4261e-05,4.5305e-05,3.5211e-08,1.1943e-07
6681,4.7042e-05,4.5287e-05,3.5211e-08,1.1927e-07
6682,4.6127e-05,4.527e-05,1.0563e-07,1.191e-07
6683,4.5563e-05,4.5252e-05,1.0563e-07,1.1893e-07
6684,4.6444e-05,4.5234e-05,1.0563e-07,1.1876e-07
6685,4.4155e-05,4.5216e-05,1.0563e-07,1.186e-07
6686,4.419e-05,4.5198e-05,1.7606e-07,1.1843e-07
6687,4.588e-05,4.518e-05,7.0423e-08,1.1826e-07
6688,4.6162e-05,4.5162e-05,7.0423e-08,1.181e-07
6689,4.5211e-05,4.5144e-05,7.0423e-08,1.1793e-07
6690,4.6585e-05,4.5126e-05,1.7606e-07,1.1776e-07
6691,4.5951e-05,4.5109e-05,0,1.176e-07
6692,4.5704e-05,4.5091e-05,1.0563e-07,1.1743e-07
6693,4.6092e-05,4.5073e-05,1.7606e-07,1.1727e-07
6694,4.2817e-05,4.5055e-05,1.0563e-07,1.171e-07
6695,4.4296e-05,4.5037e-05,1.0563e-07,1.1694e-07
6696,4.5071e-05,4.5019e-05,1.4085e-07,1.1677e-07
6697,4.6866e-05,4.5001e-05,7.0423e-08,1.1661e-07
6698,4.3521e-05,4.4984e-05,1.7606e-07,1.1645e-07
6699,4.4718e-05,4.4966e-05,2.4648e-07,1.1628e-07
6700,4.6444e-05,4.4948e-05,0,1.1612e-07
6701,4.3732e-05,4.493e-05,1.0563e-07,1.1596e-07
6702,4.4261e-05,4.4912e-05,7.0423e-08,1.1579e-07
6703,4.581e-05,4.4895e-05,7.0423e-08,1.1563e-07
6704,4.6444e-05,4.4877e-05,2.1127e-07,1.1547e-07
6705,4.8063e-05,4.4859e-05,1.0563e-07,1.153e-07
6706,4.5176e-05,4.4841e-05,7.0423e-08,1.1514e-07
6707,4.5e-05,4.4824e-05,1.7606e-07,1.1498e-07
6708,4.5141e-05,4.4806e-05,0,1.1482e-07
6709,4.6796e-05,4.4788e-05,1.0563e-07,1.1466e-07
6710,4.3627e-05,4.477e-05,1.7606e-07,1.145e-07
6711,4.6444e-05,4.4753e-05,2.4648e-07,1.1433e-07
6712,4.4437e-05,4.4735e-05,2.8169e-07,1.1417e-07
6713,4.4613e-05,4.4717e-05,2.1127e-07,1.1401e-07
6714,4.5458e-05,4.47e-05,7.0423e-08,1.1385e-07
6715,4.4437e-05,4.4682e-05,7.0423e-08,1.1369e-07
6716,4.5704e-05,4.4664e-05,1.0563e-07,1.1353e-07
6717,4.6761e-05,4.4646e-05,1.4085e-07,1.1337e-07
6718,4.4894e-05,4.4629e-05,7.0423e-08,1.1321e-07
6719,4.4613e-05,4.4611e-05,1.7606e-07,1.1305e-07
6720,4.4085e-05,4.4593e-05,1.4085e-07,1.1289e-07
6721,4.5e-05,4.4576e-05,1.7606e-07,1.1274e-07
6722,4.6831e-05,4.4558e-05,3.5211e-08,1.1258e-07
6723,4.4507e-05,4.4541e-05,3.5211e-08,1.1242e-07
6724,4.4683e-05,4.4523e-05,7.0423e-08,1.1226e-07
6725,4.5317e-05,4.4505e-05,1.7606e-07,1.121e-07
6726,4.419e-05,4.4488e-05,3.5211e-08,1.1195e-07
6727,4.7641e-05,4.447e-05,1.0563e-07,1.1179e-07
6728,4.662e-05,4.4452e-05,3.5211e-08,1.1163e-07
6729,4.5317e-05,4.4435e-05,1.4085e-07,1.1147e-07
6730,4.4613e-05,4.4417e-05,7.0423e-08,1.1132e-07
6731,4.3416e-05,4.44e-05,3.5211e-08,1.1116e-07
6732,4.2535e-05,4.4382e-05,7.0423e-08,1.11e-07
6733,4.4824e-05,4.4364e-05,3.5211e-08,1.1085e-07
6734,4.4155e-05,4.4347e-05,1.0563e-07,1.1069e-07
6735,4.5916e-05,4.4329e-05,1.7606e-07,1.1054e-07
6736,4.6655e-05,4.4312e-05,7.0423e-08,1.1038e-07
6737,4.4366e-05,4.4294e-05,1.7606e-07,1.1022e-07
6738,4.4789e-05,4.4277e-05,7.0423e-08,1.1007e-07
6739,4.3063e-05,4.4259e-05,1.0563e-07,1.0991e-07
6740,4.3592e-05,4.4242e-05,1.4085e-07,1.0976e-07
6741,4.4049e-05,4.4224e-05,7.0423e-08,1.0961e-07
6742,4.3768e-05,4.4207e-05,3.5211e-08,1.0945e-07
6743,4.6761e-05,4.4189e-05,2.1127e-07,1.093e-07
6744,4.5387e-05,4.4171e-05,1.0563e-07,1.0914e-07
6745,4.4366e-05,4.4154e-05,2.1127e-07,1.0899e-07
6746,4.3768e-05,4.4137e-05,1.7606e-07,1.0884e-07
6747,4.2606e-05,4.4119e-05,2.4648e-07,1.0868e-07
6748,4.3592e-05,4.4102e-05,1.7606e-07,1.0853e-07
6749,4.3873e-05,4.4084e-05,3.5211e-08,1.0838e-07
6750,4.4683e-05,4.4067e-05,1.0563e-07,1.0823e-07
6751,4.3416e-05,4.4049e-05,7.0423e-08,1.0807e-07
6752,4.493e-05,4.4032e-05,7.0423e-08,1.0792e-07
6753,4.4296e-05,4.4014e-05,7.0423e-08,1.0777e-07
6754,4.4049e-05,4.3997e-05,7.0423e-08,1.0762e-07
6755,4.0634e-05,4.3979e-05,7.0423e-08,1.0747e-07
6756,4.3451e-05,4.3962e-05,1.0563e-07,1.0732e-07
6757,4.5071e-05,4.3945e-05,1.4085e-07,1.0716e-07
6758,4.6373e-05,4.3927e-05,3.5211e-08,1.0701e-07
6759,4.3134e-05,4.391e-05,1.4085e-07,1.0686e-07
6760,4.4331e-05,4.3892e-05,1.0563e-07,1.0671e-07
6761,4.3099e-05,4.3875e-05,1.0563e-07,1.0656e-07
6762,4.4014e-05,4.3858e-05,7.0423e-08,1.0641e-07
6763,4.2078e-05,4.384e-05,0,1.0626e-07
6764,4.3732e-05,4.3823e-05,3.5211e-08,1.0611e-07
6765,4.5106e-05,4.3805e-05,7.0423e-08,1.0596e-07
6766,4.3204e-05,4.3788e-05,3.5211e-08,1.0582e-07
6767,4.3873e-05,4.3771e-05,1.0563e-07,1.0567e-07
6768,4.3732e-05,4.3753e-05,7.0423e-08,1.0552e-07
6769,4.3451e-05,4.3736e-05,1.4085e-07,1.0537e-07
6770,4.4331e-05,4.3719e-05,1.4085e-07,1.0522e-07
6771,4.4085e-05,4.3701e-05,2.1127e-07,1.0507e-07
6772,4.4894e-05,4.3684e-05,7.0423e-08,1.0493e-07
6773,4.3803e-05,4.3667e-05,7.0423e-08,1.0478e-07
6774,4.2148e-05,4.3649e-05,1.0563e-07,1.0463e-07
6775,4.6479e-05,4.3632e-05,1.0563e-07,1.0448e-07
6776,4.5035e-05,4.3615e-05,3.5211e-08,1.0434e-07
6777,4.2993e-05,4.3598e-05,1.0563e-07,1.0419e-07
6778,4.4824e-05,4.358e-05,2.4648e-07,1.0404e-07
6779,4.4542e-05,4.3563e-05,1.7606e-07,1.039e-07
6780,4.4402e-05,4.3546e-05,2.4648e-07,1.0375e-07
6781,4.2641e-05,4.3528e-05,7.0423e-08,1.036e-07
6782,4.419e-05,4.3511e-05,3.5211e-08,1.0346e-07
6783,4.2676e-05,4.3494e-05,1.4085e-07,1.0331e-07
6784,4.2218e-05,4.3477e-05,7.0423e-08,1.0317e-07
6785,4.2676e-05,4.3459e-05,1.0563e-07,1.0302e-07
6786,4.3275e-05,4.3442e-05,1.7606e-07,1.0288e-07
6787,4.4296e-05,4.3425e-05,7.0423e-08,1.0273e-07
6788,4.3873e-05,4.3408e-05,0,1.0259e-07
6789,4.3732e-05,4.3391e-05,7.0423e-08,1.0244e-07
6790,4.4296e-05,4.3373e-05,1.0563e-07,1.023e-07
6791,4.5317e-05,4.3356e-05,3.5211e-08,1.0216e-07
6792,4.2958e-05,4.3339e-05,7.0423e-08,1.0201e-07
6793,4.4472e-05,4.3322e-05,3.5211e-08,1.0187e-07
6794,4.4225e-05,4.3305e-05,1.0563e-07,1.0173e-07
6795,4.3803e-05,4.3287e-05,1.7606e-07,1.0158e-07
6796,4.2887e-05,4.327e-05,1.4085e-07,1.0144e-07
6797,4.7148e-05,4.3253e-05,3.5211e-08,1.013e-07
6798,4.1937e-05,4.3236e-05,1.0563e-07,1.0115e-07
6799,4.4507e-05,4.3219e-05,1.4085e-07,1.0101e-07
6800,4.2571e-05,4.3202e-05,1.0563e-07,1.0087e-07
6801,4.493e-05,4.3185e-05,1.0563e-07,1.0073e-07
6802,4.2148e-05,4.3167e-05,2.1127e-07,1.0059e-07
6803,4.2606e-05,4.315e-05,1.7606e-07,1.0044e-07
6804,4.4155e-05,4.3133e-05,3.5211e-08,1.003e-07
6805,4.1937e-05,4.3116e-05,1.0563e-07,1.0016e-07
6806,4.4331e-05,4.3099e-05,3.5211e-08,1.0002e-07
6807,4.2782e-05,4.3082e-05,7.0423e-08,9.9881e-08
6808,4.4754e-05,4.3065e-05,3.5211e-08,9.974e-08
6809,4.243e-05,4.3048e-05,1.0563e-07,9.96e-08
6810,4.2817e-05,4.3031e-05,1.4085e-07,9.946e-08
6811,4.2254e-05,4.3014e-05,7.0423e-08,9.932e-08
6812,4.2676e-05,4.2997e-05,3.5211e-08,9.918e-08
6813,4.2359e-05,4.2979e-05,7.0423e-08,9.9041e-08
6814,4.3169e-05,4.2962e-05,1.4085e-07,9.8901e-08
6815,4.3768e-05,4.2945e-05,1.7606e-07,9.8762e-08
6816,4.1796e-05,4.2928e-05,3.5211e-08,9.8623e-08
6817,4.1268e-05,4.2911e-05,1.0563e-07,9.8484e-08
6818,4.4542e-05,4.2894e-05,1.4085e-07,9.8346e-08
6819,4.4648e-05,4.2877e-05,7.0423e-08,9.8208e-08
6820,4.2218e-05,4.286e-05,2.8169e-07,9.8069e-08
6821,4.3979e-05,4.2843e-05,1.0563e-07,9.7931e-08
6822,4.3803e-05,4.2826e-05,1.0563e-07,9.7794e-08
6823,4.3521e-05,4.2809e-05,1.7606e-07,9.7656e-08
6824,4.3416e-05,4.2792e-05,1.4085e-07,9.7519e-08
6825,4.2324e-05,4.2775e-05,1.0563e-07,9.7381e-08
6826,4.2289e-05,4.2758e-05,1.0563e-07,9.7244e-08
6827,4.243e-05,4.2741e-05,2.1127e-07,9.7108e-08
6828,4.2993e-05,4.2724e-05,1.0563e-07,9.6971e-08
6829,4.3275e-05,4.2708e-05,3.5211e-08,9.6835e-08
6830,4.6056e-05,4.2691e-05,1.7606e-07,9.6698e-08
6831,4.2958e-05,4.2674e-05,7.0423e-08,9.6562e-08
6832,4.1092e-05,4.2657e-05,2.1127e-07,9.6427e-08
6833,4.2394e-05,4.264e-05,2.1127e-07,9.6291e-08
6834,4.2359e-05,4.2623e-05,1.0563e-07,9.6155e-08
6835,4.5563e-05,4.2606e-05,7.0423e-08,9.602e-08
6836,4.2993e-05,4.2589e-05,1.0563e-07,9.5885e-08
6837,4.243e-05,4.2572e-05,3.5211e-08,9.575e-08
6838,4.1725e-05,4.2555e-05,7.0423e-08,9.5615e-08
6839,4.2148e-05,4.2538e-05,7.0423e-08,9.5481e-08
6840,4.3697e-05,4.2521e-05,1.4085e-07,9.5347e-08
6841,4.2782e-05,4.2505e-05,7.0423e-08,9.5213e-08
6842,4.3944e-05,4.2488e-05,7.0423e-08,9.5079e-08
6843,4.5106e-05,4.2471e-05,7.0423e-08,9.4945e-08
6844,4.1303e-05,4.2454e-05,3.5211e-08,9.4811e-08
6845,4.3627e-05,4.2437e-05,7.0423e-08,9.4678e-08
6846,4.2183e-05,4.242e-05,1.4085e-07,9.4545e-08
6847,4.4578e-05,4.2404e-05,7.0423e-08,9.4412e-08
6848,4.2289e-05,4.2387e-05,3.5211e-08,9.4279e-08
6849,4.1373e-05,4.237e-05,1.4085e-07,9.4146e-08
6850,4.1761e-05,4.2353e-05,1.0563e-07,9.4014e-08
6851,4.0916e-05,4.2336e-05,1.7606e-07,9.3881e-08
6852,4.088e-05,4.2319e-05,1.0563e-07,9.3749e-08
6853,4.3204e-05,4.2303e-05,0,9.3618e-08
6854,4.0916e-05,4.2286e-05,1.0563e-07,9.3486e-08
6855,4.3486e-05,4.2269e-05,1.0563e-07,9.3354e-08
6856,4.412e-05,4.2252e-05,7.0423e-08,9.3223e-08
6857,4.2078e-05,4.2236e-05,3.5211e-08,9.3092e-08
6858,4.2993e-05,4.2219e-05,3.5211e-08,9.2961e-08
6859,4.324e-05,4.2202e-05,7.0423e-08,9.283e-08
6860,4.1127e-05,4.2185e-05,1.4085e-07,9.2699e-08
6861,4.4507e-05,4.2169e-05,0,9.2569e-08
6862,4.3697e-05,4.2152e-05,1.7606e-07,9.2439e-08
6863,4.2887e-05,4.2135e-05,1.7606e-07,9.2309e-08
6864,4.0563e-05,4.2118e-05,1.4085e-07,9.2179e-08
6865,4.3134e-05,4.2102e-05,1.7606e-07,9.2049e-08
6866,4.074e-05,4.2085e-05,2.1127e-07,9.192e-08
6867,4.1655e-05,4.2068e-05,1.4085e-07,9.179e-08
6868,4.3345e-05,4.2051e-05,7.0423e-08,9.1661e-08
6869,4.2887e-05,4.2035e-05,1.4085e-07,9.1532e-08
6870,4.1197e-05,4.2018e-05,1.0563e-07,9.1404e-08
6871,4.3028e-05,4.2001e-05,1.4085e-07,9.1275e-08
6872,4.1937e-05,4.1985e-05,0,9.1147e-08
6873,4.25e-05,4.1968e-05,1.4085e-07,9.1018e-08
6874,3.9542e-05,4.1951e-05,1.0563e-07,9.089e-08
6875,4.2887e-05,4.1935e-05,0,9.0762e-08
6876,4.1444e-05,4.1918e-05,1.0563e-07,9.0635e-08
6877,4.0563e-05,4.1901e-05,1.4085e-07,9.0507e-08
6878,4.0634e-05,4.1885e-05,3.5211e-08,9.038e-08
6879,3.8979e-05,4.1868e-05,1.7606e-07,9.0253e-08
6880,4.1127e-05,4.1852e-05,1.0563e-07,9.0126e-08
6881,4.4437e-05,4.1835e-05,3.5211e-08,8.9999e-08
6882,4.2078e-05,4.1818e-05,7.0423e-08,8.9872e-08
6883,4.2042e-05,4.1802e-05,0,8.9746e-08
6884,4.1514e-05,4.1785e-05,7.0423e-08,8.962e-08
6885,4.169e-05,4.1769e-05,7.0423e-08,8.9494e-08
6886,4.1444e-05,4.1752e-05,7.0423e-08,8.9368e-08
6887,4.1268e-05,4.1735e-05,2.1127e-07,8.9242e-08
6888,4.2887e-05,4.1719e-05,3.5211e-08,8.9117e-08
6889,3.8345e-05,4.1702e-05,7.0423e-08,8.8991e-08
6890,4.1655e-05,4.1686e-05,1.4085e-07,8.8866e-08
6891,4.2254e-05,4.1669e-05,1.0563e-07,8.8741e-08
6892,4.1761e-05,4.1653e-05,1.7606e-07,8.8616e-08
6893,4.3451e-05,4.1636e-05,7.0423e-08,8.8491e-08
6894,4.1972e-05,4.162e-05,7.0423e-08,8.8367e-08
6895,4.2183e-05,4.1603e-05,3.5211e-08,8.8243e-08
6896,4.0528e-05,4.1586e-05,0,8.8118e-08
6897,4.3416e-05,4.157e-05,7.0423e-08,8.7995e-08
6898,4.1021e-05,4.1553e-05,1.7606e-07,8.7871e-08
6899,4.162e-05,4.1537e-05,3.5211e-08,8.7747e-08
6900,4.0775e-05,4.152e-05,3.5211e-08,8.7624e-08
6901,4.1937e-05,4.1504e-05,7.0423e-08,8.75e-08
6902,4.2641e-05,4.1487e-05,1.0563e-07,8.7377e-08
6903,4.3099e-05,4.1471e-05,7.0423e-08,8.7254e-08
6904,3.9683e-05,4.1455e-05,1.4085e-07,8.7132e-08
6905,4.2218e-05,4.1438e-05,3.5211e-08,8.7009e-08
6906,4.1866e-05,4.1422e-05,1.4085e-07,8.6887e-08
6907,3.9648e-05,4.1405e-05,7.0423e-08,8.6764e-08
6908,4.1866e-05,4.1389e-05,1.4085e-07,8.6642e-08
6909,4.1092e-05,4.1372e-05,1.0563e-07,8.652e-08
6910,4.0071e-05,4.1356e-05,1.4085e-07,8.6399e-08
6911,3.9965e-05,4.1339e-05,7.0423e-08,8.6277e-08
6912,4.0669e-05,4.1323e-05,7.0423e-08,8.6156e-08
6913,4.0704e-05,4.1307e-05,7.0423e-08,8.6035e-08
6914,4.0951e-05,4.129e-05,0,8.5914e-08
6915,4.1268e-05,4.1274e-05,7.0423e-08,8.5793e-08
6916,4.2394e-05,4.1257e-05,1.0563e-07,8.5672e-08
6917,4.2852e-05,4.1241e-05,3.5211e-08,8.5551e-08
6918,4.2183e-05,4.1225e-05,7.0423e-08,8.5431e-08
6919,4.3099e-05,4.1208e-05,1.0563e-07,8.5311e-08
6920,4.0704e-05,4.1192e-05,3.5211e-08,8.5191e-08
6921,4.2007e-05,4.1175e-05,2.1127e-07,8.5071e-08
6922,4.0775e-05,4.1159e-05,7.0423e-08,8.4951e-08
6923,4.1162e-05,4.1143e-05,1.7606e-07,8.4832e-08
6924,4.1514e-05,4.1126e-05,1.0563e-07,8.4713e-08
6925,4.0704e-05,4.111e-05,0,8.4593e-08
6926,4.0493e-05,4.1094e-05,1.0563e-07,8.4474e-08
6927,3.9894e-05,4.1077e-05,1.4085e-07,8.4356e-08
6928,4.1056e-05,4.1061e-05,7.0423e-08,8.4237e-08
6929,3.9824e-05,4.1045e-05,1.4085e-07,8.4118e-08
6930,3.8732e-05,4.1028e-05,3.5211e-08,8.4e-08
6931,4.0211e-05,4.1012e-05,3.5211e-08,8.3882e-08
6932,3.8944e-05,4.0996e-05,3.5211e-08,8.3764e-08
6933,4.0282e-05,4.098e-05,7.0423e-08,8.3646e-08
6934,4.2324e-05,4.0963e-05,1.4085e-07,8.3528e-08
6935,4.1444e-05,4.0947e-05,1.7606e-07,8.3411e-08
6936,4.3345e-05,4.0931e-05,3.5211e-08,8.3293e-08
6937,4.25e-05,4.0914e-05,7.0423e-08,8.3176e-08
6938,4.162e-05,4.0898e-05,0,8.3059e-08
6939,4.2606e-05,4.0882e-05,1.7606e-07,8.2942e-08
6940,3.9472e-05,4.0866e-05,2.1127e-07,8.2826e-08
6941,4.2078e-05,4.0849e-05,1.0563e-07,8.2709e-08
6942,3.9824e-05,4.0833e-05,7.0423e-08,8.2593e-08
6943,4.0458e-05,4.0817e-05,0,8.2477e-08
6944,4.2078e-05,4.0801e-05,7.0423e-08,8.2361e-08
6945,4.2676e-05,4.0785e-05,3.5211e-08,8.2245e-08
6946,4.2571e-05,4.0768e-05,3.5211e-08,8.2129e-08
6947,4.0599e-05,4.0752e-05,3.5211e-08,8.2014e-08
6948,4.0282e-05,4.0736e-05,3.5211e-08,8.1898e-08
6949,3.8697e-05,4.072e-05,7.0423e-08,8.1783e-08
6950,4.1268e-05,4.0704e-05,3.5211e-08,8.1668e-08
6951,4.074e-05,4.0687e-05,2.1127e-07,8.1553e-08
6952,4.169e-05,4.0671e-05,1.7606e-07,8.1438e-08
6953,4.3134e-05,4.0655e-05,0,8.1324e-08
6954,4.0035e-05,4.0639e-05,7.0423e-08,8.1209e-08
6955,4.3134e-05,4.0623e-05,1.7606e-07,8.1095e-08
6956,4.0951e-05,4.0607e-05,3.5211e-08,8.0981e-08
6957,4.3063e-05,4.059e-05,7.0423e-08,8.0867e-08
6958,4.1338e-05,4.0574e-05,0,8.0753e-08
6959,4.0704e-05,4.0558e-05,7.0423e-08,8.064e-08
6960,3.8556e-05,4.0542e-05,1.4085e-07,8.0526e-08
6961,4.2289e-05,4.0526e-05,7.0423e-08,8.0413e-08
6962,4.2571e-05,4.051e-05,3.5211e-08,8.03e-08
6963,4.2148e-05,4.0494e-05,0,8.0187e-08
6964,4.0106e-05,4.0478e-05,3.5211e-08,8.0074e-08
6965,3.8944e-05,4.0462e-05,7.0423e-08,7.9961e-08
6966,4.0282e-05,4.0445e-05,3.5211e-08,7.9849e-08
6967,4.0493e-05,4.0429e-05,1.0563e-07,7.9737e-08
6968,3.7676e-05,4.0413e-05,7.0423e-08,7.9624e-08
6969,4.1338e-05,4.0397e-05,3.5211e-08,7.9512e-08
6970,4.1409e-05,4.0381e-05,1.0563e-07,7.9401e-08
6971,4.2359e-05,4.0365e-05,7.0423e-08,7.9289e-08
6972,4.1725e-05,4.0349e-05,1.0563e-07,7.9177e-08
6973,4.1021e-05,4.0333e-05,3.5211e-08,7.9066e-08
6974,3.9859e-05,4.0317e-05,7.0423e-08,7.8955e-08
6975,3.9402e-05,4.0301e-05,3.5211e-08,7.8844e-08
6976,4.0352e-05,4.0285e-05,1.0563e-07,7.8733e-08
6977,4.243e-05,4.0269e-05,7.0423e-08,7.8622e-08
6978,3.9402e-05,4.0253e-05,1.0563e-07,7.8511e-08
6979,4e-05,4.0237e-05,1.0563e-07,7.8401e-08
6980,3.9648e-05,4.0221e-05,7.0423e-08,7.8291e-08
6981,4.1585e-05,4.0205e-05,1.4085e-07,7.818e-08
6982,4.2254e-05,4.0189e-05,1.0563e-07,7.807e-08
6983,3.919e-05,4.0173e-05,7.0423e-08,7.7961e-08
6984,3.8909e-05,4.0157e-05,3.5211e-08,7.7851e-08
6985,4.0528e-05,4.0141e-05,0,7.7741e-08
6986,4.2747e-05,4.0125e-05,1.0563e-07,7.7632e-08
6987,4.0247e-05,4.0109e-05,3.5211e-08,7.7523e-08
6988,4.1268e-05,4.0093e-05,3.5211e-08,7.7414e-08
6989,4.0211e-05,4.0077e-05,3.5211e-08,7.7305e-08
6990,4.1902e-05,4.0061e-05,3.5211e-08,7.7196e-08
6991,4.0071e-05,4.0045e-05,7.0423e-08,7.7088e-08
6992,3.9296e-05,4.0029e-05,1.7606e-07,7.6979e-08
6993,3.9331e-05,4.0013e-05,3.5211e-08,7.6871e-08
6994,3.8451e-05,3.9998e-05,3.5211e-08,7.6763e-08
6995,4.0317e-05,3.9982e-05,1.4085e-07,7.6655e-08
6996,4.25e-05,3.9966e-05,3.5211e-08,7.6547e-08
6997,3.831e-05,3.995e-05,0,7.6439e-08
6998,3.8662e-05,3.9934e-05,3.5211e-08,7.6332e-08
6999,4.0282e-05,3.9918e-05,1.0563e-07,7.6224e-08
7000,3.8697e-05,3.9902e-05,3.5211e-08,7.6117e-08
7001,3.9014e-05,3.9886e-05,7.0423e-08,7.601e-08
7002,3.9366e-05,3.987e-05,7.0423e-08,7.5903e-08
7003,4.1162e-05,3.9855e-05,1.0563e-07,7.5796e-08
7004,3.8697e-05,3.9839e-05,7.0423e-08,7.569e-08
7005,4.0458e-05,3.9823e-05,1.7606e-07,7.5583e-08
7006,4.0845e-05,3.9807e-05,3.5211e-08,7.5477e-08
7007,4.2289e-05,3.9791e-05,7.0423e-08,7.5371e-08
7008,4.0352e-05,3.9775e-05,3.5211e-08,7.5265e-08
7009,4.0634e-05,3.976e-05,3.5211e-08,7.5159e-08
7010,4.1796e-05,3.9744e-05,7.0423e-08,7.5053e-08
7011,3.9542e-05,3.9728e-05,7.0423e-08,7.4947e-08
7012,3.9578e-05,3.9712e-05,7.0423e-08,7.4842e-08
7013,3.8345e-05,3.9696e-05,3.5211e-08,7.4737e-08
7014,4.0387e-05,3.9681e-05,7.0423e-08,7.4631e-08
7015,3.9859e-05,3.9665e-05,7.0423e-08,7.4526e-08
7016,4.0352e-05,3.9649e-05,1.0563e-07,7.4422e-08
7017,4.1725e-05,3.9633e-05,7.0423e-08,7.4317e-08
7018,3.8662e-05,3.9617e-05,7.0423e-08,7.4212e-08
7019,4.1514e-05,3.9602e-05,0,7.4108e-08
7020,3.9789e-05,3.9586e-05,1.0563e-07,7.4004e-08
7021,3.9578e-05,3.957e-05,3.5211e-08,7.39e-08
7022,3.8909e-05,3.9554e-05,1.0563e-07,7.3796e-08
7023,3.75e-05,3.9539e-05,1.4085e-07,7.3692e-08
7024,3.9718e-05,3.9523e-05,7.0423e-08,7.3588e-08
7025,4.0845e-05,3.9507e-05,7.0423e-08,7.3485e-08
7026,3.8979e-05,3.9492e-05,0,7.3381e-08
7027,3.9014e-05,3.9476e-05,3.5211e-08,7.3278e-08
7028,3.9789e-05,3.946e-05,7.0423e-08,7.3175e-08
7029,3.8204e-05,3.9444e-05,7.0423e-08,7.3072e-08
7030,3.9578e-05,3.9429e-05,7.0423e-08,7.2969e-08
7031,3.8345e-05,3.9413e-05,3.5211e-08,7.2867e-08
7032,3.7183e-05,3.9397e-05,7.0423e-08,7.2764e-08
7033,3.993e-05,3.9382e-05,7.0423e-08,7.2662e-08
7034,3.7324e-05,3.9366e-05,3.5211e-08,7.2559e-08
7035,3.9683e-05,3.935e-05,3.5211e-08,7.2457e-08
7036,3.8838e-05,3.9335e-05,1.4085e-07,7.2355e-08
7037,3.7148e-05,3.9319e-05,0,7.2254e-08
7038,3.9296e-05,3.9303e-05,1.0563e-07,7.2152e-08
7039,3.8521e-05,3.9288e-05,3.5211e-08,7.205e-08
7040,3.7394e-05,3.9272e-05,7.0423e-08,7.1949e-08
7041,3.9049e-05,3.9256e-05,1.4085e-07,7.1848e-08
7042,3.9402e-05,3.9241e-05,0,7.1747e-08
7043,3.8521e-05,3.9225e-05,1.7606e-07,7.1646e-08
7044,3.919e-05,3.921e-05,7.0423e-08,7.1545e-08
7045,3.8451e-05,3.9194e-05,7.0423e-08,7.1444e-08
7046,3.9331e-05,3.9178e-05,3.5211e-08,7.1344e-08
7047,4.0352e-05,3.9163e-05,1.0563e-07,7.1244e-08
7048,4.0669e-05,3.9147e-05,7.0423e-08,7.1143e-08
7049,3.838e-05,3.9132e-05,1.0563e-07,7.1043e-08
7050,3.7218e-05,3.9116e-05,3.5211e-08,7.0943e-08
7051,3.9718e-05,3.91e-05,0,7.0843e-08
7052,3.8697e-05,3.9085e-05,3.5211e-08,7.0744e-08
7053,3.7535e-05,3.9069e-05,3.5211e-08,7.0644e-08
7054,3.8099e-05,3.9054e-05,7.0423e-08,7.0545e-08
7055,3.7817e-05,3.9038e-05,7.0423e-08,7.0446e-08
7056,4.0071e-05,3.9023e-05,1.0563e-07,7.0347e-08
7057,3.7817e-05,3.9007e-05,7.0423e-08,7.0248e-08
7058,4e-05,3.8992e-05,1.0563e-07,7.0149e-08
7059,3.9824e-05,3.8976e-05,1.0563e-07,7.005e-08
7060,3.831e-05,3.8961e-05,3.5211e-08,6.9952e-08
7061,4e-05,3.8945e-05,1.0563e-07,6.9853e-08
7062,3.7782e-05,3.893e-05,3.5211e-08,6.9755e-08
7063,3.8838e-05,3.8914e-05,3.5211e-08,6.9657e-08
7064,4.0211e-05,3.8899e-05,7.0423e-08,6.9559e-08
7065,3.9014e-05,3.8883e-05,1.0563e-07,6.9461e-08
7066,3.6796e-05,3.8868e-05,3.5211e-08,6.9363e-08
7067,3.9296e-05,3.8852e-05,7.0423e-08,6.9266e-08
7068,4.169e-05,3.8837e-05,0,6.9168e-08
7069,3.9085e-05,3.8821e-05,1.4085e-07,6.9071e-08
7070,4.2993e-05,3.8806e-05,1.7606e-07,6.8974e-08
7071,3.9331e-05,3.879e-05,3.5211e-08,6.8877e-08
7072,3.8909e-05,3.8775e-05,7.0423e-08,6.878e-08
7073,3.9331e-05,3.8759e-05,0,6.8683e-08
7074,3.7676e-05,3.8744e-05,3.5211e-08,6.8586e-08
7075,3.6831e-05,3.8729e-05,1.0563e-07,6.849e-08
7076,3.7711e-05,3.8713e-05,3.5211e-08,6.8394e-08
7077,3.5775e-05,3.8698e-05,7.0423e-08,6.8297e-08
7078,4e-05,3.8682e-05,1.4085e-07,6.8201e-08
7079,3.75e-05,3.8667e-05,3.5211e-08,6.8105e-08
7080,3.7887e-05,3.8652e-05,1.7606e-07,6.8009e-08
7081,4.0141e-05,3.8636e-05,1.4085e-07,6.7914e-08
7082,3.824e-05,3.8621e-05,3.5211e-08,6.7818e-08
7083,3.6655e-05,3.8605e-05,3.5211e-08,6.7723e-08
7084,3.7289e-05,3.859e-05,7.0423e-08,6.7628e-08
7085,4.0247e-05,3.8575e-05,7.0423e-08,6.7532e-08
7086,3.7641e-05,3.8559e-05,3.5211e-08,6.7437e-08
7087,3.6585e-05,3.8544e-05,7.0423e-08,6.7343e-08
7088,3.9155e-05,3.8529e-05,3.5211e-08,6.7248e-08
7089,3.8556e-05,3.8513e-05,3.5211e-08,6.7153e-08
7090,4.0704e-05,3.8498e-05,3.5211e-08,6.7059e-08
7091,3.7852e-05,3.8483e-05,2.1127e-07,6.6964e-08
7092,3.7641e-05,3.8467e-05,3.5211e-08,6.687e-08
7093,4.1303e-05,3.8452e-05,0,6.6776e-08
7094,3.7817e-05,3.8437e-05,3.5211e-08,6.6682e-08
7095,3.5986e-05,3.8421e-05,1.0563e-07,6.6588e-08
7096,3.8732e-05,3.8406e-05,7.0423e-08,6.6495e-08
7097,3.8873e-05,3.8391e-05,1.0563e-07,6.6401e-08
7098,3.9085e-05,3.8375e-05,7.0423e-08,6.6308e-08
7099,4.0282e-05,3.836e-05,3.5211e-08,6.6214e-08
7100,3.6972e-05,3.8345e-05,3.5211e-08,6.6121e-08
7101,3.7711e-05,3.833e-05,7.0423e-08,6.6028e-08
7102,3.9437e-05,3.8314e-05,3.5211e-08,6.5935e-08
7103,3.9261e-05,3.8299e-05,0,6.5843e-08
7104,3.7958e-05,3.8284e-05,3.5211e-08,6.575e-08
7105,3.7923e-05,3.8269e-05,0,6.5658e-08
7106,3.7782e-05,3.8253e-05,0,6.5565e-08
7107,3.8732e-05,3.8238e-05,0,6.5473e-08
7108,3.8838e-05,3.8223e-05,7.0423e-08,6.5381e-08
7109,3.9085e-05,3.8208e-05,1.0563e-07,6.5289e-08
7110,3.8134e-05,3.8192e-05,1.0563e-07,6.5197e-08
7111,3.6831e-05,3.8177e-05,3.5211e-08,6.5105e-08
7112,3.8028e-05,3.8162e-05,3.5211e-08,6.5014e-08
7113,3.7359e-05,3.8147e-05,1.4085e-07,6.4922e-08
7114,3.4965e-05,3.8132e-05,3.5211e-08,6.4831e-08
7115,3.9472e-05,3.8116e-05,1.4085e-07,6.474e-08
7116,3.7676e-05,3.8101e-05,0,6.4649e-08
7117,4.0352e-05,3.8086e-05,0,6.4558e-08
7118,3.838e-05,3.8071e-05,0,6.4467e-08
7119,3.5176e-05,3.8056e-05,1.0563e-07,6.4376e-08
7120,3.8732e-05,3.804e-05,3.5211e-08,6.4286e-08
7121,3.7923e-05,3.8025e-05,1.4085e-07,6.4195e-08
7122,3.9085e-05,3.801e-05,7.0423e-08,6.4105e-08
7123,3.7359e-05,3.7995e-05,3.5211e-08,6.4015e-08
7124,3.5106e-05,3.798e-05,1.4085e-07,6.3925e-08
7125,3.824e-05,3.7965e-05,7.0423e-08,6.3835e-08
7126,3.6796e-05,3.795e-05,7.0423e-08,6.3745e-08
7127,3.831e-05,3.7935e-05,3.5211e-08,6.3655e-08
7128,3.9085e-05,3.7919e-05,0,6.3566e-08
7129,3.7782e-05,3.7904e-05,3.5211e-08,6.3476e-08
7130,3.9049e-05,3.7889e-05,0,6.3387e-08
7131,3.6937e-05,3.7874e-05,1.4085e-07,6.3298e-08
7132,3.5211e-05,3.7859e-05,7.0423e-08,6.3209e-08
7133,3.9683e-05,3.7844e-05,3.5211e-08,6.312e-08
7134,3.6972e-05,3.7829e-05,0,6.3031e-08
7135,3.7359e-05,3.7814e-05,1.4085e-07,6.2942e-08
7136,3.6338e-05,3.7799e-05,7.0423e-08,6.2854e-08
7137,3.743e-05,3.7784e-05,1.0563e-07,6.2765e-08
7138,3.6937e-05,3.7769e-05,7.0423e-08,6.2677e-08
7139,3.824e-05,3.7754e-05,1.7606e-07,6.2589e-08
7140,3.7007e-05,3.7738e-05,1.0563e-07,6.2501e-08
7141,3.493e-05,3.7723e-05,3.5211e-08,6.2413e-08
7142,3.7535e-05,3.7708e-05,2.1127e-07,6.2325e-08
7143,3.6796e-05,3.7693e-05,3.5211e-08,6.2237e-08
7144,3.831e-05,3.7678e-05,1.7606e-07,6.215e-08
7145,3.7923e-05,3.7663e-05,1.0563e-07,6.2062e-08
7146,3.7782e-05,3.7648e-05,7.0423e-08,6.1975e-08
7147,3.6409e-05,3.7633e-05,3.5211e-08,6.1888e-08
7148,3.7465e-05,3.7618e-05,3.5211e-08,6.1801e-08
7149,3.8169e-05,3.7603e-05,3.5211e-08,6.1714e-08
7150,3.8416e-05,3.7588e-05,1.7606e-07,6.1627e-08
7151,3.8768e-05,3.7573e-05,1.0563e-07,6.154e-08
7152,3.7817e-05,3.7558e-05,0,6.1454e-08
7153,3.7852e-05,3.7543e-05,1.7606e-07,6.1367e-08
7154,3.8204e-05,3.7528e-05,0,6.1281e-08
7155,4e-05,3.7513e-05,3.5211e-08,6.1195e-08
7156,3.9472e-05,3.7499e-05,7.0423e-08,6.1109e-08
7157,3.8556e-05,3.7484e-05,1.4085e-07,6.1023e-08
7158,3.7254e-05,3.7469e-05,1.4085e-07,6.0937e-08
7159,3.9331e-05,3.7454e-05,1.4085e-07,6.0851e-08
7160,3.9859e-05,3.7439e-05,3.5211e-08,6.0766e-08
7161,3.669e-05,3.7424e-05,1.0563e-07,6.068e-08
7162,3.5845e-05,3.7409e-05,1.0563e-07,6.0595e-08
7163,3.9824e-05,3.7394e-05,3.5211e-08,6.0509e-08
7164,3.7993e-05,3.7379e-05,0,6.0424e-08
7165,3.6479e-05,3.7364e-05,3.5211e-08,6.0339e-08
7166,3.7148e-05,3.7349e-05,2.1127e-07,6.0254e-08
7167,3.6444e-05,3.7334e-05,0,6.017e-08
7168,3.6232e-05,3.732e-05,3.5211e-08,6.0085e-08
7169,3.7254e-05,3.7305e-05,7.0423e-08,6e-08
7170,3.9648e-05,3.729e-05,1.0563e-07,5.9916e-08
7171,3.5211e-05,3.7275e-05,7.0423e-08,5.9832e-08
7172,3.5493e-05,3.726e-05,3.5211e-08,5.9748e-08
7173,3.5071e-05,3.7245e-05,1.4085e-07,5.9664e-08
7174,3.6056e-05,3.723e-05,3.5211e-08,5.958e-08
7175,3.669e-05,3.7216e-05,3.5211e-08,5.9496e-08
7176,3.7782e-05,3.7201e-05,3.5211e-08,5.9412e-08
7177,3.7218e-05,3.7186e-05,3.5211e-08,5.9329e-08
7178,3.6972e-05,3.7171e-05,3.5211e-08,5.9245e-08
7179,3.8169e-05,3.7156e-05,1.0563e-07,5.9162e-08
7180,3.5423e-05,3.7141e-05,7.0423e-08,5.9078e-08
7181,3.6901e-05,3.7127e-05,7.0423e-08,5.8995e-08
7182,3.6303e-05,3.7112e-05,3.5211e-08,5.8912e-08
7183,3.912e-05,3.7097e-05,0,5.883e-08
7184,3.8204e-05,3.7082e-05,7.0423e-08,5.8747e-08
7185,3.6338e-05,3.7067e-05,7.0423e-08,5.8664e-08
7186,3.7852e-05,3.7053e-05,3.5211e-08,5.8582e-08
7187,3.7218e-05,3.7038e-05,7.0423e-08,5.8499e-08
7188,3.5247e-05,3.7023e-05,3.5211e-08,5.8417e-08
7189,3.574e-05,3.7008e-05,1.0563e-07,5.8335e-08
7190,3.8345e-05,3.6994e-05,3.5211e-08,5.8253e-08
7191,3.5387e-05,3.6979e-05,1.0563e-07,5.8171e-08
7192,3.5951e-05,3.6964e-05,7.0423e-08,5.8089e-08
7193,3.7747e-05,3.6949e-05,3.5211e-08,5.8007e-08
7194,3.7676e-05,3.6935e-05,1.0563e-07,5.7926e-08
7195,3.7254e-05,3.692e-05,1.0563e-07,5.7844e-08
7196,3.7289e-05,3.6905e-05,7.0423e-08,5.7763e-08
7197,3.7535e-05,3.689e-05,7.0423e-08,5.7681e-08
7198,3.8134e-05,3.6876e-05,3.5211e-08,5.76e-08
7199,3.5775e-05,3.6861e-05,3.5211e-08,5.7519e-08
7200,3.7183e-05,3.6846e-05,3.5211e-08,5.7438e-08
7201,3.6092e-05,3.6832e-05,3.5211e-08,5.7357e-08
7202,3.7465e-05,3.6817e-05,0,5.7277e-08
7203,3.6056e-05,3.6802e-05,7.0423e-08,5.7196e-08
7204,3.7254e-05,3.6788e-05,7.0423e-08,5.7116e-08
7205,3.662e-05,3.6773e-05,7.0423e-08,5.7035e-08
7206,3.7078e-05,3.6758e-05,3.5211e-08,5.6955e-08
7207,3.7324e-05,3.6744e-05,7.0423e-08,5.6875e-08
7208,3.7324e-05,3.6729e-05,7.0423e-08,5.6795e-08
7209,3.6972e-05,3.6714e-05,0,5.6715e-08
7210,3.6092e-05,3.67e-05,0,5.6635e-08
7211,3.5845e-05,3.6685e-05,3.5211e-08,5.6556e-08
7212,3.493e-05,3.667e-05,3.5211e-08,5.6476e-08
7213,3.6092e-05,3.6656e-05,7.0423e-08,5.6397e-08
7214,3.4894e-05,3.6641e-05,0,5.6317e-08
7215,3.6585e-05,3.6626e-05,0,5.6238e-08
7216,3.581e-05,3.6612e-05,0,5.6159e-08
7217,3.5951e-05,3.6597e-05,1.0563e-07,5.608e-08
7218,3.6303e-05,3.6583e-05,7.0423e-08,5.6001e-08
7219,3.7042e-05,3.6568e-05,1.0563e-07,5.5922e-08
7220,3.6373e-05,3.6553e-05,3.5211e-08,5.5844e-08
7221,3.4859e-05,3.6539e-05,7.0423e-08,5.5765e-08
7222,3.5387e-05,3.6524e-05,3.5211e-08,5.5687e-08
7223,3.7465e-05,3.651e-05,3.5211e-08,5.5608e-08
7224,3.5563e-05,3.6495e-05,1.0563e-07,5.553e-08
7225,3.588e-05,3.6481e-05,0,5.5452e-08
7226,3.5528e-05,3.6466e-05,3.5211e-08,5.5374e-08
7227,3.7394e-05,3.6451e-05,7.0423e-08,5.5296e-08
7228,3.4754e-05,3.6437e-05,0,5.5218e-08
7229,3.6232e-05,3.6422e-05,7.0423e-08,5.5141e-08
7230,3.9683e-05,3.6408e-05,1.0563e-07,5.5063e-08
7231,3.5282e-05,3.6393e-05,7.0423e-08,5.4985e-08
7232,3.5106e-05,3.6379e-05,3.5211e-08,5.4908e-08
7233,3.6972e-05,3.6364e-05,7.0423e-08,5.4831e-08
7234,3.6127e-05,3.635e-05,3.5211e-08,5.4754e-08
7235,3.5528e-05,3.6335e-05,0,5.4677e-08
7236,3.4789e-05,3.6321e-05,3.5211e-08,5.46e-08
7237,3.6127e-05,3.6306e-05,7.0423e-08,5.4523e-08
7238,3.5176e-05,3.6292e-05,0,5.4446e-08
7239,3.5e-05,3.6277e-05,3.5211e-08,5.437e-08
7240,3.9049e-05,3.6263e-05,1.0563e-07,5.4293e-08
7241,3.7465e-05,3.6248e-05,3.5211e-08,5.4217e-08
7242,3.7289e-05,3.6234e-05,7.0423e-08,5.4141e-08
7243,3.6021e-05,3.6219e-05,0,5.4064e-08
7244,3.6338e-05,3.6205e-05,7.0423e-08,5.3988e-08
7245,3.7535e-05,3.6191e-05,1.4085e-07,5.3912e-08
7246,3.6796e-05,3.6176e-05,0,5.3837e-08
7247,3.4754e-05,3.6162e-05,0,5.3761e-08
7248,3.8521e-05,3.6147e-05,3.5211e-08,5.3685e-08
7249,3.581e-05,3.6133e-05,1.0563e-07,5.361e-08
7250,3.7324e-05,3.6118e-05,1.4085e-07,5.3534e-08
7251,3.7218e-05,3.6104e-05,7.0423e-08,5.3459e-08
7252,3.6444e-05,3.609e-05,1.0563e-07,5.3384e-08
7253,3.5211e-05,3.6075e-05,0,5.3309e-08
7254,3.5704e-05,3.6061e-05,1.4085e-07,5.3234e-08
7255,3.669e-05,3.6046e-05,3.5211e-08,5.3159e-08
7256,3.7113e-05,3.6032e-05,0,5.3084e-08
7257,3.6197e-05,3.6018e-05,3.5211e-08,5.3009e-08
7258,3.4014e-05,3.6003e-05,0,5.2935e-08
7259,3.4894e-05,3.5989e-05,3.5211e-08,5.286e-08
7260,3.5493e-05,3.5975e-05,7.0423e-08,5.2786e-08
7261,3.5035e-05,3.596e-05,1.4085e-07,5.2712e-08
7262,3.5387e-05,3.5946e-05,1.4085e-07,5.2637e-08
7263,3.4578e-05,3.5931e-05,1.0563e-07,5.2563e-08
7264,3.4296e-05,3.5917e-05,1.0563e-07,5.2489e-08
7265,3.574e-05,3.5903e-05,1.0563e-07,5.2416e-08
7266,3.5599e-05,3.5888e-05,3.5211e-08,5.2342e-08
7267,3.4331e-05,3.5874e-05,3.5211e-08,5.2268e-08
7268,3.5951e-05,3.586e-05,0,5.2195e-08
7269,3.3944e-05,3.5845e-05,3.5211e-08,5.2121e-08
7270,3.7148e-05,3.5831e-05,1.0563e-07,5.2048e-08
7271,3.419e-05,3.5817e-05,3.5211e-08,5.1975e-08
7272,3.7042e-05,3.5803e-05,7.0423e-08,5.1902e-08
7273,3.5387e-05,3.5788e-05,1.4085e-07,5.1829e-08
7274,3.5247e-05,3.5774e-05,7.0423e-08,5.1756e-08
7275,3.3768e-05,3.576e-05,3.5211e-08,5.1683e-08
7276,3.4824e-05,3.5745e-05,0,5.161e-08
7277,3.4894e-05,3.5731e-05,0,5.1538e-08
7278,3.6444e-05,3.5717e-05,7.0423e-08,5.1465e-08
7279,3.4542e-05,3.5703e-05,3.5211e-08,5.1393e-08
7280,3.4894e-05,3.5688e-05,1.0563e-07,5.132e-08
7281,3.5493e-05,3.5674e-05,3.5211e-08,5.1248e-08
7282,3.412e-05,3.566e-05,0,5.1176e-08
7283,3.3275e-05,3.5646e-05,1.0563e-07,5.1104e-08
7284,3.4683e-05,3.5631e-05,0,5.1032e-08
7285,3.6338e-05,3.5617e-05,3.5211e-08,5.096e-08
7286,3.4472e-05,3.5603e-05,3.5211e-08,5.0889e-08
7287,3.662e-05,3.5589e-05,7.0423e-08,5.0817e-08
7288,3.662e-05,3.5575e-05,3.5211e-08,5.0746e-08
7289,3.6373e-05,3.556e-05,3.5211e-08,5.0674e-08
7290,3.581e-05,3.5546e-05,3.5211e-08,5.0603e-08
7291,3.5845e-05,3.5532e-05,3.5211e-08,5.0532e-08
7292,3.4225e-05,3.5518e-05,0,5.0461e-08
7293,3.331e-05,3.5504e-05,7.0423e-08,5.039e-08
7294,3.6796e-05,3.5489e-05,0,5.0319e-08
7295,3.5141e-05,3.5475e-05,0,5.0248e-08
7296,3.5458e-05,3.5461e-05,0,5.0177e-08
7297,3.3838e-05,3.5447e-05,0,5.0107e-08
7298,3.4894e-05,3.5433e-05,7.0423e-08,5.0036e-08
7299,3.5845e-05,3.5419e-05,1.0563e-07,4.9966e-08
7300,3.5176e-05,3.5404e-05,3.5211e-08,4.9896e-08
7301,3.669e-05,3.539e-05,0,4.9825e-08
7302,3.6655e-05,3.5376e-05,3.5211e-08,4.9755e-08
7303,3.6937e-05,3.5362e-05,3.5211e-08,4.9685e-08
7304,3.4824e-05,3.5348e-05,3.5211e-08,4.9615e-08
7305,3.5106e-05,3.5334e-05,3.5211e-08,4.9546e-08
7306,3.25e-05,3.532e-05,1.0563e-07,4.9476e-08
7307,3.4648e-05,3.5306e-05,3.5211e-08,4.9406e-08
7308,3.4437e-05,3.5292e-05,1.4085e-07,4.9337e-08
7309,3.6655e-05,3.5277e-05,0,4.9267e-08
7310,3.6056e-05,3.5263e-05,3.5211e-08,4.9198e-08
7311,3.8063e-05,3.5249e-05,3.5211e-08,4.9129e-08
7312,3.6514e-05,3.5235e-05,1.0563e-07,4.906e-08
7313,3.6268e-05,3.5221e-05,0,4.8991e-08
7314,3.5775e-05,3.5207e-05,1.0563e-07,4.8922e-08
7315,3.7641e-05,3.5193e-05,1.0563e-07,4.8853e-08
7316,3.7218e-05,3.5179e-05,7.0423e-08,4.8784e-08
7317,3.4225e-05,3.5165e-05,1.4085e-07,4.8716e-08
7318,3.3697e-05,3.5151e-05,0,4.8647e-08
7319,3.419e-05,3.5137e-05,3.5211e-08,4.8579e-08
7320,3.5282e-05,3.5123e-05,3.5211e-08,4.851e-08
7321,3.419e-05,3.5109e-05,3.5211e-08,4.8442e-08
7322,3.419e-05,3.5095e-05,7.0423e-08,4.8374e-08
7323,3.493e-05,3.5081e-05,0,4.8306e-08
7324,3.4718e-05,3.5067e-05,3.5211e-08,4.8238e-08
7325,3.6373e-05,3.5053e-05,0,4.817e-08
7326,3.7007e-05,3.5039e-05,3.5211e-08,4.8102e-08
7327,3.493e-05,3.5025e-05,3.5211e-08,4.8035e-08
7328,3.5141e-05,3.5011e-05,0,4.7967e-08
7329,3.3627e-05,3.4997e-05,3.5211e-08,4.7899e-08
7330,3.493e-05,3.4983e-05,1.0563e-07,4.7832e-08
7331,3.6197e-05,3.4969e-05,7.0423e-08,4.7765e-08
7332,3.5493e-05,3.4955e-05,3.5211e-08,4.7698e-08
7333,3.6409e-05,3.4941e-05,1.0563e-07,4.7631e-08
7334,3.3556e-05,3.4927e-05,3.5211e-08,4.7564e-08
7335,3.419e-05,3.4913e-05,3.5211e-08,4.7497e-08
7336,3.5563e-05,3.4899e-05,0,4.743e-08
7337,3.3099e-05,3.4885e-05,3.5211e-08,4.7363e-08
7338,3.3556e-05,3.4871e-05,3.5211e-08,4.7296e-08
7339,3.3662e-05,3.4857e-05,3.5211e-08,4.723e-08
7340,3.5528e-05,3.4843e-05,1.0563e-07,4.7163e-08
7341,3.3838e-05,3.4829e-05,7.0423e-08,4.7097e-08
7342,3.7007e-05,3.4815e-05,0,4.7031e-08
7343,3.3028e-05,3.4801e-05,0,4.6965e-08
7344,3.412e-05,3.4788e-05,3.5211e-08,4.6899e-08
7345,3.5704e-05,3.4774e-05,7.0423e-08,4.6833e-08
7346,3.4824e-05,3.476e-05,7.0423e-08,4.6767e-08
7347,3.6338e-05,3.4746e-05,0,4.6701e-08
7348,3.2958e-05,3.4732e-05,7.0423e-08,4.6635e-08
7349,3.5599e-05,3.4718e-05,3.5211e-08,4.657e-08
7350,3.4754e-05,3.4704e-05,1.4085e-07,4.6504e-08
7351,3.3838e-05,3.469e-05,7.0423e-08,4.6439e-08
7352,3.5845e-05,3.4677e-05,7.0423e-08,4.6373e-08
7353,3.3803e-05,3.4663e-05,7.0423e-08,4.6308e-08
7354,3.6796e-05,3.4649e-05,3.5211e-08,4.6243e-08
7355,3.3556e-05,3.4635e-05,0,4.6178e-08
7356,3.1901e-05,3.4621e-05,3.5211e-08,4.6113e-08
7357,3.338e-05,3.4607e-05,3.5211e-08,4.6048e-08
7358,3.5282e-05,3.4593e-05,0,4.5983e-08
7359,3.493e-05,3.458e-05,3.5211e-08,4.5919e-08
7360,3.3768e-05,3.4566e-05,7.0423e-08,4.5854e-08
7361,3.5528e-05,3.4552e-05,3.5211e-08,4.579e-08
7362,3.1972e-05,3.4538e-05,0,4.5725e-08
7363,3.412e-05,3.4524e-05,7.0423e-08,4.5661e-08
7364,3.6232e-05,3.4511e-05,3.5211e-08,4.5597e-08
7365,3.2852e-05,3.4497e-05,3.5211e-08,4.5532e-08
7366,3.5458e-05,3.4483e-05,0,4.5468e-08
7367,3.1127e-05,3.4469e-05,7.0423e-08,4.5404e-08
7368,3.4824e-05,3.4455e-05,0,4.534e-08
7369,3.4085e-05,3.4442e-05,7.0423e-08,4.5277e-08
7370,3.4965e-05,3.4428e-05,7.0423e-08,4.5213e-08
7371,3.2359e-05,3.4414e-05,0,4.5149e-08
7372,3.3838e-05,3.44e-05,3.5211e-08,4.5086e-08
7373,3.3521e-05,3.4387e-05,0,4.5022e-08
7374,3.5458e-05,3.4373e-05,7.0423e-08,4.4959e-08
7375,3.5e-05,3.4359e-05,3.5211e-08,4.4896e-08
7376,3.4859e-05,3.4345e-05,0,4.4833e-08
7377,3.5035e-05,3.4332e-05,0,4.477e-08
7378,3.2606e-05,3.4318e-05,0,4.4707e-08
7379,3.4085e-05,3.4304e-05,3.5211e-08,4.4644e-08
7380,3.5176e-05,3.4291e-05,0,4.4581e-08
7381,3.5211e-05,3.4277e-05,7.0423e-08,4.4518e-08
7382,3.588e-05,3.4263e-05,3.5211e-08,4.4456e-08
7383,3.4648e-05,3.4249e-05,0,4.4393e-08
7384,3.2993e-05,3.4236e-05,0,4.4331e-08
7385,3.3486e-05,3.4222e-05,3.5211e-08,4.4268e-08
7386,3.5423e-05,3.4208e-05,3.5211e-08,4.4206e-08
7387,3.3028e-05,3.4195e-05,0,4.4144e-08
7388,3.2993e-05,3.4181e-05,3.5211e-08,4.4082e-08
7389,3.5352e-05,3.4167e-05,7.0423e-08,4.402e-08
7390,3.4613e-05,3.4154e-05,3.5211e-08,4.3958e-08
7391,3.3662e-05,3.414e-05,0,4.3896e-08
7392,3.4613e-05,3.4126e-05,7.0423e-08,4.3834e-08
7393,3.0352e-05,3.4113e-05,7.0423e-08,4.3772e-08
7394,3.5106e-05,3.4099e-05,0,4.3711e-08
7395,3.3556e-05,3.4086e-05,1.7606e-07,4.3649e-08
7396,3.2042e-05,3.4072e-05,0,4.3588e-08
7397,3.5951e-05,3.4058e-05,7.0423e-08,4.3527e-08
7398,3.4296e-05,3.4045e-05,7.0423e-08,4.3465e-08
7399,3.5141e-05,3.4031e-05,0,4.3404e-08
7400,3.4578e-05,3.4017e-05,3.5211e-08,4.3343e-08
7401,3.3592e-05,3.4004e-05,7.0423e-08,4.3282e-08
7402,3.3028e-05,3.399e-05,3.5211e-08,4.3221e-08
7403,3.4049e-05,3.3977e-05,0,4.3161e-08
7404,3.2606e-05,3.3963e-05,7.0423e-08,4.31e-08
7405,3.4331e-05,3.395e-05,7.0423e-08,4.3039e-08
7406,3.5071e-05,3.3936e-05,7.0423e-08,4.2979e-08
7407,3.5951e-05,3.3922e-05,1.0563e-07,4.2918e-08
7408,3.1796e-05,3.3909e-05,3.5211e-08,4.2858e-08
7409,3.4718e-05,3.3895e-05,1.0563e-07,4.2798e-08
7410,3.2324e-05,3.3882e-05,0,4.2737e-08
7411,3.3204e-05,3.3868e-05,0,4.2677e-08
7412,3.3169e-05,3.3855e-05,1.4085e-07,4.2617e-08
7413,3.3979e-05,3.3841e-05,0,4.2557e-08
7414,3.2641e-05,3.3828e-05,7.0423e-08,4.2497e-08
7415,3.2394e-05,3.3814e-05,3.5211e-08,4.2438e-08
7416,3.3521e-05,3.3801e-05,0,4.2378e-08
7417,3.243e-05,3.3787e-05,7.0423e-08,4.2318e-08
7418,3.4155e-05,3.3773e-05,7.0423e-08,4.2259e-08
7419,3.5563e-05,3.376e-05,3.5211e-08,4.2199e-08
7420,3.4859e-05,3.3746e-05,0,4.214e-08
7421,3.2183e-05,3.3733e-05,3.5211e-08,4.2081e-08
7422,3.4014e-05,3.3719e-05,3.5211e-08,4.2021e-08
7423,3.3451e-05,3.3706e-05,3.5211e-08,4.1962e-08
7424,3.3521e-05,3.3693e-05,0,4.1903e-08
7425,3.5071e-05,3.3679e-05,7.0423e-08,4.1844e-08
7426,3.3662e-05,3.3666e-05,7.0423e-08,4.1785e-08
7427,3.3732e-05,3.3652e-05,3.5211e-08,4.1727e-08
7428,3.2359e-05,3.3639e-05,3.5211e-08,4.1668e-08
7429,3.3556e-05,3.3625e-05,1.0563e-07,4.1609e-08
7430,3.2359e-05,3.3612e-05,3.5211e-08,4.1551e-08
7431,3.1092e-05,3.3598e-05,0,4.1492e-08
7432,3.4014e-05,3.3585e-05,7.0423e-08,4.1434e-08
7433,3.4049e-05,3.3571e-05,3.5211e-08,4.1376e-08
7434,3.2148e-05,3.3558e-05,0,4.1317e-08
7435,3.4261e-05,3.3545e-05,7.0423e-08,4.1259e-08
7436,3.1409e-05,3.3531e-05,0,4.1201e-08
7437,3.2218e-05,3.3518e-05,3.5211e-08,4.1143e-08
7438,3.3697e-05,3.3504e-05,0,4.1085e-08
7439,3.4859e-05,3.3491e-05,0,4.1028e-08
7440,3.2923e-05,3.3478e-05,3.5211e-08,4.097e-08
7441,3.2641e-05,3.3464e-05,0,4.0912e-08
7442,3.4789e-05,3.3451e-05,0,4.0855e-08
7443,3.2711e-05,3.3437e-05,3.5211e-08,4.0797e-08
7444,3.4049e-05,3.3424e-05,3.5211e-08,4.074e-08
7445,3.331e-05,3.3411e-05,3.5211e-08,4.0683e-08
7446,3.3099e-05,3.3397e-05,0,4.0625e-08
7447,3.3732e-05,3.3384e-05,3.5211e-08,4.0568e-08
7448,3.3486e-05,3.3371e-05,0,4.0511e-08
7449,3.4613e-05,3.3357e-05,0,4.0454e-08
7450,3.3204e-05,3.3344e-05,7.0423e-08,4.0397e-08
7451,3.0951e-05,3.3331e-05,0,4.034e-08
7452,3.2711e-05,3.3317e-05,3.5211e-08,4.0284e-08
7453,3.2887e-05,3.3304e-05,3.5211e-08,4.0227e-08
7454,3.2747e-05,3.3291e-05,1.0563e-07,4.017e-08
7455,3.2324e-05,3.3277e-05,3.5211e-08,4.0114e-08
7456,3.3627e-05,3.3264e-05,0,4.0057e-08
7457,3.2606e-05,3.3251e-05,7.0423e-08,4.0001e-08
7458,3.4014e-05,3.3237e-05,7.0423e-08,3.9945e-08
7459,3.2535e-05,3.3224e-05,7.0423e-08,3.9889e-08
7460,3.574e-05,3.3211e-05,0,3.9832e-08
7461,3.2923e-05,3.3197e-05,0,3.9776e-08
7462,3.5071e-05,3.3184e-05,3.5211e-08,3.972e-08
7463,3.3134e-05,3.3171e-05,0,3.9665e-08
7464,3.3028e-05,3.3158e-05,7.0423e-08,3.9609e-08
7465,3.2676e-05,3.3144e-05,0,3.9553e-08
7466,3.2993e-05,3.3131e-05,3.5211e-08,3.9497e-08
7467,3.2782e-05,3.3118e-05,7.0423e-08,3.9442e-08
7468,3.588e-05,3.3105e-05,0,3.9386e-08
7469,3.3909e-05,3.3091e-05,7.0423e-08,3.9331e-08
7470,3.1373e-05,3.3078e-05,3.5211e-08,3.9276e-08
7471,3.2535e-05,3.3065e-05,0,3.922e-08
7472,3.3627e-05,3.3052e-05,0,3.9165e-08
7473,3.1796e-05,3.3038e-05,0,3.911e-08
7474,3.0634e-05,3.3025e-05,3.5211e-08,3.9055e-08
7475,3.2711e-05,3.3012e-05,0,3.9e-08
7476,3.4401e-05,3.2999e-05,3.5211e-08,3.8945e-08
7477,3.4331e-05,3.2986e-05,7.0423e-08,3.8891e-08
7478,3.3979e-05,3.2972e-05,0,3.8836e-08
7479,3.3486e-05,3.2959e-05,3.5211e-08,3.8781e-08
7480,3.3556e-05,3.2946e-05,3.5211e-08,3.8727e-08
7481,3.3028e-05,3.2933e-05,0,3.8672e-08
7482,3.2606e-05,3.292e-05,7.0423e-08,3.8618e-08
7483,3.4683e-05,3.2906e-05,0,3.8563e-08
7484,3.3063e-05,3.2893e-05,3.5211e-08,3.8509e-08
7485,3.4296e-05,3.288e-05,7.0423e-08,3.8455e-08
7486,3.4049e-05,3.2867e-05,1.4085e-07,3.8401e-08
7487,3.169e-05,3.2854e-05,1.0563e-07,3.8347e-08
7488,3.2289e-05,3.2841e-05,0,3.8293e-08
7489,3.1725e-05,3.2828e-05,3.5211e-08,3.8239e-08
7490,3.4296e-05,3.2814e-05,0,3.8185e-08
7491,3.3838e-05,3.2801e-05,0,3.8132e-08
7492,3.3873e-05,3.2788e-05,7.0423e-08,3.8078e-08
7493,3.243e-05,3.2775e-05,7.0423e-08,3.8024e-08
7494,3.2254e-05,3.2762e-05,0,3.7971e-08
7495,3.1479e-05,3.2749e-05,0,3.7917e-08
7496,3.3169e-05,3.2736e-05,3.5211e-08,3.7864e-08
7497,3.2042e-05,3.2723e-05,0,3.7811e-08
7498,3.2923e-05,3.271e-05,0,3.7758e-08
7499,3.1761e-05,3.2696e-05,0,3.7704e-08
7500,3.1549e-05,3.2683e-05,0,3.7651e-08
7501,3.1303e-05,3.267e-05,3.5211e-08,3.7598e-08
7502,3.4613e-05,3.2657e-05,0,3.7546e-08
7503,3.3838e-05,3.2644e-05,3.5211e-08,3.7493e-08
7504,3.2465e-05,3.2631e-05,3.5211e-08,3.744e-08
7505,3.1514e-05,3.2618e-05,3.5211e-08,3.7387e-08
7506,3.1409e-05,3.2605e-05,7.0423e-08,3.7335e-08
7507,3.2852e-05,3.2592e-05,3.5211e-08,3.7282e-08
7508,3.3732e-05,3.2579e-05,7.0423e-08,3.723e-08
7509,3.4014e-05,3.2566e-05,0,3.7177e-08
7510,3.1831e-05,3.2553e-05,3.5211e-08,3.7125e-08
7511,3.2747e-05,3.254e-05,0,3.7073e-08
7512,3.1127e-05,3.2527e-05,7.0423e-08,3.7021e-08
7513,3.3838e-05,3.2514e-05,3.5211e-08,3.6969e-08
7514,3.1373e-05,3.2501e-05,7.0423e-08,3.6917e-08
7515,3.1901e-05,3.2488e-05,7.0423e-08,3.6865e-08
7516,3.2254e-05,3.2475e-05,0,3.6813e-08
7517,3.1761e-05,3.2462e-05,7.0423e-08,3.6761e-08
7518,3.3204e-05,3.2449e-05,3.5211e-08,3.6709e-08
7519,3.2078e-05,3.2436e-05,3.5211e-08,3.6658e-08
7520,3.3838e-05,3.2423e-05,3.5211e-08,3.6606e-08
7521,3.1831e-05,3.241e-05,7.0423e-08,3.6555e-08
7522,3.2078e-05,3.2397e-05,0,3.6503e-08
7523,3.0916e-05,3.2384e-05,7.0423e-08,3.6452e-08
7524,3.2394e-05,3.2371e-05,0,3.6401e-08
7525,3.2606e-05,3.2358e-05,3.5211e-08,3.6349e-08
7526,3.4789e-05,3.2345e-05,3.5211e-08,3.6298e-08
7527,3.2993e-05,3.2332e-05,1.0563e-07,3.6247e-08
7528,3.074e-05,3.2319e-05,1.0563e-07,3.6196e-08
7529,2.9613e-05,3.2306e-05,0,3.6145e-08
7530,3.1796e-05,3.2293e-05,0,3.6094e-08
7531,3.1585e-05,3.228e-05,1.0563e-07,3.6044e-08
7532,3.3451e-05,3.2267e-05,0,3.5993e-08
7533,3.243e-05,3.2254e-05,1.0563e-07,3.5942e-08
7534,3.2817e-05,3.2241e-05,0,3.5892e-08
7535,3.1127e-05,3.2229e-05,3.5211e-08,3.5841e-08
7536,3.1444e-05,3.2216e-05,7.0423e-08,3.5791e-08
7537,3.1585e-05,3.2203e-05,0,3.574e-08
7538,3.162e-05,3.219e-05,0,3.569e-08
7539,3.1338e-05,3.2177e-05,7.0423e-08,3.564e-08
7540,3.3944e-05,3.2164e-05,0,3.559e-08
7541,3.2394e-05,3.2151e-05,0,3.554e-08
7542,3.2606e-05,3.2138e-05,0,3.549e-08
7543,3.1725e-05,3.2125e-05,3.5211e-08,3.544e-08
7544,3.3134e-05,3.2113e-05,7.0423e-08,3.539e-08
7545,3.0528e-05,3.21e-05,0,3.534e-08
7546,3.2782e-05,3.2087e-05,1.0563e-07,3.529e-08
7547,3.3521e-05,3.2074e-05,3.5211e-08,3.5241e-08
7548,3.1479e-05,3.2061e-05,0,3.5191e-08
7549,3.338e-05,3.2048e-05,3.5211e-08,3.5142e-08
7550,3.1514e-05,3.2036e-05,0,3.5092e-08
7551,3.1585e-05,3.2023e-05,7.0423e-08,3.5043e-08
7552,3.3099e-05,3.201e-05,1.0563e-07,3.4994e-08
7553,3.1268e-05,3.1997e-05,1.0563e-07,3.4944e-08
7554,3.169e-05,3.1984e-05,3.5211e-08,3.4895e-08
7555,3.1514e-05,3.1971e-05,7.0423e-08,3.4846e-08
7556,3.3063e-05,3.1959e-05,0,3.4797e-08
7557,3.1901e-05,3.1946e-05,3.5211e-08,3.4748e-08
7558,3.1268e-05,3.1933e-05,7.0423e-08,3.4699e-08
7559,3.3451e-05,3.192e-05,0,3.465e-08
7560,3.1338e-05,3.1907e-05,3.5211e-08,3.4602e-08
7561,3.2641e-05,3.1895e-05,7.0423e-08,3.4553e-08
7562,3.1725e-05,3.1882e-05,3.5211e-08,3.4504e-08
7563,3.243e-05,3.1869e-05,7.0423e-08,3.4456e-08
7564,3.0916e-05,3.1856e-05,0,3.4407e-08
7565,3.243e-05,3.1844e-05,3.5211e-08,3.4359e-08
7566,3.1056e-05,3.1831e-05,3.5211e-08,3.4311e-08
7567,3.1232e-05,3.1818e-05,3.5211e-08,3.4262e-08
7568,3.243e-05,3.1805e-05,1.0563e-07,3.4214e-08
7569,3.2113e-05,3.1793e-05,0,3.4166e-08
7570,3.0423e-05,3.178e-05,0,3.4118e-08
7571,3.088e-05,3.1767e-05,3.5211e-08,3.407e-08
7572,3.2007e-05,3.1754e-05,3.5211e-08,3.4022e-08
7573,3.338e-05,3.1742e-05,0,3.3974e-08
7574,3.0387e-05,3.1729e-05,7.0423e-08,3.3926e-08
7575,3.0634e-05,3.1716e-05,7.0423e-08,3.3879e-08
7576,3.1409e-05,3.1704e-05,7.0423e-08,3.3831e-08
7577,3.0035e-05,3.1691e-05,0,3.3783e-08
7578,3.3486e-05,3.1678e-05,0,3.3736e-08
7579,3.1127e-05,3.1666e-05,7.0423e-08,3.3688e-08
7580,3.2817e-05,3.1653e-05,0,3.3641e-08
7581,3.074e-05,3.164e-05,3.5211e-08,3.3594e-08
7582,3.1796e-05,3.1627e-05,3.5211e-08,3.3546e-08
7583,3.3204e-05,3.1615e-05,0,3.3499e-08
7584,3.2535e-05,3.1602e-05,3.5211e-08,3.3452e-08
7585,3.0387e-05,3.1589e-05,3.5211e-08,3.3405e-08
7586,3.3838e-05,3.1577e-05,3.5211e-08,3.3358e-08
7587,3.1585e-05,3.1564e-05,0,3.3311e-08
7588,3.0458e-05,3.1552e-05,0,3.3264e-08
7589,3.2606e-05,3.1539e-05,3.5211e-08,3.3217e-08
7590,3.1268e-05,3.1526e-05,0,3.3171e-08
7591,3.2113e-05,3.1514e-05,7.0423e-08,3.3124e-08
7592,3.1901e-05,3.1501e-05,0,3.3077e-08
7593,3.0563e-05,3.1488e-05,3.5211e-08,3.3031e-08
7594,3.1092e-05,3.1476e-05,7.0423e-08,3.2984e-08
7595,3.0106e-05,3.1463e-05,1.4085e-07,3.2938e-08
7596,3.1409e-05,3.1451e-05,1.0563e-07,3.2892e-08
7597,3.081e-05,3.1438e-05,3.5211e-08,3.2845e-08
7598,3.1232e-05,3.1425e-05,3.5211e-08,3.2799e-08
7599,3.2042e-05,3.1413e-05,7.0423e-08,3.2753e-08
7600,3.1655e-05,3.14e-05,0,3.2707e-08
7601,3.0704e-05,3.1388e-05,3.5211e-08,3.2661e-08
7602,3.243e-05,3.1375e-05,0,3.2615e-08
7603,3.2113e-05,3.1362e-05,0,3.2569e-08
7604,3.3873e-05,3.135e-05,0,3.2523e-08
7605,3.0563e-05,3.1337e-05,0,3.2478e-08
7606,3.2007e-05,3.1325e-05,3.5211e-08,3.2432e-08
7607,2.9683e-05,3.1312e-05,0,3.2386e-08
7608,3.0986e-05,3.13e-05,3.5211e-08,3.2341e-08
7609,3.1796e-05,3.1287e-05,0,3.2295e-08
7610,3.2993e-05,3.1275e-05,3.5211e-08,3.225e-08
7611,3.1655e-05,3.1262e-05,3.5211e-08,3.2204e-08
7612,3.2606e-05,3.125e-05,3.5211e-08,3.2159e-08
7613,3.162e-05,3.1237e-05,7.0423e-08,3.2114e-08
7614,3.007e-05,3.1225e-05,0,3.2069e-08
7615,3.1725e-05,3.1212e-05,7.0423e-08,3.2024e-08
7616,3.1268e-05,3.12e-05,0,3.1979e-08
7617,2.9401e-05,3.1187e-05,0,3.1934e-08
7618,3.1092e-05,3.1175e-05,0,3.1889e-08
7619,3.2782e-05,3.1162e-05,3.5211e-08,3.1844e-08
7620,3.1479e-05,3.115e-05,0,3.1799e-08
7621,3.0669e-05,3.1137e-05,3.5211e-08,3.1754e-08
7622,3.1162e-05,3.1125e-05,3.5211e-08,3.171e-08
7623,3.3345e-05,3.1112e-05,7.0423e-08,3.1665e-08
7624,2.9859e-05,3.11e-05,7.0423e-08,3.162e-08
7625,3e-05,3.1087e-05,7.0423e-08,3.1576e-08
7626,3.2606e-05,3.1075e-05,3.5211e-08,3.1532e-08
7627,3.3345e-05,3.1062e-05,3.5211e-08,3.1487e-08
7628,3.0775e-05,3.105e-05,7.0423e-08,3.1443e-08
7629,2.9613e-05,3.1037e-05,1.4085e-07,3.1399e-08
7630,2.9331e-05,3.1025e-05,0,3.1354e-08
7631,3.2078e-05,3.1013e-05,3.5211e-08,3.131e-08
7632,3.1972e-05,3.1e-05,3.5211e-08,3.1266e-08
7633,3.081e-05,3.0988e-05,0,3.1222e-08
7634,3.2465e-05,3.0975e-05,0,3.1178e-08
7635,2.9437e-05,3.0963e-05,1.0563e-07,3.1135e-08
7636,3.169e-05,3.095e-05,3.5211e-08,3.1091e-08
7637,3.2958e-05,3.0938e-05,0,3.1047e-08
7638,3.2394e-05,3.0926e-05,3.5211e-08,3.1003e-08
7639,3.0916e-05,3.0913e-05,7.0423e-08,3.096e-08
7640,3.1162e-05,3.0901e-05,0,3.0916e-08
7641,3.1162e-05,3.0888e-05,3.5211e-08,3.0873e-08
7642,2.9472e-05,3.0876e-05,0,3.0829e-08
7643,3.0704e-05,3.0864e-05,3.5211e-08,3.0786e-08
7644,2.9859e-05,3.0851e-05,0,3.0743e-08
7645,3.0211e-05,3.0839e-05,0,3.0699e-08
7646,3.169e-05,3.0827e-05,1.0563e-07,3.0656e-08
7647,2.9296e-05,3.0814e-05,3.5211e-08,3.0613e-08
7648,2.9542e-05,3.0802e-05,3.5211e-08,3.057e-08
7649,2.9225e-05,3.079e-05,3.5211e-08,3.0527e-08
7650,3.1444e-05,3.0777e-05,3.5211e-08,3.0484e-08
7651,3.081e-05,3.0765e-05,0,3.0441e-08
7652,3.0458e-05,3.0753e-05,0,3.0398e-08
7653,3.1056e-05,3.074e-05,0,3.0355e-08
7654,3.0423e-05,3.0728e-05,3.5211e-08,3.0313e-08
7655,2.9507e-05,3.0716e-05,3.5211e-08,3.027e-08
7656,3.0669e-05,3.0703e-05,3.5211e-08,3.0228e-08
7657,3.0704e-05,3.0691e-05,1.0563e-07,3.0185e-08
7658,3.1761e-05,3.0679e-05,3.5211e-08,3.0143e-08
7659,3.1021e-05,3.0666e-05,3.5211e-08,3.01e-08
7660,3.0916e-05,3.0654e-05,0,3.0058e-08
7661,3.0141e-05,3.0642e-05,3.5211e-08,3.0016e-08
7662,3.1303e-05,3.0629e-05,3.5211e-08,2.9973e-08
7663,3.2289e-05,3.0617e-05,0,2.9931e-08
7664,3.1585e-05,3.0605e-05,3.5211e-08,2.9889e-08
7665,3.2042e-05,3.0593e-05,7.0423e-08,2.9847e-08
7666,3.0669e-05,3.058e-05,0,2.9805e-08
7667,2.9507e-05,3.0568e-05,0,2.9763e-08
7668,3.0247e-05,3.0556e-05,3.5211e-08,2.9721e-08
7669,3.0458e-05,3.0544e-05,7.0423e-08,2.9679e-08
7670,2.8028e-05,3.0531e-05,0,2.9638e-08
7671,2.9648e-05,3.0519e-05,0,2.9596e-08
7672,3.0986e-05,3.0507e-05,0,2.9554e-08
7673,3.0458e-05,3.0495e-05,7.0423e-08,2.9513e-08
7674,3.1127e-05,3.0482e-05,0,2.9471e-08
7675,3.074e-05,3.047e-05,0,2.943e-08
7676,3.243e-05,3.0458e-05,0,2.9388e-08
7677,3.1162e-05,3.0446e-05,3.5211e-08,2.9347e-08
7678,3.0352e-05,3.0434e-05,3.5211e-08,2.9306e-08
7679,3.2923e-05,3.0421e-05,0,2.9264e-08
7680,3.0211e-05,3.0409e-05,0,2.9223e-08
7681,2.8979e-05,3.0397e-05,0,2.9182e-08
7682,2.8662e-05,3.0385e-05,3.5211e-08,2.9141e-08
7683,3.0282e-05,3.0373e-05,7.0423e-08,2.91e-08
7684,3.0986e-05,3.036e-05,3.5211e-08,2.9059e-08
7685,3.1725e-05,3.0348e-05,7.0423e-08,2.9018e-08
7686,3.007e-05,3.0336e-05,3.5211e-08,2.8978e-08
7687,3.1021e-05,3.0324e-05,7.0423e-08,2.8937e-08
7688,3.0247e-05,3.0312e-05,7.0423e-08,2.8896e-08
7689,3.0704e-05,3.03e-05,3.5211e-08,2.8855e-08
7690,3.0423e-05,3.0287e-05,0,2.8815e-08
7691,3.0493e-05,3.0275e-05,1.0563e-07,2.8774e-08
7692,3.2606e-05,3.0263e-05,7.0423e-08,2.8734e-08
7693,3.162e-05,3.0251e-05,3.5211e-08,2.8693e-08
7694,2.9859e-05,3.0239e-05,0,2.8653e-08
7695,2.8944e-05,3.0227e-05,0,2.8613e-08
7696,3e-05,3.0215e-05,7.0423e-08,2.8572e-08
7697,2.9542e-05,3.0203e-05,3.5211e-08,2.8532e-08
7698,2.9859e-05,3.019e-05,3.5211e-08,2.8492e-08
7699,2.743e-05,3.0178e-05,0,2.8452e-08
7700,3.0211e-05,3.0166e-05,0,2.8412e-08
7701,3.0634e-05,3.0154e-05,7.0423e-08,2.8372e-08
7702,2.7606e-05,3.0142e-05,3.5211e-08,2.8332e-08
7703,3.0563e-05,3.013e-05,3.5211e-08,2.8292e-08
7704,3.0986e-05,3.0118e-05,1.0563e-07,2.8252e-08
7705,3.1268e-05,3.0106e-05,0,2.8213e-08
7706,2.9049e-05,3.0094e-05,3.5211e-08,2.8173e-08
7707,3.0493e-05,3.0082e-05,0,2.8133e-08
7708,3.0352e-05,3.007e-05,0,2.8094e-08
7709,2.8944e-05,3.0058e-05,0,2.8054e-08
7710,2.9789e-05,3.0045e-05,3.5211e-08,2.8015e-08
7711,3.0528e-05,3.0033e-05,3.5211e-08,2.7975e-08
7712,3.1127e-05,3.0021e-05,3.5211e-08,2.7936e-08
7713,2.9014e-05,3.0009e-05,3.5211e-08,2.7897e-08
7714,2.9648e-05,2.9997e-05,3.5211e-08,2.7857e-08
7715,3.007e-05,2.9985e-05,3.5211e-08,2.7818e-08
7716,2.7641e-05,2.9973e-05,1.0563e-07,2.7779e-08
7717,2.9049e-05,2.9961e-05,0,2.774e-08
7718,3.0599e-05,2.9949e-05,0,2.7701e-08
7719,3.0176e-05,2.9937e-05,3.5211e-08,2.7662e-08
7720,3.2148e-05,2.9925e-05,0,2.7623e-08
7721,2.9859e-05,2.9913e-05,7.0423e-08,2.7584e-08
7722,3.0951e-05,2.9901e-05,7.0423e-08,2.7545e-08
7723,2.8697e-05,2.9889e-05,0,2.7507e-08
7724,3.169e-05,2.9877e-05,3.5211e-08,2.7468e-08
7725,3.1655e-05,2.9865e-05,7.0423e-08,2.7429e-08
7726,2.8768e-05,2.9853e-05,0,2.7391e-08
7727,2.912e-05,2.9841e-05,0,2.7352e-08
7728,3.0106e-05,2.9829e-05,0,2.7314e-08
7729,2.7465e-05,2.9817e-05,0,2.7275e-08
7730,3e-05,2.9805e-05,3.5211e-08,2.7237e-08
7731,2.9965e-05,2.9793e-05,3.5211e-08,2.7199e-08
7732,3.0247e-05,2.9781e-05,3.5211e-08,2.716e-08
7733,3.1303e-05,2.977e-05,0,2.7122e-08
7734,2.9859e-05,2.9758e-05,0,2.7084e-08
7735,3.088e-05,2.9746e-05,3.5211e-08,2.7046e-08
7736,2.9754e-05,2.9734e-05,0,2.7008e-08
7737,2.8803e-05,2.9722e-05,3.5211e-08,2.697e-08
7738,3.0951e-05,2.971e-05,0,2.6932e-08
7739,3.1761e-05,2.9698e-05,7.0423e-08,2.6894e-08
7740,3.0458e-05,2.9686e-05,0,2.6856e-08
7741,3.0775e-05,2.9674e-05,0,2.6818e-08
7742,2.8063e-05,2.9662e-05,0,2.6781e-08
7743,3.1338e-05,2.965e-05,1.0563e-07,2.6743e-08
7744,3.0106e-05,2.9638e-05,3.5211e-08,2.6705e-08
7745,3.0387e-05,2.9627e-05,1.0563e-07,2.6668e-08
7746,3.0669e-05,2.9615e-05,3.5211e-08,2.663e-08
7747,2.9366e-05,2.9603e-05,0,2.6593e-08
7748,2.8909e-05,2.9591e-05,0,2.6555e-08
7749,3.0916e-05,2.9579e-05,3.5211e-08,2.6518e-08
7750,2.9155e-05,2.9567e-05,0,2.6481e-08
7751,2.838e-05,2.9555e-05,0,2.6444e-08
7752,2.8838e-05,2.9543e-05,0,2.6406e-08
7753,2.9261e-05,2.9532e-05,3.5211e-08,2.6369e-08
7754,2.8521e-05,2.952e-05,0,2.6332e-08
7755,2.9754e-05,2.9508e-05,0,2.6295e-08
7756,2.8873e-05,2.9496e-05,7.0423e-08,2.6258e-08
7757,3.0599e-05,2.9484e-05,3.5211e-08,2.6221e-08
7758,3.0528e-05,2.9472e-05,0,2.6184e-08
7759,2.9014e-05,2.9461e-05,0,2.6147e-08
7760,2.9859e-05,2.9449e-05,3.5211e-08,2.6111e-08
7761,2.9155e-05,2.9437e-05,0,2.6074e-08
7762,2.8627e-05,2.9425e-05,0,2.6037e-08
7763,2.9437e-05,2.9413e-05,3.5211e-08,2.6001e-08
7764,2.9754e-05,2.9401e-05,3.5211e-08,2.5964e-08
7765,2.9261e-05,2.939e-05,0,2.5927e-08
7766,2.9085e-05,2.9378e-05,0,2.5891e-08
7767,3.081e-05,2.9366e-05,0,2.5855e-08
7768,2.9049e-05,2.9354e-05,0,2.5818e-08
7769,2.8521e-05,2.9343e-05,0,2.5782e-08
7770,2.8099e-05,2.9331e-05,0,2.5746e-08
7771,2.9859e-05,2.9319e-05,0,2.5709e-08
7772,2.8451e-05,2.9307e-05,0,2.5673e-08
7773,2.8099e-05,2.9295e-05,7.0423e-08,2.5637e-08
7774,2.993e-05,2.9284e-05,3.5211e-08,2.5601e-08
7775,2.75e-05,2.9272e-05,0,2.5565e-08
7776,2.9648e-05,2.926e-05,0,2.5529e-08
7777,2.9507e-05,2.9248e-05,0,2.5493e-08
7778,2.9754e-05,2.9237e-05,0,2.5457e-08
7779,2.8768e-05,2.9225e-05,3.5211e-08,2.5421e-08
7780,2.7852e-05,2.9213e-05,0,2.5386e-08
7781,2.9965e-05,2.9202e-05,0,2.535e-08
7782,2.9718e-05,2.919e-05,7.0423e-08,2.5314e-08
7783,3.0704e-05,2.9178e-05,0,2.5279e-08
7784,2.838e-05,2.9166e-05,3.5211e-08,2.5243e-08
7785,2.8768e-05,2.9155e-05,0,2.5208e-08
7786,2.8627e-05,2.9143e-05,7.0423e-08,2.5172e-08
7787,2.8944e-05,2.9131e-05,0,2.5137e-08
7788,3.0916e-05,2.912e-05,3.5211e-08,2.5101e-08
7789,2.7641e-05,2.9108e-05,0,2.5066e-08
7790,2.9437e-05,2.9096e-05,0,2.5031e-08
7791,2.8169e-05,2.9085e-05,3.5211e-08,2.4996e-08
7792,2.8768e-05,2.9073e-05,1.0563e-07,2.496e-08
7793,2.8099e-05,2.9061e-05,7.0423e-08,2.4925e-08
7794,2.8486e-05,2.905e-05,0,2.489e-08
7795,2.8979e-05,2.9038e-05,0,2.4855e-08
7796,2.9507e-05,2.9026e-05,3.5211e-08,2.482e-08
7797,3.0106e-05,2.9015e-05,0,2.4785e-08
7798,2.9049e-05,2.9003e-05,0,2.4751e-08
7799,3.081e-05,2.8991e-05,3.5211e-08,2.4716e-08
7800,2.8134e-05,2.898e-05,3.5211e-08,2.4681e-08
7801,2.9401e-05,2.8968e-05,7.0423e-08,2.4646e-08
7802,2.9472e-05,2.8956e-05,3.5211e-08,2.4612e-08
7803,2.919e-05,2.8945e-05,0,2.4577e-08
7804,2.8063e-05,2.8933e-05,7.0423e-08,2.4542e-08
7805,2.8979e-05,2.8922e-05,7.0423e-08,2.4508e-08
7806,2.6901e-05,2.891e-05,0,2.4473e-08
7807,3.007e-05,2.8898e-05,3.5211e-08,2.4439e-08
7808,2.8345e-05,2.8887e-05,0,2.4405e-08
7809,2.9542e-05,2.8875e-05,3.5211e-08,2.437e-08
7810,3.0634e-05,2.8864e-05,0,2.4336e-08
7811,3.0387e-05,2.8852e-05,0,2.4302e-08
7812,2.7218e-05,2.884e-05,0,2.4267e-08
7813,2.8592e-05,2.8829e-05,0,2.4233e-08
7814,2.9401e-05,2.8817e-05,0,2.4199e-08
7815,2.743e-05,2.8806e-05,0,2.4165e-08
7816,2.9085e-05,2.8794e-05,0,2.4131e-08
7817,2.831e-05,2.8783e-05,0,2.4097e-08
7818,2.838e-05,2.8771e-05,3.5211e-08,2.4063e-08
7819,2.8204e-05,2.8759e-05,0,2.403e-08
7820,2.7782e-05,2.8748e-05,0,2.3996e-08
7821,2.7852e-05,2.8736e-05,0,2.3962e-08
7822,2.6972e-05,2.8725e-05,3.5211e-08,2.3928e-08
7823,2.8873e-05,2.8713e-05,3.5211e-08,2.3895e-08
7824,2.8627e-05,2.8702e-05,0,2.3861e-08
7825,2.8451e-05,2.869e-05,0,2.3827e-08
7826,2.7007e-05,2.8679e-05,0,2.3794e-08
7827,2.9366e-05,2.8667e-05,3.5211e-08,2.376e-08
7828,2.919e-05,2.8656e-05,0,2.3727e-08
7829,2.7923e-05,2.8644e-05,3.5211e-08,2.3694e-08
7830,2.6972e-05,2.8633e-05,0,2.366e-08
7831,2.8803e-05,2.8621e-05,3.5211e-08,2.3627e-08
7832,2.7641e-05,2.861e-05,0,2.3594e-08
7833,2.8592e-05,2.8598e-05,1.4085e-07,2.3561e-08
7834,2.8556e-05,2.8587e-05,0,2.3527e-08
7835,2.6655e-05,2.8575e-05,3.5211e-08,2.3494e-08
7836,2.8204e-05,2.8564e-05,3.5211e-08,2.3461e-08
7837,2.8169e-05,2.8552e-05,0,2.3428e-08
7838,2.7535e-05,2.8541e-05,0,2.3395e-08
7839,2.7254e-05,2.8529e-05,3.5211e-08,2.3362e-08
7840,2.7993e-05,2.8518e-05,3.5211e-08,2.333e-08
7841,2.8732e-05,2.8507e-05,3.5211e-08,2.3297e-08
7842,2.9049e-05,2.8495e-05,7.0423e-08,2.3264e-08
7843,2.7993e-05,2.8484e-05,3.5211e-08,2.3231e-08
7844,2.8732e-05,2.8472e-05,3.5211e-08,2.3198e-08
7845,2.7254e-05,2.8461e-05,3.5211e-08,2.3166e-08
7846,3.0387e-05,2.8449e-05,0,2.3133e-08
7847,2.9789e-05,2.8438e-05,3.5211e-08,2.3101e-08
7848,2.7958e-05,2.8426e-05,3.5211e-08,2.3068e-08
7849,2.7289e-05,2.8415e-05,7.0423e-08,2.3036e-08
7850,2.8099e-05,2.8404e-05,0,2.3003e-08
7851,2.8944e-05,2.8392e-05,3.5211e-08,2.2971e-08
7852,2.8873e-05,2.8381e-05,3.5211e-08,2.2939e-08
7853,2.8662e-05,2.8369e-05,3.5211e-08,2.2906e-08
7854,2.6549e-05,2.8358e-05,7.0423e-08,2.2874e-08
7855,2.8134e-05,2.8347e-05,0,2.2842e-08
7856,2.7289e-05,2.8335e-05,0,2.281e-08
7857,2.7641e-05,2.8324e-05,7.0423e-08,2.2778e-08
7858,2.8451e-05,2.8313e-05,3.5211e-08,2.2746e-08
7859,2.831e-05,2.8301e-05,7.0423e-08,2.2714e-08
7860,2.9014e-05,2.829e-05,0,2.2682e-08
7861,2.8204e-05,2.8278e-05,3.5211e-08,2.265e-08
7862,2.5669e-05,2.8267e-05,3.5211e-08,2.2618e-08
7863,2.7711e-05,2.8256e-05,0,2.2586e-08
7864,2.8909e-05,2.8244e-05,7.0423e-08,2.2554e-08
7865,2.838e-05,2.8233e-05,0,2.2523e-08
7866,2.9261e-05,2.8222e-05,0,2.2491e-08
7867,2.831e-05,2.821e-05,7.0423e-08,2.2459e-08
7868,2.9155e-05,2.8199e-05,3.5211e-08,2.2428e-08
7869,2.8521e-05,2.8188e-05,0,2.2396e-08
7870,2.7958e-05,2.8176e-05,0,2.2365e-08
7871,2.9824e-05,2.8165e-05,0,2.2333e-08
7872,2.9014e-05,2.8154e-05,3.5211e-08,2.2302e-08
7873,2.6056e-05,2.8142e-05,0,2.227e-08
7874,2.7078e-05,2.8131e-05,0,2.2239e-08
7875,2.9331e-05,2.812e-05,0,2.2208e-08
7876,2.912e-05,2.8109e-05,0,2.2177e-08
7877,2.6268e-05,2.8097e-05,0,2.2145e-08
7878,2.8521e-05,2.8086e-05,0,2.2114e-08
7879,2.7641e-05,2.8075e-05,7.0423e-08,2.2083e-08
7880,2.8627e-05,2.8063e-05,0,2.2052e-08
7881,2.8592e-05,2.8052e-05,3.5211e-08,2.2021e-08
7882,2.7324e-05,2.8041e-05,0,2.199e-08
7883,2.7887e-05,2.803e-05,3.5211e-08,2.1959e-08
7884,2.5986e-05,2.8018e-05,0,2.1928e-08
7885,3e-05,2.8007e-05,0,2.1897e-08
7886,2.8592e-05,2.7996e-05,0,2.1867e-08
7887,2.8169e-05,2.7985e-05,0,2.1836e-08
7888,2.7782e-05,2.7973e-05,0,2.1805e-08
7889,2.7887e-05,2.7962e-05,3.5211e-08,2.1774e-08
7890,2.7183e-05,2.7951e-05,0,2.1744e-08
7891,2.743e-05,2.794e-05,3.5211e-08,2.1713e-08
7892,2.8697e-05,2.7928e-05,1.0563e-07,2.1683e-08
7893,2.6761e-05,2.7917e-05,0,2.1652e-08
7894,2.5739e-05,2.7906e-05,3.5211e-08,2.1622e-08
7895,2.75e-05,2.7895e-05,0,2.1591e-08
7896,2.8556e-05,2.7884e-05,7.0423e-08,2.1561e-08
7897,2.6232e-05,2.7872e-05,0,2.1531e-08
7898,2.8909e-05,2.7861e-05,0,2.15e-08
7899,2.6373e-05,2.785e-05,3.5211e-08,2.147e-08
7900,2.8134e-05,2.7839e-05,7.0423e-08,2.144e-08
7901,2.8028e-05,2.7828e-05,7.0423e-08,2.141e-08
7902,2.9331e-05,2.7816e-05,0,2.138e-08
7903,2.6972e-05,2.7805e-05,3.5211e-08,2.1349e-08
7904,2.7359e-05,2.7794e-05,1.0563e-07,2.1319e-08
7905,2.757e-05,2.7783e-05,3.5211e-08,2.1289e-08
7906,2.7923e-05,2.7772e-05,1.0563e-07,2.1259e-08
7907,2.7606e-05,2.7761e-05,0,2.123e-08
7908,2.7852e-05,2.7749e-05,0,2.12e-08
7909,2.6232e-05,2.7738e-05,7.0423e-08,2.117e-08
7910,2.7218e-05,2.7727e-05,0,2.114e-08
7911,2.7183e-05,2.7716e-05,0,2.111e-08
7912,2.9085e-05,2.7705e-05,3.5211e-08,2.1081e-08
7913,2.7218e-05,2.7694e-05,3.5211e-08,2.1051e-08
7914,2.6972e-05,2.7683e-05,0,2.1021e-08
7915,2.5528e-05,2.7672e-05,3.5211e-08,2.0992e-08
7916,2.7183e-05,2.766e-05,0,2.0962e-08
7917,2.8873e-05,2.7649e-05,1.4085e-07,2.0933e-08
7918,2.7394e-05,2.7638e-05,7.0423e-08,2.0903e-08
7919,2.6725e-05,2.7627e-05,0,2.0874e-08
7920,2.7641e-05,2.7616e-05,0,2.0845e-08
7921,2.6162e-05,2.7605e-05,0,2.0815e-08
7922,2.7183e-05,2.7594e-05,0,2.0786e-08
7923,2.6373e-05,2.7583e-05,0,2.0757e-08
7924,2.6056e-05,2.7572e-05,0,2.0728e-08
7925,2.6866e-05,2.7561e-05,7.0423e-08,2.0698e-08
7926,2.6725e-05,2.7549e-05,0,2.0669e-08
7927,2.7676e-05,2.7538e-05,0,2.064e-08
7928,2.75e-05,2.7527e-05,1.0563e-07,2.0611e-08
7929,2.662e-05,2.7516e-05,0,2.0582e-08
7930,2.8838e-05,2.7505e-05,0,2.0553e-08
7931,2.7042e-05,2.7494e-05,0,2.0524e-08
7932,2.8521e-05,2.7483e-05,0,2.0495e-08
7933,2.6937e-05,2.7472e-05,0,2.0467e-08
7934,2.7254e-05,2.7461e-05,0,2.0438e-08
7935,2.757e-05,2.745e-05,7.0423e-08,2.0409e-08
7936,2.7606e-05,2.7439e-05,3.5211e-08,2.038e-08
7937,2.9542e-05,2.7428e-05,3.5211e-08,2.0352e-08
7938,2.9401e-05,2.7417e-05,3.5211e-08,2.0323e-08
7939,2.9225e-05,2.7406e-05,0,2.0294e-08
7940,2.7923e-05,2.7395e-05,3.5211e-08,2.0266e-08
7941,2.7324e-05,2.7384e-05,3.5211e-08,2.0237e-08
7942,2.75e-05,2.7373e-05,3.5211e-08,2.0209e-08
7943,2.7641e-05,2.7362e-05,3.5211e-08,2.018e-08
7944,2.6866e-05,2.7351e-05,0,2.0152e-08
7945,2.8134e-05,2.734e-05,7.0423e-08,2.0124e-08
7946,2.7852e-05,2.7329e-05,0,2.0095e-08
7947,2.7641e-05,2.7318e-05,3.5211e-08,2.0067e-08
7948,2.5282e-05,2.7307e-05,3.5211e-08,2.0039e-08
7949,2.6937e-05,2.7296e-05,0,2.0011e-08
7950,2.7394e-05,2.7285e-05,0,1.9983e-08
7951,2.6232e-05,2.7274e-05,3.5211e-08,1.9954e-08
7952,2.757e-05,2.7263e-05,0,1.9926e-08
7953,2.7606e-05,2.7252e-05,0,1.9898e-08
7954,2.7711e-05,2.7241e-05,0,1.987e-08
7955,2.8416e-05,2.723e-05,0,1.9842e-08
7956,2.75e-05,2.7219e-05,0,1.9814e-08
7957,2.838e-05,2.7208e-05,3.5211e-08,1.9787e-08
7958,2.6972e-05,2.7197e-05,0,1.9759e-08
7959,2.7993e-05,2.7186e-05,0,1.9731e-08
7960,2.6549e-05,2.7176e-05,0,1.9703e-08
7961,2.8275e-05,2.7165e-05,3.5211e-08,1.9676e-08
7962,2.824e-05,2.7154e-05,0,1.9648e-08
7963,2.7218e-05,2.7143e-05,3.5211e-08,1.962e-08
7964,2.6479e-05,2.7132e-05,0,1.9593e-08
7965,2.7782e-05,2.7121e-05,0,1.9565e-08
7966,2.8028e-05,2.711e-05,3.5211e-08,1.9538e-08
7967,2.4683e-05,2.7099e-05,0,1.951e-08
7968,2.7183e-05,2.7088e-05,0,1.9483e-08
7969,2.7782e-05,2.7077e-05,3.5211e-08,1.9455e-08
7970,2.6197e-05,2.7067e-05,3.5211e-08,1.9428e-08
7971,2.7711e-05,2.7056e-05,0,1.94e-08
7972,2.6197e-05,2.7045e-05,0,1.9373e-08
7973,2.8979e-05,2.7034e-05,0,1.9346e-08
7974,2.7042e-05,2.7023e-05,0,1.9319e-08
7975,2.7183e-05,2.7012e-05,0,1.9292e-08
7976,2.5951e-05,2.7001e-05,0,1.9264e-08
7977,2.75e-05,2.699e-05,3.5211e-08,1.9237e-08
7978,2.6338e-05,2.698e-05,3.5211e-08,1.921e-08
7979,2.6056e-05,2.6969e-05,0,1.9183e-08
7980,2.6937e-05,2.6958e-05,0,1.9156e-08
7981,2.7782e-05,2.6947e-05,3.5211e-08,1.9129e-08
7982,2.7042e-05,2.6936e-05,0,1.9102e-08
7983,2.7817e-05,2.6925e-05,0,1.9075e-08
7984,2.6549e-05,2.6915e-05,3.5211e-08,1.9049e-08
7985,2.7465e-05,2.6904e-05,3.5211e-08,1.9022e-08
7986,2.7078e-05,2.6893e-05,3.5211e-08,1.8995e-08
7987,2.4859e-05,2.6882e-05,3.5211e-08,1.8968e-08
7988,2.5704e-05,2.6871e-05,0,1.8942e-08
7989,2.5317e-05,2.6861e-05,0,1.8915e-08
7990,2.6655e-05,2.685e-05,0,1.8888e-08
7991,2.6761e-05,2.6839e-05,0,1.8862e-08
7992,2.4894e-05,2.6828e-05,0,1.8835e-08
7993,2.7324e-05,2.6817e-05,3.5211e-08,1.8809e-08
7994,2.7324e-05,2.6807e-05,0,1.8782e-08
7995,2.6268e-05,2.6796e-05,0,1.8756e-08
7996,2.5599e-05,2.6785e-05,3.5211e-08,1.873e-08
7997,2.5563e-05,2.6774e-05,0,1.8703e-08
7998,2.5634e-05,2.6764e-05,7.0423e-08,1.8677e-08
7999,2.5669e-05,2.6753e-05,3.5211e-08,1.8651e-08
8000,2.6655e-05,2.6742e-05,0,0


==> fig/dist_YZ_capture_50samples.csv <==
1,0,0,0.012514,0.012563
2,0,0,0.00012334,0.00012654
3,0,0,0.00024147,0.0002402
4,0,0,0.00034358,0.00034227
5,0,2.5618e-13,0.0004322,0.00043393
6,0,1.3225e-12,0.00051285,0.00051623
7,0,4.086e-12,0.00058368,0.0005901
8,0,9.797e-12,0.00065409,0.00065639
9,0,2.0094e-11,0.00071431,0.00071588
10,0,3.7025e-11,0.00077669,0.00076924
11,0,6.3063e-11,0.00081737,0.0008171
12,0,1.0112e-10,0.00086214,0.00086001
13,0,1.5456e-10,0.00091159,0.00089846
14,0,2.272e-10,0.00093857,0.00093291
15,0,3.2332e-10,0.00096259,0.00096377
16,0,4.4767e-10,0.00097875,0.00099138
17,0,6.0546e-10,0.0010183,0.0010161
18,0,8.0237e-10,0.0010406,0.0010382
19,0,1.0445e-09,0.0010551,0.0010579
20,0,1.3386e-09,0.0010738,0.0010755
21,0,1.6915e-09,0.0010957,0.0010913
22,0,2.1109e-09,0.001102,0.0011053
23,0,2.6046e-09,0.0011116,0.0011177
24,0,3.181e-09,0.0011194,0.0011288
25,0,3.8491e-09,0.0011447,0.0011387
26,0,4.6179e-09,0.001133,0.0011474
27,0,5.4971e-09,0.0011433,0.0011551
28,0,6.4968e-09,0.0011637,0.001162
29,3.5221e-08,7.6274e-09,0.001166,0.001168
30,0,8.8997e-09,0.0011789,0.0011733
31,0,1.0325e-08,0.0011744,0.0011779
32,7.0442e-08,1.1914e-08,0.0011913,0.0011819
33,3.5221e-08,1.368e-08,0.0011856,0.0011854
34,3.5221e-08,1.5635e-08,0.0011874,0.0011885
35,3.5221e-08,1.779e-08,0.0011762,0.0011911
36,3.5221e-08,2.016e-08,0.0011882,0.0011933
37,0,2.2756e-08,0.0011908,0.0011952
38,3.5221e-08,2.5593e-08,0.0012063,0.0011967
39,3.5221e-08,2.8685e-08,0.0012001,0.001198
40,7.0442e-08,3.2044e-08,0.0011888,0.001199
41,7.0442e-08,3.5687e-08,0.0011894,0.0011998
42,0,3.9626e-08,0.001211,0.0012004
43,0,4.3878e-08,0.0011851,0.0012008
44,0,4.8456e-08,0.0012043,0.0012011
45,7.0442e-08,5.3376e-08,0.0011987,0.0012012
46,1.0566e-07,5.8655e-08,0.0012168,0.0012012
47,3.5221e-08,6.4306e-08,0.0012072,0.001201
48,7.0442e-08,7.0346e-08,0.0011947,0.0012008
49,1.0566e-07,7.6791e-08,0.0012069,0.0012004
50,3.5221e-08,8.3658e-08,0.0012027,0.0012


==> fig/dist_YZ_capture_samples.csv <==
1,0,0,0.012514,0.012563
2,0,0,0.00012334,0.00012654
3,0,0,0.00024147,0.0002402
4,0,0,0.00034358,0.00034227
5,0,2.5618e-13,0.0004322,0.00043393
6,0,1.3225e-12,0.00051285,0.00051623
7,0,4.086e-12,0.00058368,0.0005901
8,0,9.797e-12,0.00065409,0.00065639
9,0,2.0094e-11,0.00071431,0.00071588
10,0,3.7025e-11,0.00077669,0.00076924
11,0,6.3063e-11,0.00081737,0.0008171
12,0,1.0112e-10,0.00086214,0.00086001
13,0,1.5456e-10,0.00091159,0.00089846
14,0,2.272e-10,0.00093857,0.00093291
15,0,3.2332e-10,0.00096259,0.00096377
16,0,4.4767e-10,0.00097875,0.00099138
17,0,6.0546e-10,0.0010183,0.0010161
18,0,8.0237e-10,0.0010406,0.0010382
19,0,1.0445e-09,0.0010551,0.0010579
20,0,1.3386e-09,0.0010738,0.0010755
21,0,1.6915e-09,0.0010957,0.0010913
22,0,2.1109e-09,0.001102,0.0011053
23,0,2.6046e-09,0.0011116,0.0011177
24,0,3.181e-09,0.0011194,0.0011288
25,0,3.8491e-09,0.0011447,0.0011387
26,0,4.6179e-09,0.001133,0.0011474
27,0,5.4971e-09,0.0011433,0.0011551
28,0,6.4968e-09,0.0011637,0.001162
29,3.5221e-08,7.6274e-09,0.001166,0.001168
30,0,8.8997e-09,0.0011789,0.0011733
31,0,1.0325e-08,0.0011744,0.0011779
32,7.0442e-08,1.1914e-08,0.0011913,0.0011819
33,3.5221e-08,1.368e-08,0.0011856,0.0011854
34,3.5221e-08,1.5635e-08,0.0011874,0.0011885
35,3.5221e-08,1.779e-08,0.0011762,0.0011911
36,3.5221e-08,2.016e-08,0.0011882,0.0011933
37,0,2.2756e-08,0.0011908,0.0011952
38,3.5221e-08,2.5593e-08,0.0012063,0.0011967
39,3.5221e-08,2.8685e-08,0.0012001,0.001198
40,7.0442e-08,3.2044e-08,0.0011888,0.001199
41,7.0442e-08,3.5687e-08,0.0011894,0.0011998
42,0,3.9626e-08,0.001211,0.0012004
43,0,4.3878e-08,0.0011851,0.0012008
44,0,4.8456e-08,0.0012043,0.0012011
45,7.0442e-08,5.3376e-08,0.0011987,0.0012012
46,1.0566e-07,5.8655e-08,0.0012168,0.0012012
47,3.5221e-08,6.4306e-08,0.0012072,0.001201
48,7.0442e-08,7.0346e-08,0.0011947,0.0012008
49,1.0566e-07,7.6791e-08,0.0012069,0.0012004
50,3.5221e-08,8.3658e-08,0.0012027,0.0012
51,7.0442e-08,9.0962e-08,0.0012018,0.0011995
52,2.8177e-07,9.872e-08,0.0012056,0.0011989
53,2.1133e-07,1.0695e-07,0.0012119,0.0011983
54,7.0442e-08,1.1566e-07,0.001196,0.0011976
55,1.0566e-07,1.2488e-07,0.001193,0.0011968
56,1.0566e-07,1.3462e-07,0.0012043,0.001196
57,1.4088e-07,1.449e-07,0.0011922,0.0011952
58,7.0442e-08,1.5574e-07,0.0011898,0.0011943
59,1.4088e-07,1.6714e-07,0.0011803,0.0011934
60,1.4088e-07,1.7914e-07,0.0011916,0.0011925
61,1.761e-07,1.9175e-07,0.001196,0.0011916
62,2.4655e-07,2.0498e-07,0.0011975,0.0011906
63,1.4088e-07,2.1885e-07,0.0011918,0.0011896
64,3.8743e-07,2.3338e-07,0.0011968,0.0011886
65,3.1699e-07,2.4859e-07,0.0011835,0.0011875
66,3.1699e-07,2.6449e-07,0.0011928,0.0011865
67,2.1133e-07,2.8111e-07,0.0011749,0.0011854
68,3.5221e-07,2.9846e-07,0.0011827,0.0011843
69,6.3398e-07,3.1655e-07,0.0011773,0.0011832
70,3.5221e-07,3.3541e-07,0.0011872,0.0011821
71,4.5787e-07,3.5506e-07,0.0011929,0.001181
72,4.9309e-07,3.755e-07,0.001188,0.0011799
73,5.2831e-07,3.9677e-07,0.0011711,0.0011788
74,5.2831e-07,4.1887e-07,0.0011702,0.0011777
75,4.2265e-07,4.4182e-07,0.0011681,0.0011766
76,3.5221e-07,4.6565e-07,0.0011676,0.0011754
77,3.8743e-07,4.9037e-07,0.0011734,0.0011743
78,4.2265e-07,5.1599e-07,0.0011764,0.0011732
79,3.5221e-07,5.4254e-07,0.0011725,0.001172
80,4.2265e-07,5.7003e-07,0.0011734,0.0011709
81,3.8743e-07,5.9848e-07,0.0011639,0.0011697
82,7.3964e-07,6.279e-07,0.0011672,0.0011686
83,7.0442e-07,6.5832e-07,0.0011705,0.0011674
84,3.5221e-07,6.8975e-07,0.0011697,0.0011663
85,7.3964e-07,7.222e-07,0.0011593,0.0011651
86,7.3964e-07,7.557e-07,0.0011604,0.0011639
87,8.8052e-07,7.9026e-07,0.0011519,0.0011628
88,1.1271e-06,8.259e-07,0.0011628,0.0011616
89,8.8052e-07,8.6263e-07,0.0011627,0.0011605
90,4.2265e-07,9.0048e-07,0.0011534,0.0011593
91,1.0566e-06,9.3945e-07,0.0011518,0.0011581
92,1.1271e-06,9.7957e-07,0.00115,0.001157
93,9.8618e-07,1.0208e-06,0.0011501,0.0011558
94,1.2327e-06,1.0633e-06,0.0011486,0.0011547
95,8.8052e-07,1.1069e-06,0.0011484,0.0011535
96,1.3384e-06,1.1518e-06,0.0011489,0.0011523
97,1.1623e-06,1.1979e-06,0.0011532,0.0011512
98,1.4441e-06,1.2452e-06,0.0011488,0.00115
99,1.1271e-06,1.2938e-06,0.0011577,0.0011489
100,1.4088e-06,1.3436e-06,0.0011545,0.0011477
140,4.1208e-06,4.5348e-06,0.0011002,0.0011017
180,1.1552e-05,1.0486e-05,0.0010662,0.0010565
200,1.3525e-05,1.4594e-05,0.001032,0.0010341
300,4.3956e-05,4.534e-05,0.00093032,0.00092383
400,8.8263e-05,8.606e-05,0.00080983,0.00081723
500,0.00012584,0.00012616,0.00071491,0.00071692
600,0.00015871,0.00015884,0.00062668,0.00062525
700,0.00017871,0.00018221,0.0005411,0.00054344
800,0.00019777,0.00019755,0.0004745,0.00047158
900,0.00020801,0.00020724,0.00040416,0.00040904
1000,0.00021171,0.00021349,0.00034883,0.00035484
1100,0.00021812,0.00021777,0.00031118,0.00030792
1200,0.00022485,0.00022086,0.00026634,0.00026729
1300,0.00022809,0.00022308,0.00023225,0.00023208
1400,0.00022668,0.00022448,0.00020495,0.00020153
1500,0.00022559,0.00022505,0.00017716,0.00017501
1600,0.00022577,0.0002248,0.00015138,0.00015198
1700,0.00022393,0.00022375,0.00013299,0.00013198
1800,0.00021802,0.00022198,0.00011253,0.00011461
1900,0.00021383,0.00021957,0.00010052,9.9529e-05
2000,0.00021323,0.00021662,8.7418e-05,8.6428e-05
2100,0.00021055,0.00021322,7.8472e-05,7.5052e-05
2200,0.00021242,0.00020944,6.3644e-05,6.5173e-05
2300,0.00020143,0.00020535,5.9382e-05,5.6594e-05
2400,0.00019995,0.00020101,4.6351e-05,4.9145e-05
2500,0.00019516,0.00019647,4.2054e-05,4.2676e-05
2600,0.00019357,0.00019178,3.5467e-05,3.7059e-05
2700,0.00018755,0.00018697,3.3002e-05,3.2181e-05
2800,0.00017674,0.00018208,2.8494e-05,2.7945e-05
2900,0.00017297,0.00017713,2.4056e-05,2.4267e-05
3000,0.00016825,0.00017216,2.1696e-05,2.1073e-05
3100,0.00016652,0.00016718,1.8068e-05,1.8299e-05
3200,0.00016434,0.00016221,1.6342e-05,1.589e-05
3300,0.00015677,0.00015728,1.4124e-05,1.3799e-05
3400,0.00015314,0.00015239,1.1447e-05,1.1982e-05
3500,0.00014863,0.00014757,1.0108e-05,1.0405e-05
3600,0.00014409,0.00014281,8.8404e-06,9.0356e-06
3700,0.00013461,0.00013813,8.4178e-06,7.8463e-06
3800,0.00013363,0.00013354,6.7272e-06,6.8135e-06
3900,0.00013092,0.00012904,5.8467e-06,5.9167e-06
4000,0.00012542,0.00012464,5.2479e-06,5.1379e-06
4100,0.00012303,0.00012034,4.4026e-06,4.4616e-06
4200,0.00011489,0.00011614,3.8391e-06,3.8743e-06
4300,0.00011228,0.00011206,3.6277e-06,3.3644e-06
4400,0.0001089,0.00010808,2.7824e-06,2.9215e-06
4500,0.00010859,0.00010421,2.2541e-06,2.537e-06
4600,0.00010024,0.00010045,2.0076e-06,2.203e-06
4700,9.9252e-05,9.6798e-05,2.0076e-06,1.9131e-06
4800,9.33e-05,9.3257e-05,2.0076e-06,1.6612e-06
4900,8.8616e-05,8.9825e-05,1.5849e-06,1.4426e-06
5000,9.0271e-05,8.6501e-05,1.0214e-06,1.2527e-06
5100,8.5446e-05,8.3283e-05,8.8052e-07,1.0878e-06
5200,8.2065e-05,8.0169e-05,7.7486e-07,9.4463e-07
5300,7.4351e-05,7.7158e-05,7.0442e-07,8.2029e-07
5400,7.4633e-05,7.4247e-05,7.7486e-07,7.1232e-07
5500,7.2027e-05,7.1435e-05,7.7486e-07,6.1856e-07
5600,6.7096e-05,6.872e-05,4.5787e-07,5.3714e-07
5700,6.7166e-05,6.6098e-05,3.8743e-07,4.6644e-07
5800,6.4349e-05,6.3568e-05,4.5787e-07,4.0504e-07
5900,6.0157e-05,6.1128e-05,4.5787e-07,3.5173e-07
6000,5.9946e-05,5.8774e-05,3.5221e-07,3.0543e-07
6100,5.6494e-05,5.6505e-05,3.1699e-07,2.6523e-07
6200,5.2831e-05,5.4318e-05,2.8177e-07,2.3032e-07
6300,5.3641e-05,5.2211e-05,2.1133e-07,2e-07
6400,5.0824e-05,5.0181e-05,3.5221e-08,1.7368e-07
6500,5.0436e-05,4.8226e-05,2.1133e-07,1.5082e-07
6600,4.6245e-05,4.6344e-05,3.5221e-08,1.3096e-07
6700,4.6175e-05,4.4531e-05,3.5221e-08,1.1373e-07
6800,4.2441e-05,4.2787e-05,1.0566e-07,9.8756e-08
6900,4.0962e-05,4.1108e-05,7.0442e-08,8.5757e-08
7000,3.8708e-05,3.9493e-05,7.0442e-08,7.4469e-08
7100,3.7088e-05,3.7939e-05,0,6.4667e-08
7200,3.5925e-05,3.6444e-05,7.0442e-08,5.6155e-08
7300,3.6137e-05,3.5006e-05,0,4.8764e-08
7400,3.5679e-05,3.3623e-05,3.5221e-08,4.2345e-08
7500,3.4129e-05,3.2294e-05,0,3.6771e-08
7600,3.2967e-05,3.1015e-05,0,3.1931e-08
7700,3.0431e-05,2.9786e-05,0,2.7728e-08
7800,2.7719e-05,2.8605e-05,3.5221e-08,2.4078e-08
7900,2.8599e-05,2.747e-05,7.0442e-08,2.0909e-08
8000,2.6028e-05,2.6378e-05,0,1.8183e-08


==> fig/dist_YZ_test.csv <==
1,0,0,0.012537,0.012543
2,0,0,0.00012595,0.00012643
3,0,0,0.00023673,0.00023997
4,0,0,0.00034155,0.00034194
5,0,2.5443e-13,0.00043011,0.00043349
6,0,1.3134e-12,0.00051409,0.00051567
7,0,4.058e-12,0.00058715,0.00058944
8,0,9.7298e-12,0.00065655,0.00065564
9,0,1.9956e-11,0.00072331,0.00071503
10,0,3.677e-11,0.00077078,0.00076831
11,0,6.2627e-11,0.0008231,0.00081608
12,0,1.0042e-10,0.00086285,0.00085891
13,0,1.5349e-10,0.0008924,0.00089729
14,0,2.2562e-10,0.00092447,0.00093167
15,0,3.2107e-10,0.00095641,0.00096246
16,0,4.4455e-10,0.00099454,0.00099002
17,0,6.0123e-10,0.0010242,0.0010147
18,0,7.9675e-10,0.001033,0.0010367
19,0,1.0372e-09,0.0010666,0.0010564
20,0,1.3292e-09,0.0010702,0.001074
21,0,1.6796e-09,0.0010935,0.0010897
22,0,2.096e-09,0.0011034,0.0011037
23,0,2.5862e-09,0.0011158,0.0011161
24,0,3.1586e-09,0.0011285,0.0011272
25,0,3.8218e-09,0.0011416,0.001137
26,3.5211e-08,4.5852e-09,0.0011447,0.0011457
27,3.5211e-08,5.4581e-09,0.0011575,0.0011534
28,0,6.4507e-09,0.0011522,0.0011602
29,0,7.5732e-09,0.0011651,0.0011662
30,0,8.8363e-09,0.0011718,0.0011715
31,3.5211e-08,1.0251e-08,0.0011731,0.0011761
32,0,1.1829e-08,0.0011773,0.0011801
33,0,1.3583e-08,0.0011895,0.0011836
34,0,1.5523e-08,0.0011798,0.0011866
35,3.5211e-08,1.7663e-08,0.001197,0.0011892
36,3.5211e-08,2.0015e-08,0.0011926,0.0011914
37,3.5211e-08,2.2593e-08,0.0011981,0.0011933
38,0,2.541e-08,0.0011946,0.0011948
39,3.5211e-08,2.8479e-08,0.0011879,0.0011961
40,3.5211e-08,3.1814e-08,0.0012069,0.0011971
41,7.0423e-08,3.543e-08,0.0012019,0.0011979
42,3.5211e-08,3.9341e-08,0.0011881,0.0011985
43,1.4085e-07,4.3562e-08,0.0011999,0.001199
44,0,4.8107e-08,0.0012035,0.0011992
45,7.0423e-08,5.2992e-08,0.0011984,0.0011993
46,7.0423e-08,5.8232e-08,0.0012052,0.0011993
47,7.0423e-08,6.3842e-08,0.001196,0.0011991
48,1.0563e-07,6.9838e-08,0.0011971,0.0011989
49,2.4648e-07,7.6236e-08,0.0012041,0.0011985
50,7.0423e-08,8.3053e-08,0.0011979,0.0011981
51,3.5211e-08,9.0304e-08,0.0012073,0.0011976
52,7.0423e-08,9.8005e-08,0.0012011,0.001197
53,1.4085e-07,1.0617e-07,0.0012053,0.0011964
54,3.5211e-08,1.1483e-07,0.001198,0.0011957
55,1.4085e-07,1.2398e-07,0.0012033,0.0011949
56,7.0423e-08,1.3365e-07,0.0011965,0.0011941
57,7.0423e-08,1.4385e-07,0.0011873,0.0011933
58,2.1127e-07,1.5461e-07,0.0012008,0.0011924
59,7.0423e-08,1.6593e-07,0.0012043,0.0011915
60,1.0563e-07,1.7784e-07,0.0011862,0.0011906
61,1.7606e-07,1.9035e-07,0.001187,0.0011897
62,2.4648e-07,2.0348e-07,0.0011827,0.0011887
63,1.4085e-07,2.1725e-07,0.0011921,0.0011877
64,2.4648e-07,2.3168e-07,0.001185,0.0011867
65,1.7606e-07,2.4678e-07,0.0011763,0.0011856
66,2.4648e-07,2.6256e-07,0.0011849,0.0011846
67,2.4648e-07,2.7906e-07,0.0011875,0.0011835
68,4.9296e-07,2.9628e-07,0.0011918,0.0011825
69,2.8169e-07,3.1424e-07,0.0011701,0.0011814
70,4.5775e-07,3.3296e-07,0.0011799,0.0011803
71,3.5211e-07,3.5246e-07,0.0011784,0.0011792
72,3.169e-07,3.7276e-07,0.0011826,0.0011781
73,3.5211e-07,3.9387e-07,0.0011715,0.0011769
74,4.2254e-07,4.1581e-07,0.0011704,0.0011758
75,3.169e-07,4.3859e-07,0.0011817,0.0011747
76,3.8732e-07,4.6225e-07,0.0011817,0.0011736
77,4.9296e-07,4.8678e-07,0.0011839,0.0011724
78,5.2817e-07,5.1222e-07,0.0011636,0.0011713
79,3.8732e-07,5.3857e-07,0.0011646,0.0011701
80,5.6338e-07,5.6585e-07,0.0011709,0.001169
81,7.3944e-07,5.9409e-07,0.0011788,0.0011679
82,1.0211e-06,6.233e-07,0.0011601,0.0011667
83,8.0986e-07,6.5349e-07,0.0011512,0.0011655
84,5.6338e-07,6.8469e-07,0.0011548,0.0011644
85,7.7465e-07,7.1691e-07,0.0011627,0.0011632
86,5.6338e-07,7.5016e-07,0.0011646,0.0011621
87,8.0986e-07,7.8446e-07,0.0011601,0.0011609
88,6.6902e-07,8.1984e-07,0.0011602,0.0011598
89,1.2324e-06,8.563e-07,0.0011607,0.0011586
90,7.7465e-07,8.9387e-07,0.0011629,0.0011575
91,8.8028e-07,9.3255e-07,0.0011583,0.0011563
92,8.0986e-07,9.7237e-07,0.0011524,0.0011551
93,1.162e-06,1.0133e-06,0.0011616,0.001154
94,8.0986e-07,1.0555e-06,0.0011586,0.0011528
95,1.3732e-06,1.0988e-06,0.0011532,0.0011517
96,1.2676e-06,1.1433e-06,0.0011526,0.0011505
97,1.1972e-06,1.1891e-06,0.00115,0.0011494
98,1.162e-06,1.236e-06,0.0011444,0.0011482
99,9.5071e-07,1.2842e-06,0.0011439,0.001147
100,1.338e-06,1.3337e-06,0.0011387,0.0011459


==> fig/sim_vs_analytic_capture_pi01.csv <==
0.1,25.265,25.048,25.113,0.26706,0.26391,0.038052
0.2,14.686,14.629,14.597,0.10249,0.10181,0.063422
0.3,11.317,11.223,11.23,0.051638,0.050426,0.081539
0.4,9.596,9.5146,9.5628,0.030146,0.029215,0.095134
0.5,8.6063,8.5833,8.5966,0.020053,0.019841,0.10506
0.6,8.0162,7.9543,7.977,0.014994,0.014561,0.11316
0.7,7.5646,7.5227,7.5442,0.011641,0.011241,0.11928
0.8,7.1878,7.2087,7.217,0.0091981,0.0094378,0.12453
0.9,7.0018,6.9773,6.9875,0.0081213,0.0080449,0.12882
1,6.801,6.7855,6.8056,0.0070423,0.0069038,0.13244
1.1,6.63,6.6521,6.671,0.0061948,0.0063923,0.13535
1.2,6.5199,6.5103,6.5382,0.0056871,0.0056299,0.13825
1.3,6.4818,6.4185,6.4368,0.0055243,0.0051997,0.14033
1.4,6.35,6.3544,6.3638,0.0049575,0.0050421,0.14214
1.5,6.2087,6.2781,6.2955,0.0043897,0.0047398,0.14403
1.6,6.1842,6.2163,6.2382,0.0043014,0.0045194,0.14571
1.7,6.2445,6.1596,6.1944,0.0045446,0.0042197,0.14704
1.8,6.1413,6.1131,6.1357,0.0041486,0.0040665,0.14818
1.9,6.1075,6.076,6.1163,0.0040268,0.0038482,0.14918
2,6.095,6.041,6.0596,0.0039849,0.003882,0.15043
2.1,6.0219,6.0166,6.0478,0.0037255,0.0037322,0.15122
2.2,6.0058,6.003,6.0106,0.0036724,0.0037513,0.15164
2.3,6.0286,5.9688,5.9786,0.0037555,0.0035789,0.15276
2.4,5.9957,5.9485,5.9647,0.003643,0.0035385,0.15331
2.5,5.939,5.9247,5.9492,0.003452,0.0035127,0.15426


==> fig/sim_vs_analytic_capture_pi11.csv <==
0.1,25.451,25.359,25.331,0.26964,0.2683,0.037602
0.2,15.162,15.083,15.068,0.11006,0.10873,0.061418
0.3,12.038,11.939,11.961,0.061683,0.060175,0.076601
0.4,10.593,10.586,10.639,0.041984,0.041935,0.085851
0.5,10.005,9.9362,9.9706,0.034794,0.034013,0.091378
0.6,9.6953,9.6973,9.6776,0.031256,0.031488,0.093884
0.7,9.4353,9.6063,9.6132,0.028414,0.030445,0.095078
0.8,9.6557,9.6178,9.6579,0.030908,0.030522,0.095094
0.9,9.7902,9.7849,9.8075,0.032484,0.032488,0.094074
1,10.019,9.9846,10.024,0.035199,0.034891,0.092685
1.1,10.175,10.213,10.243,0.037109,0.037591,0.090976
1.2,10.519,10.526,10.51,0.041399,0.04166,0.088733
1.3,10.733,10.796,10.829,0.04417,0.044938,0.086593
1.4,11.099,11.124,11.162,0.04902,0.049396,0.084553
1.5,11.464,11.454,11.483,0.054024,0.053718,0.082438
1.6,11.855,11.839,11.835,0.059544,0.059411,0.08011
1.7,12.201,12.215,12.221,0.064554,0.064868,0.077758
1.8,12.595,12.588,12.623,0.070376,0.070248,0.075657
1.9,12.797,13.035,12.999,0.073416,0.077188,0.073392
2,13.407,13.406,13.417,0.082739,0.0826,0.071494
2.1,13.771,13.853,13.863,0.088411,0.089888,0.069491
2.2,14.42,14.263,14.214,0.098658,0.096154,0.067548
2.3,14.81,14.637,14.736,0.10489,0.10213,0.065752
2.4,15.037,15.143,15.137,0.10855,0.11025,0.063965
2.5,15.871,15.58,15.584,0.12203,0.11754,0.062057


==> fig/sim_vs_analytic_pi01_retx_capture.csv <==
0.1,15.753,15.744,15.724,0.15014,0.14955,0.15758,0.15704
0.2,10.786,10.735,10.734,0.041649,0.04198,0.15661,0.15735
0.3,9.0877,9.055,9.0728,0.022749,0.022601,0.15746,0.15756
0.4,8.235,8.212,8.199,0.01708,0.017074,0.15796,0.158
0.5,7.7633,7.701,7.6733,0.014465,0.01461,0.15707,0.15838
0.6,7.399,7.356,7.3423,0.013268,0.013221,0.15788,0.15846
0.7,7.1393,7.1133,7.1133,0.013038,0.012422,0.1587,0.15884
0.8,6.9853,6.9197,6.9277,0.01191,0.012012,0.15807,0.15922
0.9,6.758,6.7703,6.7687,0.011515,0.0116,0.16033,0.15961
1,6.7263,6.6713,6.6503,0.011577,0.011267,0.15845,0.15943
1.1,6.604,6.5603,6.562,0.011461,0.011056,0.1591,0.15971
1.2,6.5217,6.491,6.4833,0.011462,0.010972,0.15916,0.15989
1.3,6.4153,6.4133,6.4007,0.01108,0.010669,0.16065,0.16012
1.4,6.3463,6.347,6.3523,0.010582,0.010594,0.16126,0.16051
1.5,6.311,6.2887,6.3007,0.01068,0.010272,0.16046,0.16069


==> fig/sim_vs_analytic_pi01_retx_noCapture.csv <==
0.1,15.765,15.755,15.733,0.15079,0.14994,0.15705,0.157
0.2,10.761,10.734,10.722,0.042122,0.0422,0.15675,0.15743
0.3,9.0747,9.0567,9.0443,0.022689,0.022391,0.15741,0.15752
0.4,8.229,8.211,8.201,0.017146,0.016915,0.158,0.15784
0.5,7.722,7.694,7.692,0.014777,0.014736,0.15791,0.15843
0.6,7.3793,7.365,7.35,0.013613,0.013193,0.15854,0.1585
0.7,7.1267,7.112,7.104,0.012663,0.012606,0.15899,0.1588
0.8,6.9543,6.9293,6.918,0.01214,0.012114,0.1585,0.15886
0.9,6.79,6.771,6.7723,0.011759,0.011693,0.15908,0.15932
1,6.681,6.6583,6.655,0.011458,0.011494,0.15937,0.1596
1.1,6.582,6.563,6.558,0.011124,0.011151,0.15965,0.15977
1.2,6.495,6.4927,NaN,0.010938,0.01078,0.16014,0.1599
1.3,6.429,6.4047,6.4077,0.010721,0.010673,0.16004,0.16027
1.4,6.37,6.344,6.348,0.010508,0.010736,0.16042,0.16044
1.5,6.3223,6.3023,6.2957,0.010556,0.010309,0.16026,0.1605


==> fig/sim_vs_analytic_pi11_retx_capture.csv <==
0.1,16.368,16.342,16.316,0.16284,0.16165,0.14918,0.14945
0.2,11.686,11.666,11.654,0.056839,0.056142,0.14223,0.14232
0.3,10.31,10.297,10.321,0.039174,0.039431,0.13658,0.13624
0.4,9.8107,9.807,9.7947,0.038036,0.037665,0.12998,0.1302
0.5,9.6467,9.644,9.6447,0.041165,0.039566,0.12512,0.12465
0.6,9.6943,9.6533,9.6477,0.042949,0.0434,0.11896,0.1196
0.7,9.8493,9.7673,9.738,0.048186,0.047663,0.1141,0.11465
0.8,9.9553,9.9423,9.9357,0.053577,0.053311,0.11028,0.1101
0.9,10.132,10.177,10.192,0.060036,0.058932,0.10661,0.10587
1,10.56,10.442,10.458,0.067481,0.064901,0.10087,0.1017
1.1,10.78,10.716,10.702,0.072208,0.071652,0.097812,0.097987
1.2,11.003,10.998,11.033,0.079635,0.078857,0.095076,0.094669
1.3,11.183,11.352,11.37,0.083666,0.085936,0.092761,0.091154
1.4,11.647,11.709,11.672,0.091294,0.092455,0.088712,0.087893
1.5,12.105,12.047,12.049,0.099867,0.10157,0.084766,0.085013


==> fig/sim_vs_analytic_pi11_retx_noCapture.csv <==
0.1,16.36,16.332,16.332,0.16243,0.16205,0.14917,0.14945
0.2,11.678,11.674,11.647,0.056742,0.056122,0.14242,0.14236
0.3,10.334,10.299,10.304,0.039745,0.039366,0.13631,0.13622
0.4,9.8383,9.8163,9.8013,0.037834,0.037424,0.13031,0.13013
0.5,9.662,9.6487,9.6397,0.039865,0.039646,0.12474,0.12462
0.6,9.6787,9.653,9.652,0.04356,0.043005,0.11986,0.1195
0.7,9.79,9.7773,9.7667,0.048246,0.048226,0.11462,0.11465
0.8,9.9653,9.966,9.9473,0.053203,0.053366,0.11028,0.11003
0.9,10.214,10.183,10.174,0.059187,0.059249,0.10568,0.10562
1,10.461,10.434,10.435,0.065555,0.064735,0.10176,0.10169
1.1,10.732,10.725,10.725,0.072021,0.071273,0.098122,0.097951
1.2,11.048,11.029,11.031,0.079022,0.078953,0.09447,0.094504
1.3,11.375,11.366,11.357,0.086455,0.086264,0.091271,0.091109
1.4,11.728,11.73,11.697,0.093975,0.093662,0.087743,0.08776
1.5,12.067,12.073,12.051,0.10152,0.10162,0.085121,0.08492


==> fig/sim_vs_analytic_retx_capture.csv <==
0.1,472.58,472.33,471.72,0.14412,0.14425,0.15758,0.15704
0.2,323.57,322.06,322.02,0.048626,0.047937,0.15661,0.15735
0.3,272.63,271.65,NaN,0.024742,0.024618,0.15746,0.15756
0.4,247.05,246.36,245.97,0.016819,0.016754,0.15796,0.158
0.5,232.9,231.03,230.2,0.013715,0.013354,0.15707,0.15838
0.6,221.97,220.68,220.27,0.011705,0.011524,0.15788,0.15846
0.7,214.18,213.4,213.4,0.010485,0.010407,0.1587,0.15884
0.8,209.56,207.59,207.83,0.0099279,0.0095894,0.15807,0.15922
0.9,202.74,203.11,203.06,0.008877,0.0090523,0.16033,0.15961
1,201.79,200.14,199.51,0.0089703,0.0087425,0.15845,0.15943
1.1,198.12,196.81,196.86,0.0084917,0.0083405,0.1591,0.15971
1.2,195.65,194.73,194.5,0.0082206,0.0081468,0.15916,0.15989
1.3,192.46,192.4,192.02,0.0078003,0.0078812,0.16065,0.16012
1.4,190.39,190.41,190.57,0.0075719,0.0076567,0.16126,0.16051
1.5,189.33,188.66,189.02,0.0075069,0.0074664,0.16046,0.16069


==> fig/sim_vs_analytic_retx_noCapture.csv <==
0.1,472.95,472.65,471.99,0.14445,0.14416,0.15705,0.157
0.2,322.84,322.01,321.65,0.048231,0.048008,0.15675,0.15743
0.3,272.24,271.7,271.33,0.024595,0.024637,0.15741,0.15752
0.4,246.87,246.33,246.03,0.016766,0.016747,0.158,0.15784
0.5,231.66,230.82,230.76,0.013388,0.013319,0.15791,0.15843
0.6,221.38,220.95,220.5,0.011566,0.011571,0.15854,0.1585
0.7,213.8,213.36,213.12,0.010402,0.010434,0.15899,0.1588
0.8,208.63,207.88,207.54,0.0097295,0.0096716,0.1585,0.15886
0.9,203.7,203.13,203.17,0.0090679,0.0090435,0.15908,0.15932
1,200.43,199.75,199.65,0.0087042,0.0086643,0.15937,0.1596
1.1,197.46,196.89,196.74,0.0083661,0.0083417,0.15965,0.15977
1.2,194.85,194.78,NaN,0.0080734,0.008171,0.16014,0.1599
1.3,192.87,192.14,192.23,0.0078753,0.0077969,0.16004,0.16027
1.4,191.1,190.32,190.44,0.007698,0.0076152,0.16042,0.16044
1.5,189.67,189.07,188.87,0.0075667,0.0075459,0.16026,0.1605

